A self-adaptive moving mesh method for the short pulse equation via its hodograph link to the sine-Gordon equation

The short pulse equation was introduced by Schaefer--Wayne (2004) for modeling the propagation of ultrashort optical pulses. While it can describe a wide range of solutions, its ultrashort pulse solutions with a few cycles, which the conventional nonlinear Schroedinger equation does not possess, have drawn much attention. In such a region, existing numerical methods turn out to require very fine numerical mesh, and accordingly are computationally expensive. In this paper, we establish a new efficient numerical method by combining the idea of the hodograph transformation and the structure-preserving numerical methods. The resulting scheme is a self-adaptive moving mesh scheme that can successfully capture not only the ultrashort pulses but also exotic solutions such as loop soliton solutions.

==> SGDVDM30pulse0.dat <==
-33.728207 0 -0.000370 
-33.591220 0 -0.000420 
-33.454234 0 -0.000460 
-33.317248 0 -0.000491 
-33.180261 0 -0.000513 
-33.043275 0 -0.000525 
-32.906289 0 -0.000529 
-32.769303 0 -0.000525 
-32.632316 0 -0.000514 
-32.495330 0 -0.000497 
-32.358344 0 -0.000474 
-32.221357 0 -0.000446 
-32.084371 0 -0.000415 
-31.947385 0 -0.000380 
-31.810398 0 -0.000343 
-31.673412 0 -0.000305 
-31.536426 0 -0.000267 
-31.399440 0 -0.000229 
-31.262453 0 -0.000191 
-31.125467 0 -0.000156 
-30.988481 0 -0.000122 
-30.851494 0 -0.000091 
-30.714508 0 -0.000062 
-30.577522 0 -0.000037 
-30.440535 0 -0.000015 
-30.303549 0 0.000004 
-30.166563 0 0.000018 
-30.029577 0 0.000030 
-29.892590 0 0.000038 
-29.755604 0 0.000042 
-29.618618 0 0.000044 
-29.481631 0 0.000042 
-29.344645 0 0.000038 
-29.207659 0 0.000031 
-29.070672 0 0.000022 
-28.933686 0 0.000012 
-28.796700 0 -0.000000 
-28.663014 0 0.000048 
-28.526027 0 0.000102 
-28.389041 0 0.000104 
-28.252055 0 0.000106 
-28.115069 0 0.000109 
-27.978082 0 0.000114 
-27.841096 0 0.000118 
-27.704110 0 0.000124 
-27.567123 0 0.000131 
-27.430137 0 0.000138 
-27.293151 0 0.000145 
-27.156164 0 0.000153 
-27.019178 0 0.000162 
-26.882192 0 0.000171 
-26.745206 0 0.000179 
-26.608219 0 0.000188 
-26.471233 0 0.000197 
-26.334247 0 0.000205 
-26.197260 0 0.000212 
-26.060274 0 0.000218 
-25.923288 0 0.000224 
-25.786301 0 0.000228 
-25.649315 0 0.000231 
-25.512329 0 0.000232 
-25.375343 0 0.000231 
-25.238356 0 0.000229 
-25.101370 0 0.000224 
-24.964384 0 0.000218 
-24.827397 0 0.000209 
-24.690411 0 0.000198 
-24.553425 0 0.000185 
-24.416438 0 0.000170 
-24.279452 0 0.000152 
-24.142466 0 0.000133 
-24.005480 0 0.000113 
-23.868493 0 0.000091 
-23.731507 0 0.000068 
-23.594521 0 0.000045 
-23.457534 0 0.000021 
-23.320548 0 -0.000003 
-23.183562 0 -0.000025 
-23.046575 0 -0.000047 
-22.909589 0 -0.000067 
-22.772603 0 -0.000084 
-22.635617 0 -0.000099 
-22.498630 0 -0.000111 
-22.361644 0 -0.000119 
-22.224658 0 -0.000122 
-22.087671 0 -0.000121 
-21.950685 0 -0.000114 
-21.813699 0 -0.000102 
-21.676712 0 -0.000085 
-21.539726 0 -0.000061 
-21.402740 0 -0.000032 
-21.265754 0 0.000003 
-21.128767 0 0.000044 
-20.991781 0 0.000090 
-20.854795 0 0.000140 
-20.717808 0 0.000195 
-20.580822 0 0.000254 
-20.443836 0 0.000315 
-20.306850 0 0.000378 
-20.169863 0 0.000441 
-20.032877 0 0.000504 
-19.895891 0 0.000566 
-19.758904 0 0.000624 
-19.621918 0 0.000677 
-19.484932 0 0.000725 
-19.347945 0 0.000765 
-19.210959 0 0.000796 
-19.073973 0 0.000817 
-18.936987 0 0.000827 
-18.800000 0 0.000824 
-18.663014 0 0.000807 
-18.526028 0 0.000775 
-18.389041 0 0.000729 
-18.252055 0 0.000666 
-18.115069 0 0.000589 
-17.978083 0 0.000495 
-17.841096 0 0.000387 
-17.704110 0 0.000264 
-17.567124 0 0.000128 
-17.430138 0 -0.000019 
-17.293151 0 -0.000176 
-17.156165 0 -0.000340 
-17.019179 0 -0.000509 
-16.882193 0 -0.000680 
-16.745207 0 -0.000849 
-16.608220 0 -0.001014 
-16.471234 0 -0.001171 
-16.334248 0 -0.001315 
-16.197262 0 -0.001444 
-16.060275 0 -0.001553 
-15.923289 0 -0.001638 
-15.786303 0 -0.001695 
-15.649317 0 -0.001722 
-15.512330 0 -0.001715 
-15.375344 0 -0.001672 
-15.238358 0 -0.001589 
-15.101372 0 -0.001465 
-14.964385 0 -0.001300 
-14.827399 0 -0.001093 
-14.690413 0 -0.000843 
-14.553427 0 -0.000554 
-14.416441 0 -0.000226 
-14.279456 0 0.000138 
-14.142470 0 0.000532 
-14.005484 0 0.000952 
-13.868499 0 0.001392 
-13.731513 0 0.001845 
-13.594528 0 0.002304 
-13.457542 0 0.002760 
-13.320556 0 0.003203 
-13.183571 0 0.003625 
-13.046585 0 0.004014 
-12.909599 0 0.004362 
-12.772613 0 0.004656 
-12.635627 0 0.004887 
-12.498641 0 0.005045 
-12.361654 0 0.005121 
-12.224668 0 0.005106 
-12.087682 0 0.004993 
-11.950696 0 0.004775 
-11.813710 0 0.004447 
-11.676725 0 0.004008 
-11.539740 0 0.003455 
-11.402755 0 0.002790 
-11.265771 0 0.002016 
-11.128788 0 0.001139 
-10.991806 0 0.000168 
-10.854824 0 -0.000888 
-10.717842 0 -0.002014 
-10.580861 0 -0.003194 
-10.443881 0 -0.004411 
-10.306900 0 -0.005643 
-10.169919 0 -0.006868 
-10.032938 0 -0.008061 
-9.895956 0 -0.009196 
-9.758973 0 -0.010246 
-9.621989 0 -0.011184 
-9.485005 0 -0.011980 
-9.348020 0 -0.012609 
-9.211034 0 -0.013042 
-9.074047 0 -0.013256 
-8.937061 0 -0.013226 
-8.800076 0 -0.012933 
-8.663091 0 -0.012359 
-8.526109 0 -0.011492 
-8.389129 0 -0.010325 
-8.252152 0 -0.008852 
-8.115180 0 -0.007079 
-7.978211 0 -0.005012 
-7.841247 0 -0.002668 
-7.704288 0 -0.000069 
-7.567333 0 0.002757 
-7.430382 0 0.005773 
-7.293433 0 0.008938 
-7.156487 0 0.012202 
-7.019540 0 0.015510 
-6.882593 0 0.018801 
-6.745642 0 0.022010 
-6.608687 0 0.025066 
-6.471727 0 0.027896 
-6.334761 0 0.030428 
-6.197788 0 0.032584 
-6.060810 0 0.034292 
-5.923826 0 0.035479 
-5.786840 0 0.036077 
-5.649854 0 0.036025 
-5.512873 0 0.035267 
-5.375900 0 0.033759 
-5.238941 0 0.031465 
-5.102000 0 0.028362 
-4.965082 0 0.024443 
-4.828193 0 0.019715 
-4.691334 0 0.014200 
-4.554508 0 0.007938 
-4.417715 0 0.000990 
-4.280953 0 -0.006570 
-4.144219 0 -0.014645 
-4.007504 0 -0.023122 
-3.870803 0 -0.031869 
-3.734104 0 -0.040741 
-3.597396 0 -0.049573 
-3.460669 0 -0.058191 
-3.323912 0 -0.066408 
-3.187117 0 -0.074030 
-3.050276 0 -0.080857 
-2.913390 0 -0.086686 
-2.776460 0 -0.091320 
-2.639495 0 -0.094565 
-2.502511 0 -0.096238 
-2.365528 0 -0.096172 
-2.228575 0 -0.094221 
-2.091682 0 -0.090261 
-1.954884 0 -0.084201 
-1.818218 0 -0.075979 
-1.681719 0 -0.065576 
-1.545417 0 -0.053011 
-1.409335 0 -0.038348 
-1.273487 0 -0.021697 
-1.137875 0 -0.003215 
-1.002485 0 0.016890 
-0.867287 0 0.038365 
-0.732238 0 0.060909 
-0.597279 0 0.084176 
-0.462340 0 0.107777 
-0.327343 0 0.131285 
-0.192209 0 0.154239 
-0.056864 0 0.176146 
0.078756 0 0.196493 
0.214692 0 0.214750 
0.350958 0 0.230380 
0.487534 0 0.242852 
0.624358 0 0.251648 
0.761326 0 0.256280 
0.898289 0 0.256304 
1.035057 0 0.251335 
1.171410 0 0.241063 
1.307106 0 0.225264 
1.441897 0 0.203818 
1.575550 0 0.176716 
1.707862 0 0.144064 
1.838685 0 0.106094 
1.967942 0 0.063153 
2.095641 0 0.015706 
2.221890 0 -0.035673 
2.346894 0 -0.090309 
2.470961 0 -0.147435 
2.594482 0 -0.206195 
2.717921 0 -0.265652 
2.841782 0 -0.324790 
2.966576 0 -0.382513 
3.092784 0 -0.437649 
3.220802 0 -0.488950 
3.350898 0 -0.535106 
3.483156 0 -0.574759 
3.617436 0 -0.606540 
3.753337 0 -0.629109 
3.890185 0 -0.641221 
4.027045 0 -0.641797 
4.162764 0 -0.629996 
4.296046 0 -0.605296 
4.425554 0 -0.567541 
4.550031 0 -0.516969 
4.668417 0 -0.454209 
4.779964 0 -0.380233 
4.884309 0 -0.296282 
4.981529 0 -0.203778 
5.072141 0 -0.104230 
5.157086 0 0.000849 
5.237677 0 0.109991 
5.315534 0 0.221797 
5.392502 0 0.334919 
5.470570 0 0.448012 
5.551760 0 0.559661 
5.638018 0 0.668293 
5.731062 0 0.772095 
5.832219 0 0.868948 
5.942239 0 0.956423 
6.061115 0 1.031834 
6.187953 0 1.092394 
6.320926 0 1.135446 
6.457369 0 1.158769 
6.594021 0 1.160873 
6.727394 0 1.141242 
6.854200 0 1.100433 
6.971749 0 1.040008 
7.078234 0 0.962315 
7.172864 0 0.870167 
7.255843 0 0.766512 
7.328235 0 0.654145 
7.391782 0 0.535524 
7.448696 0 0.412689 
7.501481 0 0.287280 
7.552782 0 0.160626 
7.605258 0 0.033874 
7.661472 0 -0.091864 
7.723779 0 -0.215368 
7.794208 0 -0.335206 
7.874325 0 -0.449660 
7.965109 0 -0.556726 
8.066836 0 -0.654182 
8.179025 0 -0.739729 
8.300456 0 -0.811186 
8.429276 0 -0.866707 
8.563202 0 -0.904981 
8.699765 0 -0.925377 
8.836583 0 -0.927991 
8.971587 0 -0.913609 
9.103190 0 -0.883587 
9.230372 0 -0.839688 
9.352681 0 -0.783904 
9.470184 0 -0.718302 
9.583374 0 -0.644910 
9.693061 0 -0.565639 
9.800262 0 -0.482252 
9.906100 0 -0.396361 
10.011714 0 -0.309443 
10.118183 0 -0.222866 
10.226465 0 -0.137912 
10.337347 0 -0.055793 
10.451415 0 0.022344 
10.569030 0 0.095419 
10.690324 0 0.162442 
10.815213 0 0.222535 
10.943420 0 0.274961 
11.074511 0 0.319156 
11.207947 0 0.354747 
11.343129 0 0.381567 
11.479450 0 0.399655 
11.616340 0 0.409249 
11.753300 0 0.410763 
11.889930 0 0.404764 
12.025940 0 0.391934 
12.161153 0 0.373046 
12.295501 0 0.348927 
12.429007 0 0.320433 
12.561774 0 0.288427 
12.693957 0 0.253758 
12.825748 0 0.217251 
12.957353 0 0.179689 
13.088978 0 0.141812 
13.220810 0 0.104307 
13.353009 0 0.067802 
13.485697 0 0.032864 
13.618960 0 -0.000009 
13.752839 0 -0.030386 
13.887339 0 -0.057911 
14.022430 0 -0.082304 
14.158053 0 -0.103359 
14.294131 0 -0.120947 
14.430573 0 -0.135009 
14.567282 0 -0.145560 
14.704165 0 -0.152676 
14.841136 0 -0.156493 
14.978119 0 -0.157197 
15.115056 0 -0.155021 
15.251905 0 -0.150227 
15.388640 0 -0.143111 
15.525250 0 -0.133983 
15.661739 0 -0.123167 
15.798121 0 -0.110990 
15.934419 0 -0.097780 
16.070661 0 -0.083855 
16.206877 0 -0.069520 
16.343095 0 -0.055065 
16.479344 0 -0.040758 
16.615646 0 -0.026845 
16.752018 0 -0.013542 
16.888473 0 -0.001042 
17.025016 0 0.010494 
17.161648 0 0.020934 
17.298364 0 0.030176 
17.435155 0 0.038149 
17.572012 0 0.044807 
17.708920 0 0.050135 
17.845866 0 0.054140 
17.982837 0 0.056855 
18.119821 0 0.058331 
18.256807 0 0.058641 
18.393787 0 0.057869 
18.530755 0 0.056116 
18.667707 0 0.053491 
18.804641 0 0.050108 
18.941559 0 0.046090 
19.078461 0 0.041558 
19.215352 0 0.036635 
19.352235 0 0.031440 
19.489114 0 0.026087 
19.625993 0 0.020686 
19.762877 0 0.015337 
19.899767 0 0.010133 
20.036668 0 0.005155 
20.173580 0 0.000475 
20.310504 0 -0.003846 
20.447441 0 -0.007759 
20.584389 0 -0.011225 
20.721348 0 -0.014218 
20.858316 0 -0.016720 
20.995291 0 -0.018727 
21.132271 0 -0.020239 
21.269255 0 -0.021270 
21.406241 0 -0.021839 
21.543228 0 -0.021972 
21.680213 0 -0.021701 
21.817197 0 -0.021062 
21.954179 0 -0.020097 
22.091158 0 -0.018848 
22.228135 0 -0.017360 
22.365109 0 -0.015679 
22.502083 0 -0.013850 
22.639054 0 -0.011918 
22.776026 0 -0.009926 
22.912997 0 -0.007915 
23.049969 0 -0.005921 
23.186942 0 -0.003980 
23.323917 0 -0.002122 
23.460893 0 -0.000374 
23.597870 0 0.001241 
23.734850 0 0.002705 
23.871831 0 0.004002 
24.008813 0 0.005124 
24.145797 0 0.006063 
24.282781 0 0.006817 
24.419767 0 0.007388 
24.556753 0 0.007779 
24.693739 0 0.007997 
24.830725 0 0.008053 
24.967712 0 0.007958 
25.104698 0 0.007725 
25.241683 0 0.007370 
25.378669 0 0.006909 
25.515654 0 0.006358 
25.652638 0 0.005734 
25.789623 0 0.005055 
25.926607 0 0.004337 
26.063591 0 0.003595 
26.200576 0 0.002846 
26.337560 0 0.002103 
26.474544 0 0.001379 
26.611529 0 0.000685 
26.748514 0 0.000032 
26.885499 0 -0.000571 
27.022484 0 -0.001119 
27.159470 0 -0.001605 
27.296456 0 -0.002026 
27.433441 0 -0.002378 
27.570428 0 -0.002662 
27.707414 0 -0.002878 
27.844400 0 -0.003026 
27.981386 0 -0.003110 
28.118373 0 -0.003134 
28.255359 0 -0.003101 
28.392345 0 -0.003016 
28.529331 0 -0.002886 
28.666317 0 -0.002716 
28.803304 0 -0.002513 
28.940290 0 -0.002282 
29.077276 0 -0.002030 
29.214262 0 -0.001763 
29.351248 0 -0.001487 
29.488234 0 -0.001209 
29.625220 0 -0.000932 
29.762206 0 -0.000662 
29.899192 0 -0.000404 
30.036178 0 -0.000160 
30.173164 0 0.000065 
30.310150 0 0.000270 
30.447137 0 0.000451 
30.584123 0 0.000609 
30.721109 0 0.000741 
30.858095 0 0.000847 
30.995082 0 0.000928 
31.132068 0 0.000984 
31.269054 0 0.001016 
31.406040 0 0.001026 
31.543027 0 0.001014 
31.680013 0 0.000983 
31.816999 0 0.000935 
31.953986 0 0.000872 
32.090972 0 0.000796 
32.227958 0 0.000711 
32.364944 0 0.000617 
32.501931 0 0.000517 
32.638917 0 0.000415 
32.775903 0 0.000311 
32.912889 0 0.000207 
33.049876 0 0.000106 
33.186862 0 0.000010 
33.323848 0 -0.000081 
33.460835 0 -0.000166 
33.597821 0 -0.000243 
33.734807 0 -0.000311 


==> SGDVDM30pulse10.dat <==
-33.728170 25 0.016629 
-33.591184 25 0.017085 
-33.454198 25 0.017252 
-33.317212 25 0.017102 
-33.180227 25 0.016613 
-33.043245 25 0.015765 
-32.906266 25 0.014547 
-32.769291 25 0.012951 
-32.632322 25 0.010977 
-32.495359 25 0.008633 
-32.358403 25 0.005933 
-32.221454 25 0.002899 
-32.084512 25 -0.000439 
-31.947576 25 -0.004041 
-31.810646 25 -0.007861 
-31.673719 25 -0.011845 
-31.536795 25 -0.015931 
-31.399870 25 -0.020050 
-31.262942 25 -0.024125 
-31.126010 25 -0.028074 
-30.989071 25 -0.031809 
-30.852122 25 -0.035239 
-30.715164 25 -0.038271 
-30.578196 25 -0.040808 
-30.441219 25 -0.042759 
-30.304236 25 -0.044035 
-30.167250 25 -0.044554 
-30.030266 25 -0.044244 
-29.893290 25 -0.043047 
-29.756329 25 -0.040917 
-29.619390 25 -0.037821 
-29.482481 25 -0.033742 
-29.345609 25 -0.028670 
-29.208780 25 -0.022603 
-29.072002 25 -0.015557 
-28.935274 25 -0.007586 
-28.798588 25 0.001152 
-28.665253 25 0.010587 
-28.528654 25 0.020647 
-28.392083 25 0.031143 
-28.255527 25 0.041918 
-28.118969 25 0.052785 
-27.982394 25 0.063543 
-27.845785 25 0.073972 
-27.709127 25 0.083843 
-27.572408 25 0.092915 
-27.435620 25 0.100945 
-27.298764 25 0.107688 
-27.161845 25 0.112902 
-27.024881 25 0.116358 
-26.887895 25 0.117837 
-26.750922 25 0.117144 
-26.614004 25 0.114111 
-26.477189 25 0.108599 
-26.340530 25 0.100508 
-26.204080 25 0.089784 
-26.067889 25 0.076416 
-25.931999 25 0.060448 
-25.796439 25 0.041977 
-25.661225 25 0.021156 
-25.526352 25 -0.001803 
-25.391792 25 -0.026631 
-25.257497 25 -0.053002 
-25.123394 25 -0.080536 
-24.989393 25 -0.108801 
-24.855387 25 -0.137313 
-24.721261 25 -0.165548 
-24.586901 25 -0.192940 
-24.452202 25 -0.218890 
-24.317081 25 -0.242773 
-24.181487 25 -0.263950 
-24.045414 25 -0.281773 
-23.908909 25 -0.295606 
-23.772081 25 -0.304834 
-23.635099 25 -0.308886 
-23.498197 25 -0.307250 
-23.361663 25 -0.299495 
-23.225823 25 -0.285292 
-23.091029 25 -0.264429 
-22.957626 25 -0.236829 
-22.825933 25 -0.202555 
-22.696206 25 -0.161818 
-22.568617 25 -0.114975 
-22.443227 25 -0.062520 
-22.319969 25 -0.005075 
-22.198638 25 0.056623 
-22.078888 25 0.121734 
-21.960248 25 0.189328 
-21.842132 25 0.258392 
-21.723876 25 0.327828 
-21.604777 25 0.396456 
-21.484140 25 0.463003 
-21.361339 25 0.526106 
-21.235881 25 0.584306 
-21.107479 25 0.636060 
-20.976114 25 0.679771 
-20.842094 25 0.713829 
-20.706091 25 0.736688 
-20.569140 25 0.746949 
-20.432604 25 0.743472 
-20.298086 25 0.725478 
-20.167301 25 0.692631 
-20.041921 25 0.645094 
-19.923405 25 0.583530 
-19.812854 25 0.509049 
-19.710891 25 0.423111 
-19.617602 25 0.327399 
-19.532521 25 0.223687 
-19.454667 25 0.113719 
-19.382608 25 -0.000866 
-19.314547 25 -0.118578 
-19.248411 25 -0.238060 
-19.181955 25 -0.358034 
-19.112861 25 -0.477212 
-19.038856 25 -0.594184 
-18.957853 25 -0.707309 
-18.868120 25 -0.814622 
-18.768474 25 -0.913783 
-18.658481 25 -1.002110 
-18.538628 25 -1.076701 
-18.410407 25 -1.134661 
-18.276266 25 -1.173411 
-18.139405 25 -1.191028 
-18.003413 25 -1.186526 
-17.871830 25 -1.160025 
-17.747704 25 -1.112733 
-17.633262 25 -1.046761 
-17.529726 25 -0.964819 
-17.437296 25 -0.869871 
-17.355258 25 -0.764826 
-17.282170 25 -0.652321 
-17.216069 25 -0.534608 
-17.154661 25 -0.413543 
-17.095488 25 -0.290651 
-17.036061 25 -0.167234 
-16.973979 25 -0.044497 
-16.907031 25 0.076320 
-16.833302 25 0.193851 
-16.751283 25 0.306535 
-16.659969 25 0.412607 
-16.558947 25 0.510146 
-16.448434 25 0.597171 
-16.329271 25 0.671793 
-16.202839 25 0.732372 
-16.070921 25 0.777680 
-15.935508 25 0.807019 
-15.798602 25 0.820274 
-15.662023 25 0.817909 
-15.527261 25 0.800890 
-15.395391 25 0.770578 
-15.267036 25 0.728593 
-15.142394 25 0.676694 
-15.021285 25 0.616671 
-14.903234 25 0.550267 
-14.787551 25 0.479138 
-14.673421 25 0.404829 
-14.559971 25 0.328770 
-14.446347 25 0.252290 
-14.331760 25 0.176620 
-14.215537 25 0.102912 
-14.097151 25 0.032237 
-13.976237 25 -0.034414 
-13.852606 25 -0.096144 
-13.726236 25 -0.152158 
-13.597259 25 -0.201786 
-13.465938 25 -0.244502 
-13.332630 25 -0.279935 
-13.197756 25 -0.307879 
-13.061760 25 -0.328300 
-12.925080 25 -0.341326 
-12.788111 25 -0.347233 
-12.651191 25 -0.346432 
-12.514583 25 -0.339444 
-12.378468 25 -0.326874 
-12.242946 25 -0.309391 
-12.108044 25 -0.287701 
-11.973726 25 -0.262531 
-11.839904 25 -0.234609 
-11.706457 25 -0.204651 
-11.573241 25 -0.173349 
-11.440108 25 -0.141362 
-11.306915 25 -0.109308 
-11.173531 25 -0.077760 
-11.039852 25 -0.047237 
-10.905798 25 -0.018204 
-10.771319 25 0.008934 
-10.636395 25 0.033834 
-10.501032 25 0.056217 
-10.365259 25 0.075869 
-10.229123 25 0.092641 
-10.092684 25 0.106447 
-9.956010 25 0.117262 
-9.819169 25 0.125117 
-9.682227 25 0.130099 
-9.545243 25 0.132338 
-9.408267 25 0.132006 
-9.271336 25 0.129310 
-9.134478 25 0.124484 
-8.997705 25 0.117783 
-8.861023 25 0.109475 
-8.724425 25 0.099837 
-8.587897 25 0.089148 
-8.451423 25 0.077685 
-8.314981 25 0.065714 
-8.178550 25 0.053494 
-8.042109 25 0.041263 
-7.905639 25 0.029244 
-7.769124 25 0.017639 
-7.632555 25 0.006624 
-7.495924 25 -0.003646 
-7.359229 25 -0.013044 
-7.222471 25 -0.021468 
-7.085654 25 -0.028840 
-6.948786 25 -0.035110 
-6.811875 25 -0.040250 
-6.674931 25 -0.044255 
-6.537964 25 -0.047142 
-6.400983 25 -0.048947 
-6.263997 25 -0.049722 
-6.127012 25 -0.049535 
-5.990035 25 -0.048466 
-5.853067 25 -0.046604 
-5.716112 25 -0.044047 
-5.579169 25 -0.040895 
-5.442238 25 -0.037255 
-5.305316 25 -0.033231 
-5.168402 25 -0.028927 
-5.031491 25 -0.024444 
-4.894582 25 -0.019877 
-4.757671 25 -0.015317 
-4.620756 25 -0.010844 
-4.483835 25 -0.006534 
-4.346906 25 -0.002451 
-4.209968 25 0.001349 
-4.073021 25 0.004820 
-3.936066 25 0.007927 
-3.799103 25 0.010642 
-3.662132 25 0.012948 
-3.525156 25 0.014838 
-3.388176 25 0.016309 
-3.251192 25 0.017371 
-3.114206 25 0.018037 
-2.977220 25 0.018327 
-2.840234 25 0.018266 
-2.703249 25 0.017884 
-2.566265 25 0.017213 
-2.429283 25 0.016289 
-2.292302 25 0.015148 
-2.155323 25 0.013828 
-2.018345 25 0.012367 
-1.881368 25 0.010801 
-1.744392 25 0.009168 
-1.607416 25 0.007499 
-1.470440 25 0.005829 
-1.333464 25 0.004185 
-1.196486 25 0.002594 
-1.059508 25 0.001080 
-0.922528 25 -0.000337 
-0.785548 25 -0.001641 
-0.648566 25 -0.002817 
-0.511583 25 -0.003854 
-0.374599 25 -0.004746 
-0.237614 25 -0.005488 
-0.100629 25 -0.006077 
0.036357 25 -0.006515 
0.173343 25 -0.006805 
0.310329 25 -0.006953 
0.447316 25 -0.006967 
0.584302 25 -0.006857 
0.721288 25 -0.006635 
0.858274 25 -0.006315 
0.995259 25 -0.005909 
1.132245 25 -0.005435 
1.269230 25 -0.004905 
1.406215 25 -0.004336 
1.543200 25 -0.003741 
1.680185 25 -0.003133 
1.817170 25 -0.002525 
1.954155 25 -0.001926 
2.091140 25 -0.001346 
2.228125 25 -0.000793 
2.365110 25 -0.000273 
2.502096 25 0.000209 
2.639082 25 0.000647 
2.776067 25 0.001036 
2.913053 25 0.001375 
3.050039 25 0.001658 
3.187026 25 0.001885 
3.324012 25 0.002054 
3.460998 25 0.002165 
3.597984 25 0.002221 
3.734971 25 0.002224 
3.871957 25 0.002178 
4.008943 25 0.002091 
4.145929 25 0.001968 
4.282916 25 0.001816 
4.419902 25 0.001641 
4.556888 25 0.001451 
4.693874 25 0.001249 
4.830860 25 0.001042 
4.967846 25 0.000831 
5.104833 25 0.000621 
5.241819 25 0.000415 
5.378805 25 0.000216 
5.515791 25 0.000025 
5.652777 25 -0.000153 
5.789763 25 -0.000318 
5.926750 25 -0.000466 
6.063736 25 -0.000596 
6.200722 25 -0.000705 
6.337709 25 -0.000794 
6.474695 25 -0.000860 
6.611681 25 -0.000904 
6.748667 25 -0.000927 
6.885654 25 -0.000930 
7.022640 25 -0.000915 
7.159626 25 -0.000884 
7.296613 25 -0.000839 
7.433599 25 -0.000783 
7.570585 25 -0.000718 
7.707571 25 -0.000645 
7.844558 25 -0.000566 
7.981544 25 -0.000484 
8.118530 25 -0.000400 
8.255517 25 -0.000316 
8.392503 25 -0.000234 
8.529489 25 -0.000154 
8.666475 25 -0.000079 
8.803462 25 -0.000010 
8.940448 25 0.000053 
9.077434 25 0.000108 
9.214421 25 0.000155 
9.351407 25 0.000192 
9.488393 25 0.000220 
9.625379 25 0.000239 
9.762366 25 0.000248 
9.899352 25 0.000248 
10.036338 25 0.000240 
10.173325 25 0.000223 
10.310311 25 0.000199 
10.447297 25 0.000169 
10.584284 25 0.000133 
10.721270 25 0.000092 
10.858256 25 0.000047 
10.995242 25 -0.000000 
11.132229 25 -0.000050 
11.269215 25 -0.000100 
11.406201 25 -0.000150 
11.543188 25 -0.000200 
11.680174 25 -0.000247 
11.817160 25 -0.000292 
11.954146 25 -0.000333 
12.091133 25 -0.000370 
12.228119 25 -0.000403 
12.365105 25 -0.000431 
12.502092 25 -0.000453 
12.639078 25 -0.000470 
12.776064 25 -0.000481 
12.913051 25 -0.000485 
13.050037 25 -0.000484 
13.187023 25 -0.000478 
13.324009 25 -0.000465 
13.460996 25 -0.000448 
13.597982 25 -0.000425 
13.734968 25 -0.000398 
13.871955 25 -0.000367 
14.008941 25 -0.000332 
14.145927 25 -0.000294 
14.282914 25 -0.000254 
14.419900 25 -0.000212 
14.556886 25 -0.000169 
14.693872 25 -0.000125 
14.830859 25 -0.000082 
14.967845 25 -0.000039 
15.104831 25 0.000003 
15.241818 25 0.000044 
15.378804 25 0.000082 
15.515790 25 0.000117 
15.652777 25 0.000150 
15.789763 25 0.000179 
15.926749 25 0.000205 
16.063735 25 0.000227 
16.200722 25 0.000245 
16.337708 25 0.000259 
16.474694 25 0.000269 
16.611681 25 0.000275 
16.748667 25 0.000277 
16.885653 25 0.000275 
17.022640 25 0.000270 
17.159626 25 0.000261 
17.296612 25 0.000250 
17.433598 25 0.000236 
17.570585 25 0.000220 
17.707571 25 0.000201 
17.844557 25 0.000182 
17.981544 25 0.000161 
18.118530 25 0.000139 
18.255516 25 0.000117 
18.392503 25 0.000095 
18.529489 25 0.000074 
18.666475 25 0.000053 
18.803461 25 0.000033 
18.940448 25 0.000014 
19.077434 25 -0.000004 
19.214420 25 -0.000021 
19.351407 25 -0.000037 
19.488393 25 -0.000051 
19.625379 25 -0.000064 
19.762366 25 -0.000076 
19.899352 25 -0.000088 
20.036338 25 -0.000099 
20.173324 25 -0.000110 
20.310311 25 -0.000122 
20.447297 25 -0.000134 
20.584283 25 -0.000147 
20.721270 25 -0.000161 
20.858256 25 -0.000178 
20.995242 25 -0.000197 
21.132229 25 -0.000218 
21.269215 25 -0.000242 
21.406201 25 -0.000270 
21.543187 25 -0.000300 
21.680174 25 -0.000334 
21.817160 25 -0.000372 
21.954146 25 -0.000412 
22.091133 25 -0.000455 
22.228119 25 -0.000500 
22.365105 25 -0.000547 
22.502091 25 -0.000595 
22.639078 25 -0.000644 
22.776064 25 -0.000691 
22.913050 25 -0.000737 
23.050037 25 -0.000779 
23.187023 25 -0.000817 
23.324009 25 -0.000849 
23.460996 25 -0.000874 
23.597982 25 -0.000889 
23.734968 25 -0.000895 
23.871954 25 -0.000889 
24.008941 25 -0.000870 
24.145927 25 -0.000836 
24.282913 25 -0.000788 
24.419900 25 -0.000722 
24.556886 25 -0.000640 
24.693872 25 -0.000541 
24.830858 25 -0.000423 
24.967845 25 -0.000289 
25.104831 25 -0.000137 
25.241817 25 0.000031 
25.378803 25 0.000213 
25.515789 25 0.000408 
25.652775 25 0.000614 
25.789762 25 0.000828 
25.926748 25 0.001048 
26.063734 25 0.001269 
26.200720 25 0.001489 
26.337706 25 0.001703 
26.474692 25 0.001908 
26.611678 25 0.002098 
26.748665 25 0.002269 
26.885651 25 0.002417 
27.022637 25 0.002537 
27.159623 25 0.002624 
27.296610 25 0.002674 
27.433596 25 0.002684 
27.570582 25 0.002649 
27.707569 25 0.002567 
27.844555 25 0.002435 
27.981541 25 0.002252 
28.118527 25 0.002016 
28.255513 25 0.001727 
28.392499 25 0.001386 
28.529484 25 0.000996 
28.666470 25 0.000558 
28.803455 25 0.000077 
28.940441 25 -0.000442 
29.077426 25 -0.000993 
29.214411 25 -0.001568 
29.351396 25 -0.002159 
29.488381 25 -0.002756 
29.625366 25 -0.003350 
29.762351 25 -0.003930 
29.899336 25 -0.004483 
30.036322 25 -0.004997 
30.173307 25 -0.005460 
30.310293 25 -0.005860 
30.447279 25 -0.006183 
30.584265 25 -0.006418 
30.721252 25 -0.006552 
30.858238 25 -0.006576 
30.995224 25 -0.006478 
31.132210 25 -0.006252 
31.269196 25 -0.005891 
31.406181 25 -0.005389 
31.543165 25 -0.004745 
31.680149 25 -0.003958 
31.817131 25 -0.003032 
31.954113 25 -0.001972 
32.091094 25 -0.000786 
32.228073 25 0.000512 
32.365052 25 0.001910 
32.502030 25 0.003388 
32.639008 25 0.004924 
32.775985 25 0.006495 
32.912962 25 0.008073 
33.049940 25 0.009629 
33.186918 25 0.011131 
33.323898 25 0.012545 
33.460879 25 0.013837 
33.597861 25 0.014972 
33.734845 25 0.015914 


==> SGDVDM30pulse12.dat <==
-33.730266 30 0.002656 
-33.593637 30 -0.006862 
-33.457051 30 -0.017046 
-33.320500 30 -0.027752 
-33.183971 30 -0.038818 
-33.047447 30 -0.050059 
-32.910911 30 -0.061271 
-32.774346 30 -0.072232 
-32.637733 30 -0.082709 
-32.501060 30 -0.092455 
-32.364316 30 -0.101218 
-32.227496 30 -0.108741 
-32.090607 30 -0.114771 
-31.953660 30 -0.119063 
-31.816679 30 -0.121385 
-31.679697 30 -0.121523 
-31.542756 30 -0.119292 
-31.405907 30 -0.114536 
-31.269205 30 -0.107140 
-31.132706 30 -0.097030 
-30.996465 30 -0.084182 
-30.860531 30 -0.068623 
-30.724942 30 -0.050433 
-30.589718 30 -0.029752 
-30.454864 30 -0.006775 
-30.320359 30 0.018245 
-30.186161 30 0.044993 
-30.052201 30 0.073099 
-29.918389 30 0.102134 
-29.784613 30 0.131611 
-29.650750 30 0.160994 
-29.516675 30 0.189701 
-29.382271 30 0.217118 
-29.247443 30 0.242618 
-29.112129 30 0.265570 
-28.976305 30 0.285330 
-28.839979 30 0.301151 
-28.706565 30 0.312396 
-28.569615 30 0.318510 
-28.432658 30 0.318902 
-28.295982 30 0.313104 
-28.159926 30 0.300737 
-28.024858 30 0.281542 
-27.891155 30 0.255394 
-27.759167 30 0.222316 
-27.629194 30 0.182481 
-27.501451 30 0.136214 
-27.376045 30 0.083988 
-27.252949 30 0.026409 
-27.131991 30 -0.035796 
-27.012853 30 -0.101793 
-26.895073 30 -0.170655 
-26.778065 30 -0.241369 
-26.661149 30 -0.312841 
-26.543583 30 -0.383893 
-26.424622 30 -0.453257 
-26.303567 30 -0.519568 
-26.179843 30 -0.581364 
-26.053061 30 -0.637086 
-25.923099 30 -0.685102 
-25.790163 30 -0.723748 
-25.654834 30 -0.751397 
-25.518082 30 -0.766543 
-25.381242 30 -0.767917 
-25.245932 30 -0.754591 
-25.113934 30 -0.726088 
-24.987030 30 -0.682438 
-24.866828 30 -0.624202 
-24.754591 30 -0.552426 
-24.651114 30 -0.468551 
-24.556637 30 -0.374282 
-24.470824 30 -0.271443 
-24.392795 30 -0.161849 
-24.321184 30 -0.047205 
-24.254228 30 0.070941 
-24.189865 30 0.191200 
-24.125831 30 0.312292 
-24.059761 30 0.432963 
-23.989308 30 0.551871 
-23.912268 30 0.667471 
-23.826751 30 0.777907 
-23.731366 30 0.880950 
-23.625425 30 0.973998 
-23.509128 30 1.054178 
-23.383681 30 1.118544 
-23.251284 30 1.164374 
-23.114968 30 1.189512 
-22.978267 30 1.192672 
-22.844788 30 1.173653 
-22.717765 30 1.133361 
-22.599681 30 1.073679 
-22.492053 30 0.997175 
-22.395369 30 0.906770 
-22.309170 30 0.805409 
-22.232219 30 0.695819 
-22.162707 30 0.580370 
-22.098447 30 0.461036 
-22.037054 30 0.339444 
-21.976078 30 0.216966 
-21.913134 30 0.094846 
-21.845999 30 -0.025681 
-21.772722 30 -0.143285 
-21.691721 30 -0.256470 
-21.601890 30 -0.363549 
-21.502672 30 -0.462680 
-21.394117 30 -0.551947 
-21.276882 30 -0.629488 
-21.152165 30 -0.693650 
-21.021585 30 -0.743142 
-20.887014 30 -0.777152 
-20.750383 30 -0.795423 
-20.613499 30 -0.798257 
-20.477891 30 -0.786461 
-20.344713 30 -0.761252 
-20.214696 30 -0.724135 
-20.088156 30 -0.676783 
-19.965034 30 -0.620928 
-19.844966 30 -0.558288 
-19.727361 30 -0.490505 
-19.611477 30 -0.419124 
-19.496505 30 -0.345583 
-19.381624 30 -0.271214 
-19.266068 30 -0.197257 
-19.149164 30 -0.124865 
-19.030368 30 -0.055109 
-18.909289 30 0.011018 
-18.785695 30 0.072616 
-18.659518 30 0.128884 
-18.530839 30 0.179139 
-18.399867 30 0.222830 
-18.266913 30 0.259558 
-18.132355 30 0.289079 
-17.996607 30 0.311311 
-17.860082 30 0.326333 
-17.723166 30 0.334369 
-17.586195 30 0.335777 
-17.449438 30 0.331026 
-17.313091 30 0.320675 
-17.177274 30 0.305352 
-17.042033 30 0.285726 
-16.907354 30 0.262493 
-16.773171 30 0.236357 
-16.639380 30 0.208013 
-16.505853 30 0.178140 
-16.372452 30 0.147385 
-16.239040 30 0.116361 
-16.105491 30 0.085635 
-15.971699 30 0.055730 
-15.837581 30 0.027111 
-15.703079 30 0.000192 
-15.568167 30 -0.024677 
-15.432840 30 -0.047204 
-15.297119 30 -0.067161 
-15.161043 30 -0.084382 
-15.024663 30 -0.098762 
-14.888040 30 -0.110259 
-14.751239 30 -0.118882 
-14.614322 30 -0.124696 
-14.477346 30 -0.127811 
-14.340362 30 -0.128380 
-14.203408 30 -0.126590 
-14.066515 30 -0.122657 
-13.929698 30 -0.116819 
-13.792964 30 -0.109331 
-13.656313 30 -0.100457 
-13.519733 30 -0.090465 
-13.383210 30 -0.079623 
-13.246725 30 -0.068192 
-13.110257 30 -0.056426 
-12.973788 30 -0.044560 
-12.837298 30 -0.032818 
-12.700772 30 -0.021401 
-12.564198 30 -0.010490 
-12.427568 30 -0.000243 
-12.290879 30 0.009208 
-12.154130 30 0.017752 
-12.017324 30 0.025305 
-11.880466 30 0.031809 
-11.743566 30 0.037226 
-11.606630 30 0.041542 
-11.469670 30 0.044766 
-11.332693 30 0.046925 
-11.195708 30 0.048061 
-11.058722 30 0.048235 
-10.921741 30 0.047519 
-10.784768 30 0.045995 
-10.647806 30 0.043756 
-10.510857 30 0.040897 
-10.373919 30 0.037521 
-10.236991 30 0.033729 
-10.100071 30 0.029624 
-9.963156 30 0.025305 
-9.826243 30 0.020867 
-9.689329 30 0.016403 
-9.552413 30 0.011994 
-9.415491 30 0.007718 
-9.278562 30 0.003642 
-9.141625 30 -0.000175 
-9.004679 30 -0.003684 
-8.867725 30 -0.006845 
-8.730763 30 -0.009629 
-8.593794 30 -0.012015 
-8.456819 30 -0.013991 
-8.319840 30 -0.015553 
-8.182856 30 -0.016708 
-8.045871 30 -0.017467 
-7.908885 30 -0.017849 
-7.771899 30 -0.017877 
-7.634913 30 -0.017579 
-7.497929 30 -0.016989 
-7.360946 30 -0.016142 
-7.223965 30 -0.015073 
-7.086985 30 -0.013822 
-6.950007 30 -0.012426 
-6.813029 30 -0.010922 
-6.676053 30 -0.009348 
-6.539076 30 -0.007738 
-6.402099 30 -0.006123 
-6.265122 30 -0.004535 
-6.128144 30 -0.002999 
-5.991165 30 -0.001538 
-5.854185 30 -0.000173 
-5.717204 30 0.001080 
-5.580221 30 0.002208 
-5.443238 30 0.003202 
-5.306254 30 0.004055 
-5.169269 30 0.004763 
-5.032284 30 0.005327 
-4.895298 30 0.005749 
-4.758312 30 0.006033 
-4.621326 30 0.006185 
-4.484339 30 0.006215 
-4.347353 30 0.006131 
-4.210367 30 0.005944 
-4.073381 30 0.005667 
-3.936395 30 0.005311 
-3.799410 30 0.004889 
-3.662424 30 0.004415 
-3.525439 30 0.003899 
-3.388454 30 0.003355 
-3.251469 30 0.002794 
-3.114484 30 0.002228 
-2.977499 30 0.001667 
-2.840513 30 0.001121 
-2.703528 30 0.000597 
-2.566543 30 0.000104 
-2.429557 30 -0.000352 
-2.292571 30 -0.000764 
-2.155585 30 -0.001130 
-2.018599 30 -0.001445 
-1.881613 30 -0.001706 
-1.744627 30 -0.001913 
-1.607641 30 -0.002065 
-1.470655 30 -0.002163 
-1.333668 30 -0.002208 
-1.196682 30 -0.002203 
-1.059696 30 -0.002152 
-0.922709 30 -0.002058 
-0.785723 30 -0.001928 
-0.648737 30 -0.001765 
-0.511751 30 -0.001578 
-0.374765 30 -0.001370 
-0.237779 30 -0.001149 
-0.100792 30 -0.000920 
0.036194 30 -0.000688 
0.173180 30 -0.000458 
0.310166 30 -0.000234 
0.447152 30 -0.000019 
0.584138 30 0.000184 
0.721124 30 0.000374 
0.858111 30 0.000549 
0.995097 30 0.000707 
1.132083 30 0.000847 
1.269069 30 0.000967 
1.406056 30 0.001066 
1.543042 30 0.001143 
1.680028 30 0.001197 
1.817014 30 0.001226 
1.954001 30 0.001231 
2.090987 30 0.001212 
2.227973 30 0.001171 
2.364960 30 0.001110 
2.501946 30 0.001032 
2.638932 30 0.000942 
2.775918 30 0.000842 
2.912905 30 0.000736 
3.049891 30 0.000629 
3.186877 30 0.000522 
3.323863 30 0.000417 
3.460850 30 0.000315 
3.597836 30 0.000217 
3.734822 30 0.000121 
3.871809 30 0.000028 
4.008795 30 -0.000061 
4.145781 30 -0.000146 
4.282767 30 -0.000225 
4.419754 30 -0.000298 
4.556740 30 -0.000362 
4.693726 30 -0.000415 
4.830713 30 -0.000457 
4.967699 30 -0.000486 
5.104685 30 -0.000503 
5.241671 30 -0.000507 
5.378658 30 -0.000499 
5.515644 30 -0.000481 
5.652630 30 -0.000454 
5.789617 30 -0.000419 
5.926603 30 -0.000378 
6.063589 30 -0.000332 
6.200575 30 -0.000283 
6.337562 30 -0.000230 
6.474548 30 -0.000174 
6.611534 30 -0.000116 
6.748521 30 -0.000057 
6.885507 30 0.000004 
7.022493 30 0.000066 
7.159480 30 0.000127 
7.296466 30 0.000187 
7.433452 30 0.000245 
7.570438 30 0.000300 
7.707425 30 0.000352 
7.844411 30 0.000399 
7.981397 30 0.000442 
8.118384 30 0.000480 
8.255370 30 0.000513 
8.392356 30 0.000540 
8.529342 30 0.000562 
8.666329 30 0.000579 
8.803315 30 0.000590 
8.940301 30 0.000597 
9.077288 30 0.000598 
9.214274 30 0.000595 
9.351260 30 0.000587 
9.488247 30 0.000575 
9.625233 30 0.000559 
9.762219 30 0.000540 
9.899205 30 0.000517 
10.036192 30 0.000491 
10.173178 30 0.000462 
10.310164 30 0.000431 
10.447151 30 0.000398 
10.584137 30 0.000363 
10.721123 30 0.000327 
10.858110 30 0.000289 
10.995096 30 0.000252 
11.132082 30 0.000213 
11.269068 30 0.000175 
11.406055 30 0.000136 
11.543041 30 0.000098 
11.680027 30 0.000059 
11.817014 30 0.000022 
11.954000 30 -0.000015 
12.090986 30 -0.000051 
12.227973 30 -0.000087 
12.364959 30 -0.000122 
12.501945 30 -0.000156 
12.638931 30 -0.000189 
12.775918 30 -0.000221 
12.912904 30 -0.000252 
13.049890 30 -0.000282 
13.186877 30 -0.000311 
13.323863 30 -0.000339 
13.460849 30 -0.000366 
13.597835 30 -0.000391 
13.734822 30 -0.000415 
13.871808 30 -0.000438 
14.008794 30 -0.000459 
14.145781 30 -0.000478 
14.282767 30 -0.000494 
14.419753 30 -0.000509 
14.556740 30 -0.000520 
14.693726 30 -0.000528 
14.830712 30 -0.000533 
14.967698 30 -0.000534 
15.104685 30 -0.000530 
15.241671 30 -0.000522 
15.378657 30 -0.000508 
15.515644 30 -0.000489 
15.652630 30 -0.000464 
15.789616 30 -0.000433 
15.926603 30 -0.000395 
16.063589 30 -0.000351 
16.200575 30 -0.000299 
16.337561 30 -0.000241 
16.474548 30 -0.000175 
16.611534 30 -0.000102 
16.748520 30 -0.000023 
16.885507 30 0.000063 
17.022493 30 0.000154 
17.159479 30 0.000251 
17.296465 30 0.000351 
17.433452 30 0.000455 
17.570438 30 0.000562 
17.707424 30 0.000669 
17.844410 30 0.000775 
17.981397 30 0.000880 
18.118383 30 0.000981 
18.255369 30 0.001076 
18.392355 30 0.001164 
18.529342 30 0.001242 
18.666328 30 0.001310 
18.803314 30 0.001364 
18.940301 30 0.001403 
19.077287 30 0.001426 
19.214273 30 0.001430 
19.351260 30 0.001415 
19.488246 30 0.001379 
19.625232 30 0.001320 
19.762218 30 0.001239 
19.899205 30 0.001134 
20.036191 30 0.001007 
20.173177 30 0.000857 
20.310163 30 0.000684 
20.447149 30 0.000491 
20.584136 30 0.000279 
20.721122 30 0.000050 
20.858108 30 -0.000192 
20.995094 30 -0.000446 
21.132080 30 -0.000707 
21.269066 30 -0.000971 
21.406052 30 -0.001234 
21.543038 30 -0.001491 
21.680024 30 -0.001737 
21.817010 30 -0.001967 
21.953996 30 -0.002176 
22.090983 30 -0.002358 
22.227969 30 -0.002507 
22.364955 30 -0.002619 
22.501941 30 -0.002689 
22.638928 30 -0.002712 
22.775914 30 -0.002684 
22.912900 30 -0.002602 
23.049886 30 -0.002463 
23.186873 30 -0.002265 
23.323859 30 -0.002008 
23.460844 30 -0.001692 
23.597830 30 -0.001317 
23.734816 30 -0.000886 
23.871801 30 -0.000404 
24.008786 30 0.000126 
24.145771 30 0.000697 
24.282756 30 0.001302 
24.419741 30 0.001932 
24.556726 30 0.002576 
24.693710 30 0.003225 
24.830695 30 0.003867 
24.967680 30 0.004489 
25.104665 30 0.005077 
25.241651 30 0.005618 
25.378636 30 0.006099 
25.515622 30 0.006504 
25.652608 30 0.006822 
25.789594 30 0.007038 
25.926581 30 0.007140 
26.063567 30 0.007119 
26.200553 30 0.006963 
26.337539 30 0.006665 
26.474524 30 0.006219 
26.611509 30 0.005623 
26.748493 30 0.004874 
26.885475 30 0.003975 
27.022457 30 0.002930 
27.159438 30 0.001749 
27.296417 30 0.000441 
27.433396 30 -0.000979 
27.570373 30 -0.002492 
27.707350 30 -0.004079 
27.844326 30 -0.005713 
27.981303 30 -0.007370 
28.118279 30 -0.009017 
28.255257 30 -0.010625 
28.392235 30 -0.012158 
28.529214 30 -0.013582 
28.666196 30 -0.014860 
28.803178 30 -0.015956 
28.940163 30 -0.016833 
29.077148 30 -0.017458 
29.214134 30 -0.017796 
29.351121 30 -0.017819 
29.488106 30 -0.017498 
29.625089 30 -0.016813 
29.762070 30 -0.015747 
29.899046 30 -0.014287 
30.036017 30 -0.012430 
30.172981 30 -0.010178 
30.309938 30 -0.007543 
30.446887 30 -0.004544 
30.583829 30 -0.001209 
30.720763 30 0.002426 
30.857691 30 0.006315 
30.994614 30 0.010403 
31.131534 30 0.014627 
31.268453 30 0.018917 
31.405374 30 0.023193 
31.542299 30 0.027373 
31.679231 30 0.031365 
31.816172 30 0.035076 
31.953124 30 0.038412 
32.090086 30 0.041274 
32.227058 30 0.043568 
32.364039 30 0.045202 
32.501024 30 0.046088 
32.638010 30 0.046147 
32.774990 30 0.045310 
32.911957 30 0.043516 
33.048902 30 0.040723 
33.185819 30 0.036900 
33.322699 30 0.032037 
33.459534 30 0.026142 
33.596320 30 0.019242 
33.733053 30 0.011389 


==> SGDVDM30pulse14.dat <==
-33.742641 35 -0.306959 
-33.606077 35 -0.320339 
-33.469194 35 -0.328586 
-33.332209 35 -0.331103 
-33.195412 35 -0.327367 
-33.059150 35 -0.316951 
-32.923809 35 -0.299546 
-32.789789 35 -0.274980 
-32.657480 35 -0.243230 
-32.527221 35 -0.204431 
-32.399275 35 -0.158879 
-32.273793 35 -0.107018 
-32.150795 35 -0.049439 
-32.030149 35 0.013143 
-31.911566 35 0.079902 
-31.794603 35 0.149915 
-31.678681 35 0.222171 
-31.563103 35 0.295582 
-31.447102 35 0.368972 
-31.329879 35 0.441078 
-31.210668 35 0.510541 
-31.088804 35 0.575893 
-30.963799 35 0.635563 
-30.835420 35 0.687892 
-30.703763 35 0.731167 
-30.569307 35 0.763687 
-30.432946 35 0.783850 
-30.295966 35 0.790263 
-30.159985 35 0.781859 
-30.026832 35 0.758005 
-29.898393 35 0.718583 
-29.776423 35 0.664022 
-29.662368 35 0.595279 
-29.557194 35 0.513763 
-29.461276 35 0.421213 
-29.374390 35 0.319530 
-29.295914 35 0.210548 
-29.227719 35 0.096042 
-29.161547 35 -0.022341 
-29.098643 35 -0.143184 
-29.036736 35 -0.265192 
-28.973425 35 -0.387133 
-28.906298 35 -0.507724 
-28.833051 35 -0.625509 
-28.751651 35 -0.738742 
-28.660514 35 -0.845308 
-28.558711 35 -0.942704 
-28.446162 35 -1.028106 
-28.323781 35 -1.098549 
-28.193501 35 -1.151201 
-28.058150 35 -1.183696 
-27.921169 35 -1.194470 
-27.786193 35 -1.183000 
-27.656601 35 -1.149881 
-27.535117 35 -1.096739 
-27.423541 35 -1.025974 
-27.322652 35 -0.940430 
-27.232258 35 -0.843062 
-27.151341 35 -0.736672 
-27.078262 35 -0.623737 
-27.010955 35 -0.506349 
-26.947118 35 -0.386239 
-26.884351 35 -0.264861 
-26.820291 35 -0.143503 
-26.752713 35 -0.023409 
-26.679635 35 0.094115 
-26.599417 35 0.207628 
-26.510857 35 0.315515 
-26.413273 35 0.416010 
-26.306558 35 0.507261 
-26.191193 35 0.587444 
-26.068198 35 0.654903 
-25.939029 35 0.708295 
-25.805430 35 0.746717 
-25.669249 35 0.769780 
-25.532263 35 0.777635 
-25.396023 35 0.770934 
-25.261747 35 0.750749 
-25.130261 35 0.718467 
-25.001990 35 0.675666 
-24.876991 35 0.624018 
-24.755008 35 0.565199 
-24.635546 35 0.500835 
-24.517947 35 0.432466 
-24.401458 35 0.361531 
-24.285306 35 0.289368 
-24.168746 35 0.217222 
-24.051112 35 0.146248 
-23.931850 35 0.077519 
-23.810545 35 0.012028 
-23.686932 35 -0.049322 
-23.560898 35 -0.105723 
-23.432475 35 -0.156480 
-23.301826 35 -0.201024 
-23.169212 35 -0.238927 
-23.034972 35 -0.269911 
-22.899485 35 -0.293852 
-22.763139 35 -0.310780 
-22.626308 35 -0.320870 
-22.489322 35 -0.324430 
-22.352454 35 -0.321878 
-22.215913 35 -0.313728 
-22.079832 35 -0.300563 
-21.944279 35 -0.283018 
-21.809259 35 -0.261755 
-21.674727 35 -0.237453 
-21.540596 35 -0.210786 
-21.406754 35 -0.182415 
-21.273075 35 -0.152976 
-21.139430 35 -0.123073 
-21.005698 35 -0.093269 
-20.871772 35 -0.064084 
-20.737568 35 -0.035987 
-20.603023 35 -0.009394 
-20.468104 35 0.015336 
-20.332798 35 0.037902 
-20.197117 35 0.058064 
-20.061091 35 0.075640 
-19.924765 35 0.090510 
-19.788193 35 0.102612 
-19.651433 35 0.111938 
-19.514544 35 0.118532 
-19.377582 35 0.122485 
-19.240595 35 0.123930 
-19.103625 35 0.123035 
-18.966701 35 0.119999 
-18.829844 35 0.115042 
-18.693062 35 0.108404 
-18.556358 35 0.100337 
-18.419725 35 0.091096 
-18.283150 35 0.080940 
-18.146616 35 0.070122 
-18.010107 35 0.058888 
-17.873603 35 0.047473 
-17.737086 35 0.036095 
-17.600541 35 0.024957 
-17.463956 35 0.014238 
-17.327321 35 0.004101 
-17.190633 35 -0.005318 
-17.053888 35 -0.013906 
-16.917090 35 -0.021570 
-16.780241 35 -0.028245 
-16.643350 35 -0.033887 
-16.506423 35 -0.038474 
-16.369469 35 -0.042004 
-16.232496 35 -0.044497 
-16.095514 35 -0.045986 
-15.958527 35 -0.046524 
-15.821543 35 -0.046174 
-15.684566 35 -0.045012 
-15.547598 35 -0.043122 
-15.410642 35 -0.040595 
-15.273696 35 -0.037527 
-15.136761 35 -0.034015 
-14.999834 35 -0.030159 
-14.862912 35 -0.026055 
-14.725994 35 -0.021798 
-14.589077 35 -0.017477 
-14.452158 35 -0.013176 
-14.315234 35 -0.008973 
-14.178304 35 -0.004936 
-14.041367 35 -0.001128 
-13.904423 35 0.002401 
-13.767470 35 0.005606 
-13.630509 35 0.008455 
-13.493542 35 0.010922 
-13.356568 35 0.012992 
-13.219590 35 0.014658 
-13.082607 35 0.015921 
-12.945623 35 0.016789 
-12.808637 35 0.017277 
-12.671650 35 0.017407 
-12.534665 35 0.017204 
-12.397680 35 0.016699 
-12.260697 35 0.015926 
-12.123715 35 0.014919 
-11.986735 35 0.013717 
-11.849756 35 0.012358 
-11.712778 35 0.010881 
-11.575801 35 0.009322 
-11.438825 35 0.007718 
-11.301848 35 0.006102 
-11.164871 35 0.004506 
-11.027893 35 0.002958 
-10.890914 35 0.001485 
-10.753934 35 0.000106 
-10.616953 35 -0.001158 
-10.479971 35 -0.002295 
-10.342988 35 -0.003293 
-10.206004 35 -0.004144 
-10.069019 35 -0.004845 
-9.932033 35 -0.005396 
-9.795047 35 -0.005799 
-9.658061 35 -0.006058 
-9.521075 35 -0.006181 
-9.384089 35 -0.006177 
-9.247102 35 -0.006057 
-9.110116 35 -0.005834 
-8.973130 35 -0.005519 
-8.836145 35 -0.005128 
-8.699159 35 -0.004673 
-8.562174 35 -0.004168 
-8.425189 35 -0.003626 
-8.288204 35 -0.003062 
-8.151219 35 -0.002486 
-8.014234 35 -0.001909 
-7.877249 35 -0.001343 
-7.740263 35 -0.000796 
-7.603278 35 -0.000277 
-7.466292 35 0.000209 
-7.329307 35 0.000656 
-7.192321 35 0.001058 
-7.055335 35 0.001414 
-6.918349 35 0.001720 
-6.781363 35 0.001975 
-6.644377 35 0.002179 
-6.507391 35 0.002332 
-6.370404 35 0.002436 
-6.233418 35 0.002492 
-6.096432 35 0.002502 
-5.959445 35 0.002470 
-5.822459 35 0.002398 
-5.685473 35 0.002290 
-5.548487 35 0.002150 
-5.411500 35 0.001981 
-5.274514 35 0.001789 
-5.137528 35 0.001577 
-5.000542 35 0.001350 
-4.863556 35 0.001112 
-4.726570 35 0.000868 
-4.589584 35 0.000621 
-4.452598 35 0.000376 
-4.315612 35 0.000137 
-4.178626 35 -0.000093 
-4.041639 35 -0.000310 
-3.904653 35 -0.000512 
-3.767667 35 -0.000695 
-3.630681 35 -0.000858 
-3.493695 35 -0.000999 
-3.356708 35 -0.001116 
-3.219722 35 -0.001209 
-3.082736 35 -0.001277 
-2.945749 35 -0.001321 
-2.808763 35 -0.001340 
-2.671777 35 -0.001337 
-2.534791 35 -0.001313 
-2.397804 35 -0.001270 
-2.260818 35 -0.001210 
-2.123832 35 -0.001136 
-1.986845 35 -0.001050 
-1.849859 35 -0.000954 
-1.712873 35 -0.000852 
-1.575887 35 -0.000745 
-1.438900 35 -0.000635 
-1.301914 35 -0.000525 
-1.164928 35 -0.000414 
-1.027942 35 -0.000304 
-0.890955 35 -0.000196 
-0.753969 35 -0.000090 
-0.616983 35 0.000013 
-0.479997 35 0.000113 
-0.343010 35 0.000208 
-0.206024 35 0.000298 
-0.069038 35 0.000381 
0.067949 35 0.000457 
0.204935 35 0.000523 
0.341921 35 0.000579 
0.478907 35 0.000624 
0.615894 35 0.000658 
0.752880 35 0.000681 
0.889866 35 0.000694 
1.026853 35 0.000699 
1.163839 35 0.000696 
1.300825 35 0.000689 
1.437811 35 0.000679 
1.574798 35 0.000668 
1.711784 35 0.000655 
1.848770 35 0.000642 
1.985757 35 0.000628 
2.122743 35 0.000612 
2.259729 35 0.000593 
2.396716 35 0.000569 
2.533702 35 0.000540 
2.670688 35 0.000505 
2.807674 35 0.000465 
2.944661 35 0.000420 
3.081647 35 0.000374 
3.218633 35 0.000327 
3.355620 35 0.000281 
3.492606 35 0.000238 
3.629592 35 0.000199 
3.766579 35 0.000164 
3.903565 35 0.000133 
4.040551 35 0.000103 
4.177537 35 0.000075 
4.314524 35 0.000047 
4.451510 35 0.000018 
4.588496 35 -0.000012 
4.725483 35 -0.000043 
4.862469 35 -0.000075 
4.999455 35 -0.000107 
5.136442 35 -0.000138 
5.273428 35 -0.000169 
5.410414 35 -0.000197 
5.547400 35 -0.000223 
5.684387 35 -0.000245 
5.821373 35 -0.000265 
5.958359 35 -0.000282 
6.095346 35 -0.000297 
6.232332 35 -0.000310 
6.369318 35 -0.000321 
6.506305 35 -0.000331 
6.643291 35 -0.000339 
6.780277 35 -0.000346 
6.917263 35 -0.000349 
7.054250 35 -0.000351 
7.191236 35 -0.000349 
7.328222 35 -0.000344 
7.465209 35 -0.000336 
7.602195 35 -0.000324 
7.739181 35 -0.000308 
7.876168 35 -0.000290 
8.013154 35 -0.000267 
8.150140 35 -0.000242 
8.287126 35 -0.000213 
8.424113 35 -0.000182 
8.561099 35 -0.000149 
8.698085 35 -0.000113 
8.835072 35 -0.000075 
8.972058 35 -0.000036 
9.109044 35 0.000005 
9.246030 35 0.000046 
9.383017 35 0.000087 
9.520003 35 0.000127 
9.656989 35 0.000166 
9.793976 35 0.000203 
9.930962 35 0.000238 
10.067948 35 0.000269 
10.204935 35 0.000296 
10.341921 35 0.000317 
10.478907 35 0.000333 
10.615893 35 0.000342 
10.752880 35 0.000344 
10.889866 35 0.000338 
11.026852 35 0.000324 
11.163839 35 0.000300 
11.300825 35 0.000267 
11.437811 35 0.000224 
11.574798 35 0.000171 
11.711784 35 0.000108 
11.848770 35 0.000035 
11.985756 35 -0.000047 
12.122743 35 -0.000139 
12.259729 35 -0.000238 
12.396715 35 -0.000346 
12.533701 35 -0.000459 
12.670688 35 -0.000578 
12.807674 35 -0.000701 
12.944660 35 -0.000825 
13.081646 35 -0.000950 
13.218633 35 -0.001073 
13.355619 35 -0.001192 
13.492605 35 -0.001306 
13.629591 35 -0.001411 
13.766578 35 -0.001505 
13.903564 35 -0.001587 
14.040550 35 -0.001653 
14.177537 35 -0.001702 
14.314523 35 -0.001731 
14.451509 35 -0.001739 
14.588495 35 -0.001723 
14.725482 35 -0.001682 
14.862468 35 -0.001616 
14.999454 35 -0.001522 
15.136441 35 -0.001402 
15.273427 35 -0.001254 
15.410413 35 -0.001079 
15.547399 35 -0.000879 
15.684385 35 -0.000654 
15.821371 35 -0.000407 
15.958357 35 -0.000140 
16.095343 35 0.000143 
16.232329 35 0.000439 
16.369315 35 0.000744 
16.506301 35 0.001053 
16.643287 35 0.001362 
16.780273 35 0.001663 
16.917259 35 0.001953 
17.054245 35 0.002225 
17.191231 35 0.002473 
17.328217 35 0.002691 
17.465204 35 0.002873 
17.602190 35 0.003013 
17.739176 35 0.003105 
17.876162 35 0.003146 
18.013149 35 0.003129 
18.150135 35 0.003052 
18.287121 35 0.002912 
18.424107 35 0.002707 
18.561093 35 0.002435 
18.698079 35 0.002098 
18.835065 35 0.001696 
18.972050 35 0.001232 
19.109035 35 0.000712 
19.246020 35 0.000139 
19.383005 35 -0.000478 
19.519990 35 -0.001132 
19.656974 35 -0.001813 
19.793959 35 -0.002510 
19.930943 35 -0.003210 
20.067928 35 -0.003902 
20.204913 35 -0.004571 
20.341898 35 -0.005202 
20.478883 35 -0.005782 
20.615868 35 -0.006294 
20.752854 35 -0.006724 
20.889840 35 -0.007057 
21.026826 35 -0.007280 
21.163813 35 -0.007379 
21.300799 35 -0.007344 
21.437785 35 -0.007165 
21.574771 35 -0.006834 
21.711756 35 -0.006345 
21.848740 35 -0.005697 
21.985723 35 -0.004888 
22.122706 35 -0.003922 
22.259687 35 -0.002806 
22.396667 35 -0.001550 
22.533646 35 -0.000166 
22.670623 35 0.001329 
22.807600 35 0.002913 
22.944576 35 0.004564 
23.081552 35 0.006255 
23.218527 35 0.007955 
23.355504 35 0.009632 
23.492481 35 0.011252 
23.629460 35 0.012779 
23.766440 35 0.014174 
23.903421 35 0.015400 
24.040405 35 0.016419 
24.177390 35 0.017195 
24.314375 35 0.017692 
24.451362 35 0.017877 
24.588348 35 0.017721 
24.725332 35 0.017200 
24.862314 35 0.016293 
24.999292 35 0.014986 
25.136264 35 0.013271 
25.273231 35 0.011149 
25.410190 35 0.008627 
25.547141 35 0.005721 
25.684084 35 0.002456 
25.821020 35 -0.001133 
25.957948 35 -0.005004 
26.094870 35 -0.009104 
26.231788 35 -0.013372 
26.368704 35 -0.017738 
26.505621 35 -0.022125 
26.642541 35 -0.026448 
26.779467 35 -0.030618 
26.916402 35 -0.034538 
27.053348 35 -0.038112 
27.190304 35 -0.041239 
27.327272 35 -0.043821 
27.464250 35 -0.045761 
27.601234 35 -0.046965 
27.738220 35 -0.047348 
27.875202 35 -0.046832 
28.012174 35 -0.045352 
28.149126 35 -0.042855 
28.286051 35 -0.039304 
28.422939 35 -0.034679 
28.559782 35 -0.028979 
28.696575 35 -0.022227 
28.833312 35 -0.014465 
28.969991 35 -0.005760 
29.106616 35 0.003796 
29.243190 35 0.014089 
29.379723 35 0.024978 
29.516228 35 0.036303 
29.652720 35 0.047877 
29.789219 35 0.059496 
29.925743 35 0.070937 
30.062311 35 0.081959 
30.198940 35 0.092314 
30.335641 35 0.101740 
30.472422 35 0.109975 
30.609281 35 0.116756 
30.746207 35 0.121826 
30.883179 35 0.124940 
31.020165 35 0.125872 
31.157123 35 0.124418 
31.294002 35 0.120405 
31.430745 35 0.113698 
31.567291 35 0.104202 
31.703579 35 0.091874 
31.839554 35 0.076719 
31.975172 35 0.058801 
32.110402 35 0.038243 
32.245234 35 0.015230 
32.379681 35 -0.009994 
32.513782 35 -0.037120 
32.647601 35 -0.065783 
32.781227 35 -0.095558 
32.914773 35 -0.125964 
33.048362 35 -0.156472 
33.182130 35 -0.186506 
33.316205 35 -0.215447 
33.450701 35 -0.242646 
33.585706 35 -0.267425 
33.721262 35 -0.289094 


==> SGDVDM30pulse16.dat <==
-33.725503 40 0.697598 
-33.638611 40 0.807383 
-33.541032 40 0.908801 
-33.432414 40 0.999100 
-33.313375 40 1.075318 
-33.185566 40 1.134540 
-33.051591 40 1.174226 
-32.914758 40 1.192549 
-32.778692 40 1.188673 
-32.646884 40 1.162880 
-32.522264 40 1.116520 
-32.406906 40 1.051794 
-32.301879 40 0.971442 
-32.207263 40 0.878403 
-32.122278 40 0.775528 
-32.045472 40 0.665388 
-31.974922 40 0.550188 
-31.908420 40 0.431765 
-31.843623 40 0.311661 
-31.778193 40 0.191222 
-31.709901 40 0.071716 
-31.636740 40 -0.045562 
-31.557026 40 -0.159211 
-31.469487 40 -0.267687 
-31.373345 40 -0.369308 
-31.268345 40 -0.462297 
-31.154770 40 -0.544857 
-31.033440 40 -0.615290 
-30.905740 40 -0.672277 
-30.776512 40 -0.714849 
-30.640932 40 -0.742457 
-30.504028 40 -0.755134 
-30.367358 40 -0.753380 
-30.232186 40 -0.738126 
-30.099418 40 -0.710634 
-29.969581 40 -0.672384 
-29.842837 40 -0.624976 
-29.719038 40 -0.570042 
-29.597785 40 -0.509181 
-29.478499 40 -0.443923 
-29.360495 40 -0.375704 
-29.243045 40 -0.305867 
-29.125433 40 -0.235658 
-29.007006 40 -0.166235 
-28.887205 40 -0.098675 
-28.765597 40 -0.033969 
-28.641888 40 0.026976 
-28.515926 40 0.083347 
-28.387701 40 0.134439 
-28.257327 40 0.179666 
-28.125023 40 0.218575 
-27.991086 40 0.250856 
-27.855860 40 0.276348 
-27.719708 40 0.295038 
-27.582987 40 0.307052 
-27.446019 40 0.312650 
-27.309080 40 0.312204 
-27.172382 40 0.306180 
-27.036076 40 0.295122 
-26.900245 40 0.279624 
-26.764913 40 0.260319 
-26.630052 40 0.237856 
-26.495595 40 0.212889 
-26.361444 40 0.186059 
-26.227485 40 0.157990 
-26.093600 40 0.129275 
-25.959671 40 0.100472 
-25.825595 40 0.072096 
-25.691285 40 0.044618 
-25.556678 40 0.018455 
-25.421732 40 -0.006027 
-25.286429 40 -0.028520 
-25.150772 40 -0.048771 
-25.014785 40 -0.066589 
-24.878504 40 -0.081838 
-24.741976 40 -0.094439 
-24.605255 40 -0.104368 
-24.468396 40 -0.111651 
-24.331451 40 -0.116359 
-24.194468 40 -0.118609 
-24.057488 40 -0.118549 
-23.920541 40 -0.116361 
-23.783649 40 -0.112250 
-23.646825 40 -0.106442 
-23.510073 40 -0.099173 
-23.373389 40 -0.090688 
-23.236763 40 -0.081235 
-23.100182 40 -0.071059 
-22.963629 40 -0.060400 
-22.827086 40 -0.049486 
-22.690538 40 -0.038533 
-22.553969 40 -0.027740 
-22.417367 40 -0.017290 
-22.280722 40 -0.007342 
-22.144028 40 0.001963 
-22.007283 40 0.010507 
-21.870488 40 0.018195 
-21.733645 40 0.024956 
-21.596759 40 0.030738 
-21.459839 40 0.035514 
-21.322891 40 0.039274 
-21.185922 40 0.042029 
-21.048942 40 0.043806 
-20.911956 40 0.044649 
-20.774971 40 0.044614 
-20.637990 40 0.043770 
-20.501018 40 0.042193 
-20.364055 40 0.039969 
-20.227103 40 0.037187 
-20.090161 40 0.033940 
-19.953227 40 0.030323 
-19.816300 40 0.026429 
-19.679377 40 0.022350 
-19.542456 40 0.018174 
-19.405534 40 0.013983 
-19.268608 40 0.009856 
-19.131678 40 0.005861 
-18.994741 40 0.002062 
-18.857797 40 -0.001488 
-18.720846 40 -0.004743 
-18.583887 40 -0.007665 
-18.446921 40 -0.010227 
-18.309949 40 -0.012410 
-18.172972 40 -0.014201 
-18.035991 40 -0.015599 
-17.899007 40 -0.016607 
-17.762022 40 -0.017235 
-17.625035 40 -0.017502 
-17.488049 40 -0.017430 
-17.351064 40 -0.017044 
-17.214080 40 -0.016377 
-17.077098 40 -0.015462 
-16.940117 40 -0.014334 
-16.803138 40 -0.013029 
-16.666160 40 -0.011587 
-16.529183 40 -0.010043 
-16.392206 40 -0.008434 
-16.255230 40 -0.006795 
-16.118253 40 -0.005158 
-15.981276 40 -0.003554 
-15.844298 40 -0.002009 
-15.707319 40 -0.000549 
-15.570339 40 0.000806 
-15.433358 40 0.002038 
-15.296375 40 0.003136 
-15.159392 40 0.004087 
-15.022407 40 0.004886 
-14.885422 40 0.005530 
-14.748437 40 0.006019 
-14.611450 40 0.006356 
-14.474464 40 0.006546 
-14.337478 40 0.006598 
-14.200492 40 0.006523 
-14.063506 40 0.006331 
-13.926520 40 0.006036 
-13.789534 40 0.005652 
-13.652549 40 0.005194 
-13.515563 40 0.004675 
-13.378578 40 0.004112 
-13.241593 40 0.003519 
-13.104609 40 0.002909 
-12.967624 40 0.002294 
-12.830639 40 0.001688 
-12.693654 40 0.001100 
-12.556668 40 0.000539 
-12.419683 40 0.000014 
-12.282697 40 -0.000469 
-12.145712 40 -0.000905 
-12.008726 40 -0.001291 
-11.871740 40 -0.001625 
-11.734754 40 -0.001904 
-11.597768 40 -0.002131 
-11.460782 40 -0.002304 
-11.323795 40 -0.002428 
-11.186809 40 -0.002504 
-11.049823 40 -0.002536 
-10.912836 40 -0.002527 
-10.775850 40 -0.002482 
-10.638864 40 -0.002405 
-10.501878 40 -0.002300 
-10.364891 40 -0.002171 
-10.227905 40 -0.002023 
-10.090919 40 -0.001860 
-9.953933 40 -0.001686 
-9.816947 40 -0.001503 
-9.679960 40 -0.001315 
-9.542974 40 -0.001125 
-9.405988 40 -0.000936 
-9.269002 40 -0.000750 
-9.132016 40 -0.000569 
-8.995030 40 -0.000395 
-8.858043 40 -0.000229 
-8.721057 40 -0.000073 
-8.584071 40 0.000072 
-8.447085 40 0.000205 
-8.310098 40 0.000325 
-8.173112 40 0.000431 
-8.036126 40 0.000523 
-7.899140 40 0.000599 
-7.762153 40 0.000661 
-7.625167 40 0.000707 
-7.488181 40 0.000738 
-7.351194 40 0.000755 
-7.214208 40 0.000756 
-7.077222 40 0.000744 
-6.940235 40 0.000718 
-6.803249 40 0.000681 
-6.666263 40 0.000633 
-6.529277 40 0.000575 
-6.392290 40 0.000510 
-6.255304 40 0.000439 
-6.118318 40 0.000363 
-5.981331 40 0.000284 
-5.844345 40 0.000205 
-5.707359 40 0.000126 
-5.570373 40 0.000049 
-5.433386 40 -0.000024 
-5.296400 40 -0.000093 
-5.159414 40 -0.000156 
-5.022427 40 -0.000213 
-4.885441 40 -0.000262 
-4.748455 40 -0.000305 
-4.611469 40 -0.000340 
-4.474482 40 -0.000368 
-4.337496 40 -0.000390 
-4.200510 40 -0.000406 
-4.063523 40 -0.000417 
-3.926537 40 -0.000424 
-3.789551 40 -0.000427 
-3.652564 40 -0.000428 
-3.515578 40 -0.000427 
-3.378592 40 -0.000424 
-3.241606 40 -0.000421 
-3.104619 40 -0.000417 
-2.967633 40 -0.000412 
-2.830647 40 -0.000407 
-2.693660 40 -0.000400 
-2.556674 40 -0.000392 
-2.419688 40 -0.000381 
-2.282701 40 -0.000369 
-2.145715 40 -0.000354 
-2.008729 40 -0.000336 
-1.871743 40 -0.000316 
-1.734756 40 -0.000293 
-1.597770 40 -0.000270 
-1.460784 40 -0.000245 
-1.323797 40 -0.000221 
-1.186811 40 -0.000197 
-1.049825 40 -0.000175 
-0.912838 40 -0.000153 
-0.775852 40 -0.000131 
-0.638866 40 -0.000110 
-0.501880 40 -0.000088 
-0.364893 40 -0.000064 
-0.227907 40 -0.000036 
-0.090921 40 -0.000005 
0.046066 40 0.000031 
0.183052 40 0.000070 
0.320038 40 0.000114 
0.457025 40 0.000159 
0.594011 40 0.000206 
0.730997 40 0.000252 
0.867983 40 0.000295 
1.004970 40 0.000333 
1.141956 40 0.000367 
1.278942 40 0.000395 
1.415929 40 0.000418 
1.552915 40 0.000437 
1.689901 40 0.000452 
1.826887 40 0.000465 
1.963874 40 0.000477 
2.100860 40 0.000489 
2.237846 40 0.000500 
2.374833 40 0.000509 
2.511819 40 0.000515 
2.648805 40 0.000516 
2.785792 40 0.000511 
2.922778 40 0.000496 
3.059764 40 0.000472 
3.196750 40 0.000438 
3.333737 40 0.000395 
3.470723 40 0.000342 
3.607709 40 0.000283 
3.744696 40 0.000219 
3.881682 40 0.000150 
4.018668 40 0.000078 
4.155654 40 0.000004 
4.292641 40 -0.000071 
4.429627 40 -0.000148 
4.566613 40 -0.000227 
4.703600 40 -0.000306 
4.840586 40 -0.000386 
4.977572 40 -0.000465 
5.114558 40 -0.000544 
5.251545 40 -0.000621 
5.388531 40 -0.000693 
5.525517 40 -0.000761 
5.662504 40 -0.000821 
5.799490 40 -0.000873 
5.936476 40 -0.000914 
6.073462 40 -0.000943 
6.210449 40 -0.000960 
6.347435 40 -0.000964 
6.484421 40 -0.000954 
6.621408 40 -0.000930 
6.758394 40 -0.000892 
6.895380 40 -0.000839 
7.032367 40 -0.000772 
7.169353 40 -0.000690 
7.306339 40 -0.000594 
7.443325 40 -0.000485 
7.580312 40 -0.000363 
7.717298 40 -0.000229 
7.854284 40 -0.000085 
7.991270 40 0.000067 
8.128256 40 0.000226 
8.265243 40 0.000389 
8.402229 40 0.000555 
8.539215 40 0.000721 
8.676201 40 0.000883 
8.813187 40 0.001040 
8.950174 40 0.001188 
9.087160 40 0.001324 
9.224146 40 0.001446 
9.361132 40 0.001551 
9.498119 40 0.001636 
9.635105 40 0.001698 
9.772091 40 0.001736 
9.909078 40 0.001747 
10.046064 40 0.001731 
10.183050 40 0.001684 
10.320036 40 0.001607 
10.457023 40 0.001500 
10.594009 40 0.001362 
10.730995 40 0.001194 
10.867981 40 0.000998 
11.004967 40 0.000775 
11.141953 40 0.000529 
11.278939 40 0.000261 
11.415925 40 -0.000024 
11.552911 40 -0.000321 
11.689897 40 -0.000627 
11.826883 40 -0.000935 
11.963869 40 -0.001240 
12.100855 40 -0.001536 
12.237841 40 -0.001817 
12.374827 40 -0.002076 
12.511814 40 -0.002307 
12.648800 40 -0.002504 
12.785786 40 -0.002659 
12.922772 40 -0.002768 
13.059759 40 -0.002825 
13.196745 40 -0.002825 
13.333731 40 -0.002765 
13.470717 40 -0.002641 
13.607703 40 -0.002451 
13.744689 40 -0.002194 
13.881675 40 -0.001871 
14.018661 40 -0.001483 
14.155646 40 -0.001032 
14.292632 40 -0.000525 
14.429617 40 0.000035 
14.566602 40 0.000639 
14.703586 40 0.001278 
14.840571 40 0.001943 
14.977556 40 0.002621 
15.114540 40 0.003302 
15.251525 40 0.003970 
15.388510 40 0.004611 
15.525495 40 0.005211 
15.662480 40 0.005755 
15.799466 40 0.006225 
15.936452 40 0.006609 
16.073438 40 0.006890 
16.210424 40 0.007055 
16.347410 40 0.007092 
16.484397 40 0.006989 
16.621383 40 0.006737 
16.758368 40 0.006329 
16.895353 40 0.005760 
17.032337 40 0.005029 
17.169319 40 0.004138 
17.306301 40 0.003090 
17.443282 40 0.001895 
17.580261 40 0.000564 
17.717239 40 -0.000888 
17.854216 40 -0.002442 
17.991192 40 -0.004074 
18.128168 40 -0.005759 
18.265143 40 -0.007468 
18.402119 40 -0.009168 
18.539096 40 -0.010824 
18.676074 40 -0.012401 
18.813053 40 -0.013860 
18.950034 40 -0.015161 
19.087017 40 -0.016266 
19.224001 40 -0.017137 
19.360987 40 -0.017736 
19.497973 40 -0.018028 
19.634959 40 -0.017982 
19.771944 40 -0.017570 
19.908927 40 -0.016769 
20.045906 40 -0.015563 
20.182880 40 -0.013940 
20.319847 40 -0.011897 
20.456808 40 -0.009440 
20.593760 40 -0.006582 
20.730703 40 -0.003344 
20.867638 40 0.000241 
21.004565 40 0.004131 
21.141486 40 0.008278 
21.278401 40 0.012619 
21.415313 40 0.017088 
21.552225 40 0.021606 
21.689140 40 0.026089 
21.826060 40 0.030446 
21.962989 40 0.034580 
22.099928 40 0.038392 
22.236879 40 0.041779 
22.373841 40 0.044638 
22.510815 40 0.046868 
22.647797 40 0.048372 
22.784783 40 0.049059 
22.921768 40 0.048845 
23.058743 40 0.047657 
23.195701 40 0.045438 
23.332633 40 0.042141 
23.469528 40 0.037740 
23.606379 40 0.032228 
23.743178 40 0.025619 
23.879918 40 0.017949 
24.016598 40 0.009278 
24.153218 40 -0.000309 
24.289781 40 -0.010702 
24.426296 40 -0.021765 
24.562776 40 -0.033340 
24.699237 40 -0.045244 
24.835697 40 -0.057272 
24.972177 40 -0.069200 
25.108696 40 -0.080787 
25.245275 40 -0.091776 
25.381927 40 -0.101901 
25.518663 40 -0.110892 
25.655484 40 -0.118475 
25.792382 40 -0.124380 
25.929339 40 -0.128349 
26.066324 40 -0.130139 
26.203296 40 -0.129530 
26.340205 40 -0.126329 
26.476989 40 -0.120382 
26.613585 40 -0.111576 
26.749927 40 -0.099845 
26.885953 40 -0.085177 
27.021611 40 -0.067618 
27.156862 40 -0.047275 
27.291688 40 -0.024315 
27.426093 40 0.001026 
27.560110 40 0.028453 
27.693797 40 0.057607 
27.827244 40 0.088066 
27.960560 40 0.119354 
28.093877 40 0.150939 
28.227335 40 0.182242 
28.361077 40 0.212637 
28.495231 40 0.241464 
28.629902 40 0.268030 
28.765153 40 0.291626 
28.900995 40 0.311532 
29.037371 40 0.327040 
29.174153 40 0.337464 
29.311132 40 0.342166 
29.448023 40 0.340576 
29.584476 40 0.332219 
29.720090 40 0.316733 
29.854439 40 0.293893 
29.987100 40 0.263629 
30.117691 40 0.226030 
30.245900 40 0.181354 
30.371525 40 0.130019 
30.494498 40 0.072593 
30.614907 40 0.009780 
30.733007 40 -0.057600 
30.849216 40 -0.128625 
30.964108 40 -0.202286 
31.078384 40 -0.277492 
31.192841 40 -0.353074 
31.308320 40 -0.427775 
31.425650 40 -0.500241 
31.545577 40 -0.569011 
31.668688 40 -0.632514 
31.795330 40 -0.689074 
31.925524 40 -0.736944 
32.058903 40 -0.774355 
32.194673 40 -0.799605 
32.331606 40 -0.811171 
32.468100 40 -0.807831 
32.602286 40 -0.788792 
32.732191 40 -0.753786 
32.855928 40 -0.703125 
32.971894 40 -0.637681 
33.078938 40 -0.558817 
33.176477 40 -0.468249 
33.264546 40 -0.367890 
33.343791 40 -0.259692 
33.415409 40 -0.145513 
33.481059 40 -0.027042 
33.542759 40 0.094235 
33.602783 40 0.217002 
33.663556 40 0.340038 
33.727544 40 0.462109 
33.797136 40 0.581841 


==> SGDVDM30pulse18.dat <==
-33.694910 45 0.054698 
-33.571019 45 -0.005667 
-33.445048 45 -0.061823 
-33.316944 45 -0.113051 
-33.186781 45 -0.158748 
-33.054734 45 -0.198440 
-32.921064 45 -0.231790 
-32.786082 45 -0.258608 
-32.650126 45 -0.278846 
-32.513530 45 -0.292592 
-32.376608 45 -0.300059 
-32.239631 45 -0.301567 
-32.102818 45 -0.297527 
-31.966332 45 -0.288433 
-31.830268 45 -0.274846 
-31.694663 45 -0.257388 
-31.559503 45 -0.236703 
-31.424743 45 -0.213411 
-31.290318 45 -0.188066 
-31.156089 45 -0.161327 
-31.025272 45 -0.133808 
-30.891149 45 -0.106011 
-30.756921 45 -0.078468 
-30.622500 45 -0.051645 
-30.487820 45 -0.025962 
-30.352836 45 -0.001789 
-30.217523 45 0.020560 
-30.081880 45 0.040823 
-29.945921 45 0.058796 
-29.809676 45 0.074332 
-29.673187 45 0.087336 
-29.536502 45 0.097768 
-29.399671 45 0.105638 
-29.262745 45 0.111002 
-29.125769 45 0.113956 
-28.988784 45 0.114635 
-28.851821 45 0.113203 
-28.714903 45 0.109850 
-28.578045 45 0.104787 
-28.441254 45 0.098238 
-28.304527 45 0.090436 
-28.167858 45 0.081621 
-28.031235 45 0.072027 
-27.894644 45 0.061888 
-27.758069 45 0.051428 
-27.621493 45 0.040858 
-27.484903 45 0.030375 
-27.348286 45 0.020160 
-27.211633 45 0.010375 
-27.074935 45 0.001160 
-26.938191 45 -0.007362 
-26.801400 45 -0.015094 
-26.664563 45 -0.021959 
-26.527685 45 -0.027900 
-26.390772 45 -0.032882 
-26.253830 45 -0.036890 
-26.116867 45 -0.039928 
-25.979890 45 -0.042016 
-25.842906 45 -0.043189 
-25.705920 45 -0.043497 
-25.568936 45 -0.043002 
-25.431959 45 -0.041772 
-25.294991 45 -0.039887 
-25.158032 45 -0.037431 
-25.021083 45 -0.034491 
-24.884142 45 -0.031156 
-24.747208 45 -0.027516 
-24.610279 45 -0.023660 
-24.473353 45 -0.019672 
-24.336426 45 -0.015634 
-24.199498 45 -0.011622 
-24.062566 45 -0.007705 
-23.925629 45 -0.003946 
-23.788686 45 -0.000400 
-23.651735 45 0.002885 
-23.514778 45 0.005871 
-23.377814 45 0.008527 
-23.240844 45 0.010830 
-23.103869 45 0.012765 
-22.966890 45 0.014325 
-22.829907 45 0.015511 
-22.692922 45 0.016329 
-22.555936 45 0.016792 
-22.418950 45 0.016919 
-22.281964 45 0.016731 
-22.144979 45 0.016256 
-22.007995 45 0.015524 
-21.871013 45 0.014567 
-21.734033 45 0.013419 
-21.597053 45 0.012115 
-21.460075 45 0.010690 
-21.323097 45 0.009179 
-21.186120 45 0.007616 
-21.049143 45 0.006034 
-20.912166 45 0.004461 
-20.775188 45 0.002927 
-20.638209 45 0.001456 
-20.501229 45 0.000071 
-20.364249 45 -0.001209 
-20.227267 45 -0.002369 
-20.090284 45 -0.003396 
-19.953300 45 -0.004281 
-19.816315 45 -0.005018 
-19.679330 45 -0.005604 
-19.542344 45 -0.006041 
-19.405358 45 -0.006331 
-19.268371 45 -0.006480 
-19.131385 45 -0.006496 
-18.994399 45 -0.006389 
-18.857413 45 -0.006170 
-18.720427 45 -0.005851 
-18.583441 45 -0.005448 
-18.446456 45 -0.004973 
-18.309471 45 -0.004442 
-18.172486 45 -0.003869 
-18.035501 45 -0.003269 
-17.898516 45 -0.002655 
-17.761531 45 -0.002041 
-17.624546 45 -0.001437 
-17.487561 45 -0.000856 
-17.350576 45 -0.000306 
-17.213590 45 0.000205 
-17.076605 45 0.000669 
-16.939619 45 0.001082 
-16.802633 45 0.001441 
-16.665647 45 0.001742 
-16.528661 45 0.001986 
-16.391675 45 0.002173 
-16.254688 45 0.002304 
-16.117702 45 0.002383 
-15.980716 45 0.002412 
-15.843730 45 0.002396 
-15.706743 45 0.002340 
-15.569757 45 0.002249 
-15.432771 45 0.002129 
-15.295785 45 0.001985 
-15.158798 45 0.001823 
-15.021812 45 0.001647 
-14.884826 45 0.001463 
-14.747840 45 0.001276 
-14.610854 45 0.001090 
-14.473868 45 0.000907 
-14.336881 45 0.000732 
-14.199895 45 0.000565 
-14.062909 45 0.000411 
-13.925923 45 0.000269 
-13.788936 45 0.000140 
-13.651950 45 0.000025 
-13.514964 45 -0.000076 
-13.377978 45 -0.000164 
-13.240991 45 -0.000239 
-13.104005 45 -0.000303 
-12.967019 45 -0.000355 
-12.830032 45 -0.000398 
-12.693046 45 -0.000432 
-12.556060 45 -0.000458 
-12.419074 45 -0.000476 
-12.282087 45 -0.000489 
-12.145101 45 -0.000496 
-12.008115 45 -0.000497 
-11.871128 45 -0.000494 
-11.734142 45 -0.000487 
-11.597156 45 -0.000474 
-11.460169 45 -0.000458 
-11.323183 45 -0.000437 
-11.186197 45 -0.000412 
-11.049211 45 -0.000383 
-10.912224 45 -0.000350 
-10.775238 45 -0.000313 
-10.638252 45 -0.000272 
-10.501265 45 -0.000228 
-10.364279 45 -0.000181 
-10.227293 45 -0.000132 
-10.090306 45 -0.000082 
-9.953320 45 -0.000031 
-9.816334 45 0.000021 
-9.679348 45 0.000072 
-9.542361 45 0.000121 
-9.405375 45 0.000168 
-9.268389 45 0.000213 
-9.131402 45 0.000255 
-8.994416 45 0.000293 
-8.857430 45 0.000327 
-8.720444 45 0.000358 
-8.583457 45 0.000385 
-8.446471 45 0.000409 
-8.309485 45 0.000430 
-8.172498 45 0.000449 
-8.035512 45 0.000466 
-7.898526 45 0.000482 
-7.761539 45 0.000498 
-7.624553 45 0.000514 
-7.487567 45 0.000531 
-7.350581 45 0.000548 
-7.213594 45 0.000568 
-7.076608 45 0.000589 
-6.939622 45 0.000612 
-6.802635 45 0.000636 
-6.665649 45 0.000661 
-6.528663 45 0.000687 
-6.391676 45 0.000712 
-6.254690 45 0.000737 
-6.117704 45 0.000760 
-5.980718 45 0.000779 
-5.843731 45 0.000795 
-5.706745 45 0.000807 
-5.569759 45 0.000812 
-5.432772 45 0.000812 
-5.295786 45 0.000804 
-5.158800 45 0.000789 
-5.021813 45 0.000767 
-4.884827 45 0.000737 
-4.747841 45 0.000700 
-4.610855 45 0.000656 
-4.473868 45 0.000605 
-4.336882 45 0.000550 
-4.199896 45 0.000489 
-4.062909 45 0.000424 
-3.925923 45 0.000357 
-3.788937 45 0.000286 
-3.651951 45 0.000214 
-3.514964 45 0.000141 
-3.377978 45 0.000067 
-3.240992 45 -0.000008 
-3.104005 45 -0.000083 
-2.967019 45 -0.000157 
-2.830033 45 -0.000231 
-2.693047 45 -0.000304 
-2.556060 45 -0.000375 
-2.419074 45 -0.000443 
-2.282088 45 -0.000507 
-2.145101 45 -0.000564 
-2.008115 45 -0.000615 
-1.871129 45 -0.000656 
-1.734143 45 -0.000688 
-1.597156 45 -0.000708 
-1.460170 45 -0.000716 
-1.323184 45 -0.000712 
-1.186197 45 -0.000696 
-1.049211 45 -0.000670 
-0.912225 45 -0.000633 
-0.775238 45 -0.000588 
-0.638252 45 -0.000536 
-0.501266 45 -0.000478 
-0.364280 45 -0.000415 
-0.227293 45 -0.000348 
-0.090307 45 -0.000277 
0.046679 45 -0.000201 
0.183666 45 -0.000121 
0.320652 45 -0.000036 
0.457638 45 0.000053 
0.594624 45 0.000146 
0.731611 45 0.000242 
0.868597 45 0.000338 
1.005583 45 0.000432 
1.142569 45 0.000521 
1.279556 45 0.000601 
1.416542 45 0.000670 
1.553528 45 0.000726 
1.690515 45 0.000765 
1.827501 45 0.000788 
1.964487 45 0.000794 
2.101473 45 0.000784 
2.238460 45 0.000759 
2.375446 45 0.000720 
2.512432 45 0.000669 
2.649419 45 0.000606 
2.786405 45 0.000531 
2.923391 45 0.000445 
3.060377 45 0.000348 
3.197364 45 0.000238 
3.334350 45 0.000118 
3.471336 45 -0.000012 
3.608322 45 -0.000150 
3.745309 45 -0.000293 
3.882295 45 -0.000439 
4.019281 45 -0.000584 
4.156267 45 -0.000725 
4.293254 45 -0.000857 
4.430240 45 -0.000978 
4.567226 45 -0.001084 
4.704212 45 -0.001173 
4.841199 45 -0.001242 
4.978185 45 -0.001288 
5.115171 45 -0.001311 
5.252158 45 -0.001308 
5.389144 45 -0.001279 
5.526130 45 -0.001223 
5.663116 45 -0.001139 
5.800103 45 -0.001027 
5.937089 45 -0.000888 
6.074075 45 -0.000721 
6.211061 45 -0.000530 
6.348047 45 -0.000315 
6.485033 45 -0.000079 
6.622019 45 0.000172 
6.759005 45 0.000437 
6.895992 45 0.000708 
7.032978 45 0.000982 
7.169964 45 0.001253 
7.306950 45 0.001514 
7.443936 45 0.001760 
7.580922 45 0.001984 
7.717908 45 0.002180 
7.854894 45 0.002341 
7.991881 45 0.002462 
8.128867 45 0.002537 
8.265853 45 0.002561 
8.402839 45 0.002529 
8.539826 45 0.002437 
8.676812 45 0.002284 
8.813798 45 0.002067 
8.950784 45 0.001785 
9.087770 45 0.001440 
9.224755 45 0.001033 
9.361741 45 0.000568 
9.498726 45 0.000050 
9.635711 45 -0.000515 
9.772696 45 -0.001119 
9.909681 45 -0.001752 
10.046665 45 -0.002404 
10.183650 45 -0.003064 
10.320635 45 -0.003717 
10.457620 45 -0.004349 
10.594605 45 -0.004947 
10.731590 45 -0.005495 
10.868576 45 -0.005977 
11.005562 45 -0.006378 
11.142548 45 -0.006682 
11.279534 45 -0.006876 
11.416520 45 -0.006946 
11.553507 45 -0.006880 
11.690493 45 -0.006668 
11.827478 45 -0.006301 
11.964463 45 -0.005774 
12.101447 45 -0.005084 
12.238430 45 -0.004231 
12.375412 45 -0.003219 
12.512393 45 -0.002053 
12.649372 45 -0.000745 
12.786350 45 0.000692 
12.923327 45 0.002239 
13.060303 45 0.003875 
13.197279 45 0.005574 
13.334254 45 0.007309 
13.471230 45 0.009047 
13.608206 45 0.010753 
13.745183 45 0.012392 
13.882161 45 0.013924 
14.019142 45 0.015309 
14.156124 45 0.016508 
14.293107 45 0.017481 
14.430092 45 0.018189 
14.567079 45 0.018594 
14.704065 45 0.018664 
14.841050 45 0.018367 
14.978034 45 0.017679 
15.115013 45 0.016580 
15.251989 45 0.015055 
15.388958 45 0.013100 
15.525919 45 0.010715 
15.662872 45 0.007911 
15.799816 45 0.004708 
15.936751 45 0.001134 
16.073677 45 -0.002771 
16.210596 45 -0.006958 
16.347508 45 -0.011370 
16.484417 45 -0.015938 
16.621324 45 -0.020587 
16.758233 45 -0.025230 
16.895147 45 -0.029777 
17.032068 45 -0.034129 
17.169001 45 -0.038186 
17.305945 45 -0.041840 
17.442902 45 -0.044987 
17.579871 45 -0.047521 
17.716850 45 -0.049339 
17.853835 45 -0.050346 
17.990821 45 -0.050451 
18.127800 45 -0.049576 
18.264763 45 -0.047655 
18.401702 45 -0.044635 
18.538606 45 -0.040484 
18.675465 45 -0.035185 
18.812271 45 -0.028746 
18.949017 45 -0.021196 
19.085699 45 -0.012589 
19.222316 45 -0.003003 
19.358871 45 0.007456 
19.495372 45 0.018658 
19.631830 45 0.030447 
19.768261 45 0.042643 
19.904684 45 0.055040 
20.041121 45 0.067416 
20.177593 45 0.079524 
20.314121 45 0.091107 
20.450723 45 0.101893 
20.587412 45 0.111602 
20.724192 45 0.119952 
20.861058 45 0.126663 
20.997995 45 0.131463 
21.134974 45 0.134094 
21.271956 45 0.134319 
21.408888 45 0.131930 
21.545711 45 0.126753 
21.682356 45 0.118655 
21.818752 45 0.107551 
21.954833 45 0.093410 
22.090538 45 0.076258 
22.225820 45 0.056184 
22.360651 45 0.033341 
22.495028 45 0.007948 
22.628974 45 -0.019712 
22.762543 45 -0.049287 
22.895820 45 -0.080365 
23.028914 45 -0.112472 
23.161959 45 -0.145080 
23.295104 45 -0.177605 
23.428501 45 -0.209417 
23.562295 45 -0.239845 
23.696607 45 -0.268184 
23.831522 45 -0.293704 
23.967073 45 -0.315664 
24.103225 45 -0.333322 
24.239867 45 -0.345959 
24.376804 45 -0.352894 
24.513759 45 -0.353511 
24.650379 45 -0.347283 
24.786251 45 -0.333795 
24.920927 45 -0.312771 
25.053950 45 -0.284087 
25.184895 45 -0.247790 
25.313403 45 -0.204098 
25.439219 45 -0.153399 
25.562223 45 -0.096240 
25.682456 45 -0.033311 
25.800133 45 0.034574 
25.915645 45 0.106495 
26.029551 45 0.181443 
26.142555 45 0.258331 
26.255474 45 0.335990 
26.369187 45 0.413171 
26.484585 45 0.488528 
26.602493 45 0.560609 
26.723597 45 0.627843 
26.848354 45 0.688547 
26.976911 45 0.740944 
27.109020 45 0.783210 
27.243992 45 0.813560 
27.380678 45 0.830349 
27.517512 45 0.832211 
27.652605 45 0.818189 
27.783907 45 0.787851 
27.909405 45 0.741361 
28.027328 45 0.679482 
28.136337 45 0.603512 
28.235662 45 0.515156 
28.325172 45 0.416359 
28.405375 45 0.309140 
28.477369 45 0.195440 
28.542748 45 0.077027 
28.603495 45 -0.044547 
28.661879 45 -0.167929 
28.720343 45 -0.291899 
28.781401 45 -0.415259 
28.847517 45 -0.536712 
28.920968 45 -0.654722 
29.003676 45 -0.767414 
29.097010 45 -0.872511 
29.201577 45 -0.967348 
29.317049 45 -1.048998 
29.442065 45 -1.114497 
29.574273 45 -1.161161 
29.710533 45 -1.186928 
29.847270 45 -1.190661 
29.980924 45 -1.172319 
30.108380 45 -1.132957 
30.227310 45 -1.074549 
30.336358 45 -0.999700 
30.435166 45 -0.911304 
30.524270 45 -0.812248 
30.604927 45 -0.705187 
30.678912 45 -0.592434 
30.748329 45 -0.475935 
30.815444 45 -0.357321 
30.882549 45 -0.237999 
30.951849 45 -0.119265 
31.025358 45 -0.002408 
31.104806 45 0.111207 
31.191547 45 0.220086 
31.286480 45 0.322601 
31.389987 45 0.417029 
31.501908 45 0.501636 
31.621560 45 0.574790 
31.747810 45 0.635092 
31.879188 45 0.681494 
32.014043 45 0.713391 
32.150699 45 0.730666 
32.287613 45 0.733684 
32.423487 45 0.723236 
32.557349 45 0.700462 
32.688588 45 0.666739 
32.816939 45 0.623592 
32.942451 45 0.572598 
33.065431 45 0.515325 
33.186373 45 0.453285 
33.305895 45 0.387908 
33.424673 45 0.320532 
33.543388 45 0.252405 
33.662677 45 0.184687 
33.783096 45 0.118453 

==> SGDVDM30pulse2.dat <==
-33.728207 5 -0.000069 
-33.591220 5 -0.000059 
-33.454234 5 -0.000049 
-33.317248 5 -0.000040 
-33.180262 5 -0.000032 
-33.043275 5 -0.000026 
-32.906289 5 -0.000022 
-32.769303 5 -0.000020 
-32.632316 5 -0.000020 
-32.495330 5 -0.000022 
-32.358344 5 -0.000026 
-32.221357 5 -0.000033 
-32.084371 5 -0.000041 
-31.947385 5 -0.000051 
-31.810399 5 -0.000063 
-31.673412 5 -0.000075 
-31.536426 5 -0.000088 
-31.399440 5 -0.000101 
-31.262453 5 -0.000113 
-31.125467 5 -0.000124 
-30.988481 5 -0.000133 
-30.851494 5 -0.000140 
-30.714508 5 -0.000143 
-30.577522 5 -0.000143 
-30.440535 5 -0.000139 
-30.303549 5 -0.000130 
-30.166563 5 -0.000116 
-30.029577 5 -0.000097 
-29.892590 5 -0.000074 
-29.755604 5 -0.000048 
-29.618618 5 -0.000018 
-29.481631 5 0.000012 
-29.344645 5 0.000041 
-29.207659 5 0.000066 
-29.070673 5 0.000082 
-28.933686 5 0.000084 
-28.796700 5 0.000066 
-28.663014 5 0.000105 
-28.526028 5 0.000175 
-28.389041 5 0.000208 
-28.252055 5 0.000240 
-28.115069 5 0.000273 
-27.978082 5 0.000304 
-27.841096 5 0.000333 
-27.704110 5 0.000360 
-27.567123 5 0.000385 
-27.430137 5 0.000406 
-27.293151 5 0.000423 
-27.156165 5 0.000436 
-27.019178 5 0.000444 
-26.882192 5 0.000446 
-26.745206 5 0.000443 
-26.608219 5 0.000434 
-26.471233 5 0.000418 
-26.334247 5 0.000397 
-26.197260 5 0.000368 
-26.060274 5 0.000334 
-25.923288 5 0.000294 
-25.786302 5 0.000248 
-25.649315 5 0.000197 
-25.512329 5 0.000142 
-25.375343 5 0.000084 
-25.238356 5 0.000023 
-25.101370 5 -0.000040 
-24.964384 5 -0.000103 
-24.827398 5 -0.000165 
-24.690411 5 -0.000225 
-24.553425 5 -0.000281 
-24.416439 5 -0.000331 
-24.279452 5 -0.000375 
-24.142466 5 -0.000411 
-24.005480 5 -0.000437 
-23.868493 5 -0.000453 
-23.731507 5 -0.000456 
-23.594521 5 -0.000446 
-23.457535 5 -0.000421 
-23.320548 5 -0.000382 
-23.183562 5 -0.000327 
-23.046576 5 -0.000256 
-22.909589 5 -0.000170 
-22.772603 5 -0.000069 
-22.635617 5 0.000047 
-22.498631 5 0.000176 
-22.361644 5 0.000318 
-22.224658 5 0.000469 
-22.087672 5 0.000628 
-21.950686 5 0.000792 
-21.813700 5 0.000959 
-21.676713 5 0.001125 
-21.539727 5 0.001287 
-21.402741 5 0.001441 
-21.265755 5 0.001583 
-21.128769 5 0.001710 
-20.991782 5 0.001817 
-20.854796 5 0.001900 
-20.717810 5 0.001956 
-20.580823 5 0.001981 
-20.443837 5 0.001972 
-20.306851 5 0.001925 
-20.169865 5 0.001838 
-20.032878 5 0.001709 
-19.895892 5 0.001537 
-19.758906 5 0.001321 
-19.621920 5 0.001062 
-19.484934 5 0.000760 
-19.347948 5 0.000418 
-19.210963 5 0.000038 
-19.073977 5 -0.000375 
-18.936991 5 -0.000817 
-18.800006 5 -0.001282 
-18.663021 5 -0.001762 
-18.526035 5 -0.002250 
-18.389050 5 -0.002737 
-18.252064 5 -0.003215 
-18.115079 5 -0.003672 
-17.978093 5 -0.004099 
-17.841107 5 -0.004486 
-17.704121 5 -0.004820 
-17.567135 5 -0.005091 
-17.430149 5 -0.005290 
-17.293162 5 -0.005405 
-17.156176 5 -0.005429 
-17.019190 5 -0.005351 
-16.882204 5 -0.005167 
-16.745218 5 -0.004869 
-16.608233 5 -0.004456 
-16.471248 5 -0.003924 
-16.334263 5 -0.003274 
-16.197279 5 -0.002509 
-16.060296 5 -0.001634 
-15.923314 5 -0.000656 
-15.786332 5 0.000413 
-15.649351 5 0.001561 
-15.512370 5 0.002772 
-15.375390 5 0.004028 
-15.238409 5 0.005308 
-15.101429 5 0.006589 
-14.964448 5 0.007847 
-14.827467 5 0.009054 
-14.690485 5 0.010183 
-14.553502 5 0.011206 
-14.416518 5 0.012093 
-14.279533 5 0.012816 
-14.142547 5 0.013346 
-14.005561 5 0.013656 
-13.868575 5 0.013723 
-13.731589 5 0.013523 
-13.594604 5 0.013039 
-13.457621 5 0.012256 
-13.320641 5 0.011162 
-13.183663 5 0.009754 
-13.046690 5 0.008033 
-12.909721 5 0.006004 
-12.772757 5 0.003682 
-12.635798 5 0.001088 
-12.498843 5 -0.001752 
-12.361893 5 -0.004802 
-12.224946 5 -0.008021 
-12.088001 5 -0.011360 
-11.951058 5 -0.014764 
-11.814113 5 -0.018172 
-11.677166 5 -0.021516 
-11.540215 5 -0.024727 
-11.403259 5 -0.027730 
-11.266296 5 -0.030448 
-11.129326 5 -0.032804 
-10.992350 5 -0.034720 
-10.855368 5 -0.036120 
-10.718382 5 -0.036934 
-10.581396 5 -0.037095 
-10.444413 5 -0.036543 
-10.307438 5 -0.035228 
-10.170475 5 -0.033111 
-10.033531 5 -0.030164 
-9.896610 5 -0.026374 
-9.759717 5 -0.021743 
-9.622857 5 -0.016288 
-9.486031 5 -0.010047 
-9.349241 5 -0.003074 
-9.212485 5 0.004557 
-9.075759 5 0.012754 
-8.939058 5 0.021405 
-8.802373 5 0.030379 
-8.665694 5 0.039530 
-8.529010 5 0.048694 
-8.392308 5 0.057692 
-8.255578 5 0.066336 
-8.118809 5 0.074425 
-7.981994 5 0.081755 
-7.845129 5 0.088116 
-7.708216 5 0.093301 
-7.571262 5 0.097107 
-7.434282 5 0.099341 
-7.297297 5 0.099825 
-7.160333 5 0.098400 
-7.023424 5 0.094928 
-6.886606 5 0.089306 
-6.749917 5 0.081459 
-6.613397 5 0.071354 
-6.477079 5 0.058996 
-6.340992 5 0.044439 
-6.205153 5 0.027781 
-6.069569 5 0.009171 
-5.934230 5 -0.011194 
-5.799109 5 -0.033064 
-5.664165 5 -0.056144 
-5.529339 5 -0.080089 
-5.394559 5 -0.104510 
-5.259744 5 -0.128978 
-5.124807 5 -0.153024 
-4.989668 5 -0.176148 
-4.854252 5 -0.197826 
-4.718508 5 -0.217511 
-4.582409 5 -0.234650 
-4.445965 5 -0.248687 
-4.309228 5 -0.259079 
-4.172295 5 -0.265311 
-4.035313 5 -0.266905 
-3.898470 5 -0.263441 
-3.761995 5 -0.254572 
-3.626141 5 -0.240039 
-3.491175 5 -0.219685 
-3.357354 5 -0.193465 
-3.224908 5 -0.161457 
-3.094014 5 -0.123865 
-2.964782 5 -0.081014 
-2.837231 5 -0.033354 
-2.711280 5 0.018555 
-2.586741 5 0.074044 
-2.463319 5 0.132351 
-2.340620 5 0.192622 
-2.218171 5 0.253921 
-2.095445 5 0.315230 
-1.971892 5 0.375451 
-1.846985 5 0.433405 
-1.720266 5 0.487835 
-1.591400 5 0.537410 
-1.460226 5 0.580744 
-1.326813 5 0.616421 
-1.191494 5 0.643042 
-1.054894 5 0.659280 
-0.917920 5 0.663959 
-0.781728 5 0.656132 
-0.647651 5 0.635162 
-0.517098 5 0.600786 
-0.391429 5 0.553152 
-0.271826 5 0.492821 
-0.159171 5 0.420726 
-0.053959 5 0.338102 
0.043768 5 0.246393 
0.134431 5 0.147144 
0.218897 5 0.041918 
0.298435 5 -0.067775 
0.374646 5 -0.180503 
0.449383 5 -0.294908 
0.524668 5 -0.409663 
0.602590 5 -0.523396 
0.685189 5 -0.634602 
0.774317 5 -0.741552 
0.871478 5 -0.842217 
0.977638 5 -0.934239 
1.093041 5 -1.014970 
1.217053 5 -1.081596 
1.348091 5 -1.131361 
1.483678 5 -1.161854 
1.620647 5 -1.171332 
1.755492 5 -1.158978 
1.884793 5 -1.125051 
2.005634 5 -1.070860 
2.115929 5 -0.998580 
2.214594 5 -0.910946 
2.301564 5 -0.810915 
2.377681 5 -0.701361 
2.444514 5 -0.584859 
2.504156 5 -0.463578 
2.559032 5 -0.339276 
2.611742 5 -0.213374 
2.664924 5 -0.087073 
2.721144 5 0.038500 
2.782784 5 0.162157 
2.851929 5 0.282525 
2.930239 5 0.397977 
3.018823 5 0.506610 
3.118133 5 0.606294 
3.227890 5 0.694796 
3.347090 5 0.769950 
3.474088 5 0.829868 
3.606767 5 0.873135 
3.742770 5 0.898964 
3.879752 5 0.907261 
4.015617 5 0.898617 
4.148688 5 0.874208 
4.277816 5 0.835646 
4.402403 5 0.784821 
4.522362 5 0.723735 
4.638047 5 0.654389 
4.750145 5 0.578691 
4.859574 5 0.498419 
4.967379 5 0.415206 
5.074647 5 0.330548 
5.182426 5 0.245828 
5.291665 5 0.162335 
5.403161 5 0.081280 
5.517527 5 0.003810 
5.635168 5 -0.069003 
5.756270 5 -0.136171 
5.880813 5 -0.196810 
6.008584 5 -0.250172 
6.139215 5 -0.295666 
6.272222 5 -0.332883 
6.407052 5 -0.361610 
6.543132 5 -0.381833 
6.679911 5 -0.393730 
6.816897 5 -0.397659 
6.953684 5 -0.394125 
7.089966 5 -0.383761 
7.225546 5 -0.367291 
7.360327 5 -0.345501 
7.494307 5 -0.319215 
7.627560 5 -0.289266 
7.760217 5 -0.256483 
7.892450 5 -0.221672 
8.024448 5 -0.185605 
8.156406 5 -0.149012 
8.288503 5 -0.112576 
8.420899 5 -0.076921 
8.553720 5 -0.042616 
8.687055 5 -0.010164 
8.820957 5 0.019999 
8.955441 5 0.047506 
9.090488 5 0.072062 
9.226052 5 0.093447 
9.362065 5 0.111513 
9.498445 5 0.126184 
9.635102 5 0.137452 
9.771950 5 0.145374 
9.908903 5 0.150062 
10.045889 5 0.151684 
10.182849 5 0.150449 
10.319737 5 0.146605 
10.456525 5 0.140425 
10.593198 5 0.132207 
10.729757 5 0.122260 
10.866211 5 0.110899 
11.002579 5 0.098440 
11.138887 5 0.085194 
11.275161 5 0.071460 
11.411429 5 0.057523 
11.547717 5 0.043649 
11.684049 5 0.030081 
11.820442 5 0.017039 
11.956908 5 0.004715 
12.093456 5 -0.006726 
12.230086 5 -0.017147 
12.366796 5 -0.026440 
12.503580 5 -0.034528 
12.640428 5 -0.041358 
12.777327 5 -0.046907 
12.914267 5 -0.051174 
13.051233 5 -0.054185 
13.188214 5 -0.055983 
13.325200 5 -0.056631 
13.462183 5 -0.056209 
13.599156 5 -0.054809 
13.736115 5 -0.052532 
13.873059 5 -0.049489 
14.009986 5 -0.045795 
14.146899 5 -0.041567 
14.283799 5 -0.036925 
14.420691 5 -0.031984 
14.557578 5 -0.026857 
14.694464 5 -0.021650 
14.831353 5 -0.016463 
14.968248 5 -0.011388 
15.105151 5 -0.006508 
15.242065 5 -0.001894 
15.378990 5 0.002391 
15.515926 5 0.006296 
15.652874 5 0.009781 
15.789831 5 0.012816 
15.926798 5 0.015383 
16.063772 5 0.017472 
16.200752 5 0.019083 
16.337735 5 0.020225 
16.474720 5 0.020914 
16.611707 5 0.021173 
16.748693 5 0.021033 
16.885677 5 0.020527 
17.022660 5 0.019692 
17.159640 5 0.018571 
17.296618 5 0.017206 
17.433595 5 0.015640 
17.570569 5 0.013917 
17.707542 5 0.012082 
17.844515 5 0.010176 
17.981487 5 0.008239 
18.118460 5 0.006308 
18.255434 5 0.004417 
18.392409 5 0.002598 
18.529385 5 0.000878 
18.666363 5 -0.000721 
18.803342 5 -0.002179 
18.940323 5 -0.003480 
19.077305 5 -0.004614 
19.214289 5 -0.005574 
19.351273 5 -0.006355 
19.488259 5 -0.006959 
19.625244 5 -0.007387 
19.762231 5 -0.007646 
19.899217 5 -0.007744 
20.036203 5 -0.007693 
20.173189 5 -0.007505 
20.310175 5 -0.007194 
20.447160 5 -0.006775 
20.584146 5 -0.006264 
20.721131 5 -0.005678 
20.858115 5 -0.005033 
20.995100 5 -0.004344 
21.132084 5 -0.003629 
21.269068 5 -0.002901 
21.406053 5 -0.002175 
21.543037 5 -0.001463 
21.680022 5 -0.000777 
21.817007 5 -0.000128 
21.953992 5 0.000477 
22.090977 5 0.001029 
22.227963 5 0.001524 
22.364948 5 0.001956 
22.501934 5 0.002324 
22.638920 5 0.002625 
22.775906 5 0.002860 
22.912893 5 0.003029 
23.049879 5 0.003135 
23.186865 5 0.003181 
23.323852 5 0.003171 
23.460838 5 0.003110 
23.597824 5 0.003002 
23.734810 5 0.002854 
23.871796 5 0.002671 
24.008783 5 0.002459 
24.145769 5 0.002225 
24.282755 5 0.001974 
24.419741 5 0.001712 
24.556727 5 0.001445 
24.693713 5 0.001178 
24.830699 5 0.000916 
24.967685 5 0.000662 
25.104671 5 0.000422 
25.241657 5 0.000197 
25.378643 5 -0.000009 
25.515630 5 -0.000194 
25.652616 5 -0.000357 
25.789602 5 -0.000496 
25.926588 5 -0.000611 
26.063575 5 -0.000702 
26.200561 5 -0.000769 
26.337547 5 -0.000814 
26.474533 5 -0.000837 
26.611520 5 -0.000839 
26.748506 5 -0.000823 
26.885492 5 -0.000791 
27.022479 5 -0.000743 
27.159465 5 -0.000683 
27.296451 5 -0.000614 
27.433437 5 -0.000536 
27.570424 5 -0.000452 
27.707410 5 -0.000365 
27.844396 5 -0.000276 
27.981383 5 -0.000187 
28.118369 5 -0.000101 
28.255355 5 -0.000018 
28.392341 5 0.000060 
28.529328 5 0.000132 
28.666314 5 0.000197 
28.803300 5 0.000254 
28.940287 5 0.000303 
29.077273 5 0.000343 
29.214259 5 0.000375 
29.351245 5 0.000397 
29.488232 5 0.000412 
29.625218 5 0.000417 
29.762204 5 0.000416 
29.899191 5 0.000407 
30.036177 5 0.000391 
30.173163 5 0.000370 
30.310150 5 0.000344 
30.447136 5 0.000314 
30.584122 5 0.000281 
30.721108 5 0.000246 
30.858095 5 0.000209 
30.995081 5 0.000172 
31.132067 5 0.000135 
31.269054 5 0.000098 
31.406040 5 0.000063 
31.543026 5 0.000031 
31.680013 5 0.000000 
31.816999 5 -0.000027 
31.953985 5 -0.000051 
32.090971 5 -0.000072 
32.227958 5 -0.000089 
32.364944 5 -0.000103 
32.501930 5 -0.000113 
32.638917 5 -0.000119 
32.775903 5 -0.000123 
32.912889 5 -0.000123 
33.049876 5 -0.000120 
33.186862 5 -0.000115 
33.323848 5 -0.000108 
33.460834 5 -0.000100 
33.597821 5 -0.000090 
33.734807 5 -0.000080 


==> SGDVDM30pulse20.dat <==
-33.781617 50 -0.109461 
-33.644677 50 -0.106878 
-33.507788 50 -0.102585 
-33.370959 50 -0.096791 
-33.234191 50 -0.089714 
-33.097479 50 -0.081576 
-32.960814 50 -0.072603 
-32.824184 50 -0.063022 
-32.687574 50 -0.053056 
-32.550968 50 -0.042920 
-32.414351 50 -0.032816 
-32.277714 50 -0.022921 
-32.141045 50 -0.013387 
-32.004340 50 -0.004341 
-31.867594 50 0.004104 
-31.730804 50 0.011830 
-31.593969 50 0.018724 
-31.457094 50 0.024718 
-31.320189 50 0.029849 
-31.183252 50 0.034061 
-31.049594 50 0.037313 
-30.912620 50 0.039663 
-30.775638 50 0.041122 
-30.638652 50 0.041738 
-30.501667 50 0.041562 
-30.364686 50 0.040661 
-30.227713 50 0.039106 
-30.090748 50 0.036975 
-29.953792 50 0.034350 
-29.816844 50 0.031317 
-29.679903 50 0.027959 
-29.542967 50 0.024361 
-29.406034 50 0.020606 
-29.269102 50 0.016772 
-29.132170 50 0.012933 
-28.995234 50 0.009157 
-28.858295 50 0.005505 
-28.721350 50 0.002033 
-28.584399 50 -0.001211 
-28.447442 50 -0.004188 
-28.310479 50 -0.006865 
-28.173510 50 -0.009219 
-28.036536 50 -0.011231 
-27.899557 50 -0.012892 
-27.762576 50 -0.014199 
-27.625592 50 -0.015156 
-27.488606 50 -0.015773 
-27.351620 50 -0.016063 
-27.214634 50 -0.016046 
-27.077648 50 -0.015746 
-26.940663 50 -0.015188 
-26.803680 50 -0.014401 
-26.666698 50 -0.013417 
-26.529717 50 -0.012268 
-26.392738 50 -0.010985 
-26.255759 50 -0.009602 
-26.118781 50 -0.008150 
-25.981803 50 -0.006660 
-25.844824 50 -0.005161 
-25.707846 50 -0.003680 
-25.570867 50 -0.002243 
-25.433887 50 -0.000871 
-25.296906 50 0.000416 
-25.159925 50 0.001601 
-25.022942 50 0.002670 
-24.885959 50 0.003612 
-24.748974 50 0.004421 
-24.611989 50 0.005091 
-24.475004 50 0.005620 
-24.338018 50 0.006009 
-24.201032 50 0.006261 
-24.064045 50 0.006381 
-23.927059 50 0.006378 
-23.790073 50 0.006259 
-23.653087 50 0.006036 
-23.516101 50 0.005721 
-23.379116 50 0.005325 
-23.242130 50 0.004863 
-23.105145 50 0.004347 
-22.968160 50 0.003792 
-22.831175 50 0.003210 
-22.694190 50 0.002616 
-22.557205 50 0.002020 
-22.420220 50 0.001434 
-22.283235 50 0.000869 
-22.146249 50 0.000333 
-22.009264 50 -0.000164 
-21.872278 50 -0.000617 
-21.735292 50 -0.001021 
-21.598306 50 -0.001371 
-21.461320 50 -0.001665 
-21.324334 50 -0.001902 
-21.187348 50 -0.002082 
-21.050362 50 -0.002207 
-20.913375 50 -0.002278 
-20.776389 50 -0.002300 
-20.639403 50 -0.002276 
-20.502417 50 -0.002212 
-20.365430 50 -0.002113 
-20.228444 50 -0.001984 
-20.091458 50 -0.001832 
-19.954472 50 -0.001663 
-19.817485 50 -0.001481 
-19.680499 50 -0.001294 
-19.543513 50 -0.001106 
-19.406527 50 -0.000923 
-19.269541 50 -0.000748 
-19.132555 50 -0.000585 
-18.995568 50 -0.000437 
-18.858582 50 -0.000306 
-18.721596 50 -0.000195 
-18.584610 50 -0.000103 
-18.447623 50 -0.000031 
-18.310637 50 0.000022 
-18.173651 50 0.000055 
-18.036664 50 0.000072 
-17.899678 50 0.000074 
-17.762692 50 0.000062 
-17.625705 50 0.000040 
-17.488719 50 0.000009 
-17.351733 50 -0.000027 
-17.214747 50 -0.000066 
-17.077760 50 -0.000106 
-16.940774 50 -0.000145 
-16.803788 50 -0.000181 
-16.666801 50 -0.000211 
-16.529815 50 -0.000236 
-16.392829 50 -0.000253 
-16.255842 50 -0.000264 
-16.118856 50 -0.000266 
-15.981870 50 -0.000261 
-15.844884 50 -0.000249 
-15.707897 50 -0.000230 
-15.570911 50 -0.000207 
-15.433925 50 -0.000178 
-15.296938 50 -0.000146 
-15.159952 50 -0.000113 
-15.022966 50 -0.000078 
-14.885979 50 -0.000043 
-14.748993 50 -0.000010 
-14.612007 50 0.000021 
-14.475021 50 0.000050 
-14.338034 50 0.000075 
-14.201048 50 0.000096 
-14.064062 50 0.000114 
-13.927075 50 0.000128 
-13.790089 50 0.000138 
-13.653103 50 0.000144 
-13.516116 50 0.000147 
-13.379130 50 0.000147 
-13.242144 50 0.000145 
-13.105158 50 0.000141 
-12.968171 50 0.000134 
-12.831185 50 0.000126 
-12.694199 50 0.000117 
-12.557212 50 0.000107 
-12.420226 50 0.000095 
-12.283240 50 0.000081 
-12.146253 50 0.000066 
-12.009267 50 0.000049 
-11.872281 50 0.000030 
-11.735295 50 0.000008 
-11.598308 50 -0.000018 
-11.461322 50 -0.000046 
-11.324336 50 -0.000078 
-11.187349 50 -0.000113 
-11.050363 50 -0.000152 
-10.913377 50 -0.000194 
-10.776391 50 -0.000238 
-10.639404 50 -0.000285 
-10.502418 50 -0.000333 
-10.365432 50 -0.000382 
-10.228445 50 -0.000430 
-10.091459 50 -0.000476 
-9.954473 50 -0.000519 
-9.817486 50 -0.000557 
-9.680500 50 -0.000590 
-9.543514 50 -0.000616 
-9.406528 50 -0.000635 
-9.269541 50 -0.000645 
-9.132555 50 -0.000646 
-8.995569 50 -0.000637 
-8.858582 50 -0.000618 
-8.721596 50 -0.000589 
-8.584610 50 -0.000550 
-8.447623 50 -0.000503 
-8.310637 50 -0.000447 
-8.173651 50 -0.000384 
-8.036665 50 -0.000314 
-7.899678 50 -0.000240 
-7.762692 50 -0.000162 
-7.625706 50 -0.000082 
-7.488720 50 -0.000001 
-7.351733 50 0.000079 
-7.214747 50 0.000157 
-7.077761 50 0.000233 
-6.940774 50 0.000304 
-6.803788 50 0.000370 
-6.666802 50 0.000429 
-6.529816 50 0.000482 
-6.392829 50 0.000528 
-6.255843 50 0.000566 
-6.118857 50 0.000596 
-5.981870 50 0.000618 
-5.844884 50 0.000631 
-5.707898 50 0.000636 
-5.570911 50 0.000631 
-5.433925 50 0.000618 
-5.296939 50 0.000596 
-5.159953 50 0.000566 
-5.022966 50 0.000526 
-4.885980 50 0.000477 
-4.748994 50 0.000421 
-4.612007 50 0.000356 
-4.475021 50 0.000284 
-4.338035 50 0.000206 
-4.201049 50 0.000123 
-4.064062 50 0.000036 
-3.927076 50 -0.000053 
-3.790090 50 -0.000142 
-3.653103 50 -0.000229 
-3.516117 50 -0.000311 
-3.379131 50 -0.000387 
-3.242145 50 -0.000455 
-3.105158 50 -0.000513 
-2.968172 50 -0.000561 
-2.831186 50 -0.000597 
-2.694199 50 -0.000620 
-2.557213 50 -0.000632 
-2.420227 50 -0.000631 
-2.283241 50 -0.000619 
-2.146254 50 -0.000597 
-2.009268 50 -0.000563 
-1.872282 50 -0.000520 
-1.735295 50 -0.000467 
-1.598309 50 -0.000405 
-1.461323 50 -0.000334 
-1.324336 50 -0.000254 
-1.187350 50 -0.000166 
-1.050364 50 -0.000071 
-0.913378 50 0.000030 
-0.776391 50 0.000133 
-0.639405 50 0.000235 
-0.502419 50 0.000334 
-0.365433 50 0.000425 
-0.228446 50 0.000504 
-0.091460 50 0.000567 
0.045526 50 0.000611 
0.182513 50 0.000633 
0.319499 50 0.000630 
0.456485 50 0.000603 
0.593471 50 0.000551 
0.730458 50 0.000476 
0.867444 50 0.000377 
1.004430 50 0.000257 
1.141416 50 0.000116 
1.278403 50 -0.000042 
1.415389 50 -0.000219 
1.552375 50 -0.000412 
1.689361 50 -0.000620 
1.826347 50 -0.000840 
1.963333 50 -0.001071 
2.100319 50 -0.001308 
2.237305 50 -0.001546 
2.374292 50 -0.001780 
2.511278 50 -0.002002 
2.648264 50 -0.002205 
2.785250 50 -0.002383 
2.922236 50 -0.002527 
3.059223 50 -0.002632 
3.196209 50 -0.002692 
3.333195 50 -0.002703 
3.470182 50 -0.002659 
3.607168 50 -0.002559 
3.744154 50 -0.002400 
3.881140 50 -0.002180 
4.018126 50 -0.001898 
4.155112 50 -0.001556 
4.292097 50 -0.001153 
4.429083 50 -0.000694 
4.566068 50 -0.000181 
4.703053 50 0.000379 
4.840038 50 0.000980 
4.977023 50 0.001614 
5.114007 50 0.002270 
5.250992 50 0.002937 
5.387977 50 0.003602 
5.524962 50 0.004250 
5.661947 50 0.004868 
5.798932 50 0.005440 
5.935917 50 0.005949 
6.072903 50 0.006382 
6.209889 50 0.006721 
6.346875 50 0.006954 
6.483862 50 0.007065 
6.620848 50 0.007043 
6.757834 50 0.006876 
6.894820 50 0.006555 
7.031805 50 0.006074 
7.168789 50 0.005428 
7.305773 50 0.004616 
7.442755 50 0.003641 
7.579736 50 0.002507 
7.716715 50 0.001225 
7.853694 50 -0.000194 
7.990671 50 -0.001732 
8.127647 50 -0.003368 
8.264622 50 -0.005079 
8.401597 50 -0.006836 
8.538572 50 -0.008608 
8.675547 50 -0.010362 
8.812524 50 -0.012059 
8.949501 50 -0.013661 
9.086481 50 -0.015129 
9.223462 50 -0.016421 
9.360445 50 -0.017495 
9.497429 50 -0.018313 
9.634415 50 -0.018835 
9.771402 50 -0.019026 
9.908387 50 -0.018853 
10.045372 50 -0.018287 
10.182353 50 -0.017308 
10.319329 50 -0.015897 
10.456299 50 -0.014047 
10.593263 50 -0.011755 
10.730217 50 -0.009030 
10.867163 50 -0.005888 
11.004098 50 -0.002355 
11.141025 50 0.001532 
11.277942 50 0.005726 
11.414853 50 0.010172 
11.551759 50 0.014803 
11.688663 50 0.019543 
11.825567 50 0.024308 
11.962475 50 0.029005 
12.099391 50 0.033537 
12.236316 50 0.037800 
12.373254 50 0.041685 
12.510206 50 0.045085 
12.647170 50 0.047889 
12.784146 50 0.049992 
12.921130 50 0.051291 
13.058116 50 0.051692 
13.195098 50 0.051109 
13.332066 50 0.049470 
13.469011 50 0.046715 
13.605923 50 0.042804 
13.742790 50 0.037715 
13.879603 50 0.031445 
14.016355 50 0.024019 
14.153040 50 0.015482 
14.289655 50 0.005909 
14.426203 50 -0.004603 
14.562690 50 -0.015927 
14.699128 50 -0.027910 
14.835530 50 -0.040374 
14.971918 50 -0.053116 
15.108313 50 -0.065912 
15.244738 50 -0.078515 
15.381216 50 -0.090662 
15.517767 50 -0.102076 
15.654407 50 -0.112471 
15.791143 50 -0.121556 
15.927974 50 -0.129040 
16.064887 50 -0.134638 
16.201855 50 -0.138078 
16.338841 50 -0.139108 
16.475793 50 -0.137502 
16.612649 50 -0.133067 
16.749337 50 -0.125652 
16.885785 50 -0.115152 
17.021916 50 -0.101517 
17.157665 50 -0.084755 
17.292975 50 -0.064937 
17.427810 50 -0.042198 
17.562156 50 -0.016745 
17.696030 50 0.011151 
17.829479 50 0.041149 
17.962582 50 0.072845 
18.095449 50 0.105769 
18.228214 50 0.139393 
18.361033 50 0.173134 
18.494069 50 0.206356 
18.627480 50 0.238380 
18.761408 50 0.268488 
18.895957 50 0.295935 
19.031181 50 0.319954 
19.167070 50 0.339778 
19.303533 50 0.354653 
19.440390 50 0.363856 
19.577374 50 0.366727 
19.714134 50 0.362687 
19.850246 50 0.351268 
19.985241 50 0.332138 
20.118631 50 0.305123 
20.249947 50 0.270220 
20.378782 50 0.227606 
20.504825 50 0.177635 
20.627903 50 0.120832 
20.748003 50 0.057871 
20.865296 50 -0.010441 
20.980141 50 -0.083186 
21.093076 50 -0.159356 
21.204803 50 -0.237863 
21.316154 50 -0.317543 
21.428045 50 -0.397151 
21.541422 50 -0.475353 
21.657189 50 -0.550705 
21.776130 50 -0.621645 
21.898818 50 -0.686486 
22.025525 50 -0.743429 
22.156136 50 -0.790606 
22.290078 50 -0.826153 
22.426298 50 -0.848313 
22.563279 50 -0.855576 
22.699135 50 -0.846817 
22.831752 50 -0.821434 
22.958999 50 -0.779430 
23.078941 50 -0.721443 
23.190051 50 -0.648691 
23.291364 50 -0.562852 
23.382571 50 -0.465897 
23.464031 50 -0.359906 
23.536729 50 -0.246905 
23.602180 50 -0.128749 
23.662327 50 -0.007064 
23.719420 50 0.116750 
23.775914 50 0.241459 
23.834354 50 0.365891 
23.897268 50 0.488811 
23.967029 50 0.608782 
24.045701 50 0.724047 
24.134845 50 0.832451 
24.235313 50 0.931436 
24.347058 50 1.018131 
24.469016 50 1.089555 
24.599102 50 1.142912 
24.734377 50 1.175937 
24.871362 50 1.187211 
25.006466 50 1.176376 
25.136430 50 1.144182 
25.258696 50 1.092352 
25.371631 50 1.023323 
25.474596 50 0.939914 
25.567872 50 0.845016 
25.652501 50 0.741350 
25.730093 50 0.631325 
25.802631 50 0.516993 
25.872297 50 0.400081 
25.941336 50 0.282067 
26.011928 50 0.164287 
26.086092 50 0.048040 
26.165589 50 -0.065330 
26.251832 50 -0.174376 
26.345808 50 -0.277528 
26.448018 50 -0.373125 
26.558444 50 -0.459481 
26.676558 50 -0.534991 
26.801381 50 -0.598244 
26.931584 50 -0.648143 
27.065624 50 -0.683999 
27.201896 50 -0.705579 
27.338883 50 -0.713117 
27.475269 50 -0.707273 
27.610033 50 -0.689058 
27.742485 50 -0.659745 
27.872270 50 -0.620773 
27.999344 50 -0.573661 
28.123919 50 -0.519936 
28.246412 50 -0.461089 
28.367371 50 -0.398540 
28.487424 50 -0.333625 
28.607214 50 -0.267594 
28.727360 50 -0.201608 
28.848410 50 -0.136745 
28.970819 50 -0.074000 
29.094925 50 -0.014286 
29.220941 50 0.041575 
29.348951 50 0.092861 
29.478924 50 0.138956 
29.610723 50 0.179366 
29.744128 50 0.213725 
29.878862 50 0.241806 
30.014615 50 0.263516 
30.151070 50 0.278897 
30.287925 50 0.288121 
30.424911 50 0.291470 
30.561806 50 0.289325 
30.698445 50 0.282148 
30.834715 50 0.270465 
30.970564 50 0.254842 
31.105985 50 0.235874 
31.241015 50 0.214170 
31.375723 50 0.190333 
31.510198 50 0.164957 
31.644541 50 0.138612 
31.778854 50 0.111842 
31.913236 50 0.085150 
32.047770 50 0.059003 
32.182525 50 0.033822 
32.317551 50 0.009978 
32.452875 50 -0.012206 
32.588509 50 -0.032460 
32.724442 50 -0.050568 
32.860651 50 -0.066369 
32.997102 50 -0.079753 
33.133751 50 -0.090665 
33.270552 50 -0.099097 
33.407457 50 -0.105092 
33.544422 50 -0.108732 
33.681408 50 -0.110138 

==> SGDVDM30pulse4.dat <==
-33.728207 10 -0.000394 
-33.591220 10 -0.000417 
-33.454234 10 -0.000441 
-33.317248 10 -0.000464 
-33.180262 10 -0.000486 
-33.043275 10 -0.000506 
-32.906289 10 -0.000523 
-32.769303 10 -0.000537 
-32.632316 10 -0.000546 
-32.495330 10 -0.000551 
-32.358344 10 -0.000550 
-32.221357 10 -0.000544 
-32.084371 10 -0.000530 
-31.947385 10 -0.000511 
-31.810399 10 -0.000484 
-31.673412 10 -0.000451 
-31.536426 10 -0.000412 
-31.399440 10 -0.000366 
-31.262453 10 -0.000316 
-31.125467 10 -0.000260 
-30.988481 10 -0.000201 
-30.851495 10 -0.000138 
-30.714508 10 -0.000073 
-30.577522 10 -0.000006 
-30.440536 10 0.000063 
-30.303549 10 0.000134 
-30.166563 10 0.000206 
-30.029577 10 0.000281 
-29.892591 10 0.000358 
-29.755604 10 0.000438 
-29.618618 10 0.000522 
-29.481632 10 0.000608 
-29.344645 10 0.000694 
-29.207659 10 0.000774 
-29.070673 10 0.000840 
-28.933687 10 0.000873 
-28.796700 10 0.000848 
-28.663014 10 0.000847 
-28.526028 10 0.000870 
-28.389042 10 0.000850 
-28.252055 10 0.000812 
-28.115069 10 0.000757 
-27.978083 10 0.000683 
-27.841096 10 0.000591 
-27.704110 10 0.000481 
-27.567124 10 0.000354 
-27.430138 10 0.000210 
-27.293152 10 0.000052 
-27.156165 10 -0.000120 
-27.019179 10 -0.000302 
-26.882193 10 -0.000493 
-26.745207 10 -0.000689 
-26.608221 10 -0.000887 
-26.471235 10 -0.001084 
-26.334248 10 -0.001275 
-26.197262 10 -0.001457 
-26.060276 10 -0.001625 
-25.923290 10 -0.001775 
-25.786304 10 -0.001903 
-25.649317 10 -0.002005 
-25.512331 10 -0.002077 
-25.375345 10 -0.002114 
-25.238358 10 -0.002114 
-25.101372 10 -0.002074 
-24.964386 10 -0.001991 
-24.827400 10 -0.001864 
-24.690413 10 -0.001691 
-24.553427 10 -0.001472 
-24.416441 10 -0.001208 
-24.279455 10 -0.000900 
-24.142470 10 -0.000552 
-24.005484 10 -0.000166 
-23.868498 10 0.000253 
-23.731513 10 0.000699 
-23.594527 10 0.001165 
-23.457542 10 0.001644 
-23.320556 10 0.002128 
-23.183571 10 0.002606 
-23.046585 10 0.003070 
-22.909600 10 0.003509 
-22.772614 10 0.003911 
-22.635628 10 0.004266 
-22.498642 10 0.004562 
-22.361656 10 0.004789 
-22.224670 10 0.004936 
-22.087683 10 0.004994 
-21.950697 10 0.004953 
-21.813711 10 0.004807 
-21.676725 10 0.004548 
-21.539739 10 0.004173 
-21.402754 10 0.003679 
-21.265769 10 0.003066 
-21.128785 10 0.002335 
-20.991802 10 0.001491 
-20.854819 10 0.000541 
-20.717837 10 -0.000506 
-20.580856 10 -0.001636 
-20.443875 10 -0.002834 
-20.306895 10 -0.004083 
-20.169915 10 -0.005362 
-20.032934 10 -0.006649 
-19.895954 10 -0.007918 
-19.758973 10 -0.009142 
-19.621991 10 -0.010294 
-19.485008 10 -0.011345 
-19.348024 10 -0.012264 
-19.211039 10 -0.013022 
-19.074054 10 -0.013589 
-18.937068 10 -0.013939 
-18.800082 10 -0.014045 
-18.663096 10 -0.013883 
-18.526111 10 -0.013433 
-18.389127 10 -0.012679 
-18.252147 10 -0.011610 
-18.115169 10 -0.010218 
-17.978196 10 -0.008503 
-17.841227 10 -0.006470 
-17.704264 10 -0.004131 
-17.567305 10 -0.001506 
-17.430352 10 0.001379 
-17.293403 10 0.004489 
-17.156458 10 0.007785 
-17.019516 10 0.011217 
-16.882575 10 0.014730 
-16.745634 10 0.018263 
-16.608691 10 0.021748 
-16.471743 10 0.025113 
-16.334791 10 0.028281 
-16.197831 10 0.031175 
-16.060865 10 0.033713 
-15.923891 10 0.035815 
-15.786910 10 0.037403 
-15.649926 10 0.038401 
-15.512939 10 0.038738 
-15.375955 10 0.038351 
-15.238978 10 0.037184 
-15.102014 10 0.035194 
-14.965067 10 0.032347 
-14.828145 10 0.028626 
-14.691252 10 0.024028 
-14.554392 10 0.018567 
-14.417570 10 0.012275 
-14.280787 10 0.005203 
-14.144041 10 -0.002578 
-14.007330 10 -0.010977 
-13.870647 10 -0.019885 
-13.733985 10 -0.029172 
-13.597333 10 -0.038689 
-13.460680 10 -0.048273 
-13.324011 10 -0.057742 
-13.187315 10 -0.066902 
-13.050580 10 -0.075550 
-12.913796 10 -0.083473 
-12.776959 10 -0.090455 
-12.640069 10 -0.096279 
-12.503131 10 -0.100732 
-12.366159 10 -0.103610 
-12.229173 10 -0.104722 
-12.092200 10 -0.103895 
-11.955273 10 -0.100981 
-11.818433 10 -0.095858 
-11.681720 10 -0.088440 
-11.545175 10 -0.078678 
-11.408839 10 -0.066565 
-11.272744 10 -0.052140 
-11.136914 10 -0.035491 
-11.001358 10 -0.016755 
-10.866074 10 0.003877 
-10.731037 10 0.026164 
-10.596209 10 0.049815 
-10.461531 10 0.074487 
-10.326930 10 0.099792 
-10.192320 10 0.125297 
-10.057610 10 0.150528 
-9.922709 10 0.174978 
-9.787534 10 0.198109 
-9.652018 10 0.219361 
-9.516125 10 0.238160 
-9.379849 10 0.253930 
-9.243232 10 0.266100 
-9.106362 10 0.274124 
-8.969377 10 0.277492 
-8.832468 10 0.275746 
-8.695867 10 0.268499 
-8.559840 10 0.255455 
-8.424670 10 0.236414 
-8.290639 10 0.211298 
-8.158005 10 0.180148 
-8.026981 10 0.143138 
-7.897708 10 0.100572 
-7.770240 10 0.052877 
-7.644523 10 0.000603 
-7.520395 10 -0.055591 
-7.397574 10 -0.114948 
-7.275673 10 -0.176617 
-7.154211 10 -0.239661 
-7.032640 10 -0.303063 
-6.910376 10 -0.365723 
-6.786845 10 -0.426459 
-6.661526 10 -0.484006 
-6.534013 10 -0.537018 
-6.404068 10 -0.584084 
-6.271677 10 -0.623747 
-6.137098 10 -0.654549 
-6.000892 10 -0.675087 
-5.863928 10 -0.684086 
-5.727352 10 -0.680489 
-5.592524 10 -0.663539 
-5.460917 10 -0.632855 
-5.333990 10 -0.588482 
-5.213050 10 -0.530900 
-5.099119 10 -0.460996 
-4.992831 10 -0.379990 
-4.894358 10 -0.289340 
-4.803387 10 -0.190632 
-4.719134 10 -0.085478 
-4.640386 10 0.024560 
-4.565570 10 0.138011 
-4.492833 10 0.253498 
-4.420128 10 0.369701 
-4.345314 10 0.485285 
-4.266266 10 0.598808 
-4.181008 10 0.708626 
-4.087874 10 0.812804 
-3.985689 10 0.909069 
-3.873964 10 0.994826 
-3.753065 10 1.067261 
-3.624316 10 1.123543 
-3.489981 10 1.161098 
-3.353097 10 1.177942 
-3.217149 10 1.172963 
-3.085658 10 1.146116 
-2.961737 10 1.098437 
-2.847741 10 1.031898 
-2.745044 10 0.949128 
-2.653990 10 0.853067 
-2.573976 10 0.746645 
-2.503619 10 0.632543 
-2.440966 10 0.513057 
-2.383683 10 0.390067 
-2.329231 10 0.265092 
-2.275002 10 0.139400 
-2.218438 10 0.014142 
-2.157140 10 -0.109507 
-2.088978 10 -0.230228 
-2.012212 10 -0.346474 
-1.925613 10 -0.456437 
-1.828571 10 -0.558085 
-1.721173 10 -0.649254 
-1.604211 10 -0.727813 
-1.479124 10 -0.791850 
-1.347850 10 -0.839868 
-1.212619 10 -0.870939 
-1.075712 10 -0.884798 
-0.939234 10 -0.881842 
-0.804926 10 -0.863063 
-0.674051 10 -0.829917 
-0.547348 10 -0.784170 
-0.425052 10 -0.727747 
-0.306953 10 -0.662602 
-0.192494 10 -0.590631 
-0.080862 10 -0.513615 
0.028906 10 -0.433204 
0.137837 10 -0.350911 
0.246947 10 -0.268136 
0.357172 10 -0.186179 
0.469317 10 -0.106257 
0.584022 10 -0.029518 
0.701729 10 0.042967 
0.822679 10 0.110206 
0.946908 10 0.171314 
1.074267 10 0.225525 
1.204448 10 0.272229 
1.337023 10 0.310982 
1.471486 10 0.341528 
1.607297 10 0.363803 
1.743929 10 0.377929 
1.880898 10 0.384203 
2.017795 10 0.383075 
2.154301 10 0.375122 
2.290197 10 0.361019 
2.425365 10 0.341512 
2.559774 10 0.317387 
2.693473 10 0.289453 
2.826571 10 0.258516 
2.959217 10 0.225368 
3.091587 10 0.190770 
3.223862 10 0.155445 
3.356218 10 0.120072 
3.488811 10 0.085275 
3.621768 10 0.051623 
3.755184 10 0.019621 
3.889119 10 -0.010287 
4.023597 10 -0.037727 
4.158609 10 -0.062394 
4.294121 10 -0.084054 
4.430073 10 -0.102542 
4.566393 10 -0.117763 
4.703000 10 -0.129688 
4.839809 10 -0.138353 
4.976742 10 -0.143851 
5.113725 10 -0.146327 
5.250699 10 -0.145972 
5.387618 10 -0.143015 
5.524450 10 -0.137716 
5.661179 10 -0.130356 
5.797799 10 -0.121234 
5.934317 10 -0.110653 
6.070750 10 -0.098920 
6.207119 10 -0.086338 
6.343449 10 -0.073198 
6.479765 10 -0.059779 
6.616093 10 -0.046343 
6.752455 10 -0.033131 
6.888869 10 -0.020361 
7.025348 10 -0.008226 
7.161900 10 0.003106 
7.298530 10 0.013495 
7.435236 10 0.022828 
7.572012 10 0.031019 
7.708851 10 0.038009 
7.845742 10 0.043768 
7.982674 10 0.048286 
8.119635 10 0.051581 
8.256613 10 0.053688 
8.393598 10 0.054663 
8.530583 10 0.054580 
8.667561 10 0.053522 
8.804526 10 0.051585 
8.941477 10 0.048876 
9.078414 10 0.045503 
9.215335 10 0.041579 
9.352245 10 0.037219 
9.489146 10 0.032536 
9.626041 10 0.027638 
9.762934 10 0.022631 
9.899829 10 0.017614 
10.036728 10 0.012676 
10.173635 10 0.007901 
10.310550 10 0.003362 
10.447476 10 -0.000879 
10.584412 10 -0.004768 
10.721359 10 -0.008264 
10.858316 10 -0.011334 
10.995281 10 -0.013957 
11.132254 10 -0.016121 
11.269233 10 -0.017822 
11.406215 10 -0.019068 
11.543200 10 -0.019872 
11.680187 10 -0.020253 
11.817173 10 -0.020239 
11.954158 10 -0.019860 
12.091141 10 -0.019153 
12.228123 10 -0.018157 
12.365102 10 -0.016912 
12.502080 10 -0.015459 
12.639056 10 -0.013842 
12.776030 10 -0.012103 
12.913004 10 -0.010283 
13.049977 10 -0.008420 
13.186951 10 -0.006552 
13.323925 10 -0.004713 
13.460900 10 -0.002933 
13.597877 10 -0.001240 
13.734854 10 0.000343 
13.871834 10 0.001795 
14.008815 10 0.003101 
14.145797 10 0.004249 
14.282780 10 0.005230 
14.419764 10 0.006041 
14.556750 10 0.006680 
14.693735 10 0.007148 
14.830722 10 0.007452 
14.967708 10 0.007598 
15.104694 10 0.007596 
15.241680 10 0.007459 
15.378666 10 0.007198 
15.515652 10 0.006829 
15.652637 10 0.006366 
15.789622 10 0.005825 
15.926607 10 0.005223 
16.063592 10 0.004574 
16.200576 10 0.003894 
16.337561 10 0.003198 
16.474545 10 0.002499 
16.611530 10 0.001810 
16.748515 10 0.001142 
16.885500 10 0.000506 
17.022485 10 -0.000089 
17.159470 10 -0.000636 
17.296456 10 -0.001128 
17.433441 10 -0.001563 
17.570427 10 -0.001936 
17.707413 10 -0.002245 
17.844399 10 -0.002491 
17.981386 10 -0.002673 
18.118372 10 -0.002794 
18.255358 10 -0.002856 
18.392344 10 -0.002864 
18.529331 10 -0.002820 
18.666317 10 -0.002731 
18.803303 10 -0.002601 
18.940289 10 -0.002436 
19.077275 10 -0.002242 
19.214262 10 -0.002025 
19.351248 10 -0.001790 
19.488234 10 -0.001543 
19.625220 10 -0.001290 
19.762206 10 -0.001035 
19.899192 10 -0.000784 
20.036178 10 -0.000541 
20.173164 10 -0.000309 
20.310150 10 -0.000091 
20.447136 10 0.000109 
20.584123 10 0.000289 
20.721109 10 0.000448 
20.858095 10 0.000585 
20.995081 10 0.000699 
21.132068 10 0.000789 
21.269054 10 0.000857 
21.406040 10 0.000902 
21.543027 10 0.000926 
21.680013 10 0.000930 
21.816999 10 0.000916 
21.953985 10 0.000886 
22.090972 10 0.000841 
22.227958 10 0.000783 
22.364944 10 0.000716 
22.501931 10 0.000640 
22.638917 10 0.000559 
22.775903 10 0.000474 
22.912889 10 0.000387 
23.049876 10 0.000300 
23.186862 10 0.000215 
23.323848 10 0.000133 
23.460835 10 0.000056 
23.597821 10 -0.000016 
23.734807 10 -0.000080 
23.871793 10 -0.000137 
24.008780 10 -0.000186 
24.145766 10 -0.000227 
24.282752 10 -0.000259 
24.419739 10 -0.000283 
24.556725 10 -0.000298 
24.693711 10 -0.000305 
24.830697 10 -0.000305 
24.967684 10 -0.000298 
25.104670 10 -0.000284 
25.241656 10 -0.000266 
25.378643 10 -0.000242 
25.515629 10 -0.000215 
25.652615 10 -0.000186 
25.789602 10 -0.000154 
25.926588 10 -0.000121 
26.063574 10 -0.000088 
26.200560 10 -0.000056 
26.337547 10 -0.000025 
26.474533 10 0.000004 
26.611519 10 0.000031 
26.748506 10 0.000054 
26.885492 10 0.000074 
27.022478 10 0.000090 
27.159465 10 0.000102 
27.296451 10 0.000109 
27.433437 10 0.000113 
27.570423 10 0.000112 
27.707410 10 0.000107 
27.844396 10 0.000098 
27.981382 10 0.000086 
28.118369 10 0.000070 
28.255355 10 0.000051 
28.392341 10 0.000029 
28.529328 10 0.000006 
28.666314 10 -0.000020 
28.803300 10 -0.000046 
28.940286 10 -0.000073 
29.077273 10 -0.000101 
29.214259 10 -0.000128 
29.351245 10 -0.000154 
29.488232 10 -0.000179 
29.625218 10 -0.000203 
29.762204 10 -0.000225 
29.899191 10 -0.000245 
30.036177 10 -0.000263 
30.173163 10 -0.000278 
30.310149 10 -0.000290 
30.447136 10 -0.000300 
30.584122 10 -0.000307 
30.721108 10 -0.000312 
30.858095 10 -0.000314 
30.995081 10 -0.000314 
31.132067 10 -0.000312 
31.269054 10 -0.000308 
31.406040 10 -0.000303 
31.543026 10 -0.000298 
31.680012 10 -0.000291 
31.816999 10 -0.000285 
31.953985 10 -0.000279 
32.090971 10 -0.000273 
32.227958 10 -0.000269 
32.364944 10 -0.000267 
32.501930 10 -0.000266 
32.638917 10 -0.000267 
32.775903 10 -0.000271 
32.912889 10 -0.000278 
33.049875 10 -0.000287 
33.186862 10 -0.000299 
33.323848 10 -0.000314 
33.460834 10 -0.000331 
33.597821 10 -0.000350 
33.734807 10 -0.000371 


==> SGDVDM30pulse6.dat <==
-33.728207 15 -0.000294 
-33.591220 15 -0.000325 
-33.454234 15 -0.000345 
-33.317248 15 -0.000351 
-33.180262 15 -0.000344 
-33.043275 15 -0.000322 
-32.906289 15 -0.000285 
-32.769303 15 -0.000234 
-32.632316 15 -0.000167 
-32.495330 15 -0.000086 
-32.358344 15 0.000009 
-32.221358 15 0.000117 
-32.084371 15 0.000238 
-31.947385 15 0.000370 
-31.810399 15 0.000511 
-31.673413 15 0.000660 
-31.536427 15 0.000814 
-31.399440 15 0.000970 
-31.262454 15 0.001126 
-31.125468 15 0.001277 
-30.988482 15 0.001419 
-30.851495 15 0.001548 
-30.714509 15 0.001657 
-30.577523 15 0.001743 
-30.440537 15 0.001799 
-30.303550 15 0.001819 
-30.166564 15 0.001801 
-30.029578 15 0.001739 
-29.892591 15 0.001632 
-29.755605 15 0.001482 
-29.618619 15 0.001290 
-29.481633 15 0.001061 
-29.344647 15 0.000801 
-29.207661 15 0.000515 
-29.070675 15 0.000200 
-28.933689 15 -0.000160 
-28.796704 15 -0.000609 
-28.663019 15 -0.001068 
-28.526033 15 -0.001504 
-28.389047 15 -0.001971 
-28.252062 15 -0.002442 
-28.115076 15 -0.002906 
-27.978091 15 -0.003355 
-27.841105 15 -0.003777 
-27.704119 15 -0.004161 
-27.567133 15 -0.004498 
-27.430147 15 -0.004774 
-27.293161 15 -0.004980 
-27.156175 15 -0.005104 
-27.019188 15 -0.005138 
-26.882202 15 -0.005071 
-26.745216 15 -0.004895 
-26.608230 15 -0.004606 
-26.471245 15 -0.004197 
-26.334260 15 -0.003666 
-26.197275 15 -0.003012 
-26.060292 15 -0.002237 
-25.923309 15 -0.001346 
-25.786326 15 -0.000345 
-25.649345 15 0.000757 
-25.512364 15 0.001946 
-25.375384 15 0.003208 
-25.238404 15 0.004524 
-25.101424 15 0.005873 
-24.964445 15 0.007232 
-24.827465 15 0.008577 
-24.690485 15 0.009879 
-24.553503 15 0.011109 
-24.416521 15 0.012237 
-24.279538 15 0.013233 
-24.142554 15 0.014065 
-24.005568 15 0.014703 
-23.868582 15 0.015118 
-23.731596 15 0.015282 
-23.594610 15 0.015170 
-23.457625 15 0.014759 
-23.320641 15 0.014033 
-23.183661 15 0.012978 
-23.046683 15 0.011584 
-22.909710 15 0.009851 
-22.772742 15 0.007782 
-22.635780 15 0.005387 
-22.498823 15 0.002685 
-22.361872 15 -0.000298 
-22.224927 15 -0.003529 
-22.087986 15 -0.006968 
-21.951049 15 -0.010565 
-21.814113 15 -0.014265 
-21.677178 15 -0.018005 
-21.540240 15 -0.021717 
-21.403299 15 -0.025326 
-21.266353 15 -0.028754 
-21.129399 15 -0.031919 
-20.992437 15 -0.034737 
-20.855468 15 -0.037125 
-20.718490 15 -0.038999 
-20.581507 15 -0.040279 
-20.444521 15 -0.040890 
-20.307536 15 -0.040763 
-20.170556 15 -0.039836 
-20.033588 15 -0.038060 
-19.896638 15 -0.035398 
-19.759712 15 -0.031824 
-19.622816 15 -0.027331 
-19.485955 15 -0.021927 
-19.349134 15 -0.015641 
-19.212355 15 -0.008518 
-19.075618 15 -0.000627 
-18.938920 15 0.007946 
-18.802256 15 0.017093 
-18.665618 15 0.026684 
-18.528995 15 0.036571 
-18.392375 15 0.046589 
-18.255743 15 0.056554 
-18.119086 15 0.066269 
-17.982391 15 0.075524 
-17.845645 15 0.084100 
-17.708843 15 0.091773 
-17.571982 15 0.098316 
-17.435066 15 0.103506 
-17.298107 15 0.107128 
-17.161123 15 0.108975 
-17.024142 15 0.108862 
-16.887198 15 0.106625 
-16.750332 15 0.102127 
-16.613587 15 0.095266 
-16.477009 15 0.085977 
-16.340642 15 0.074237 
-16.204525 15 0.060073 
-16.068687 15 0.043558 
-15.933143 15 0.024817 
-15.797897 15 0.004031 
-15.662929 15 -0.018569 
-15.528203 15 -0.042695 
-15.393663 15 -0.068010 
-15.259235 15 -0.094127 
-15.124830 15 -0.120610 
-14.990352 15 -0.146983 
-14.855701 15 -0.172729 
-14.720782 15 -0.197302 
-14.585518 15 -0.220125 
-14.449856 15 -0.240609 
-14.313778 15 -0.258153 
-14.177310 15 -0.272161 
-14.040530 15 -0.282056 
-13.903568 15 -0.287293 
-13.766610 15 -0.287377 
-13.629893 15 -0.281881 
-13.493690 15 -0.270464 
-13.358304 15 -0.252888 
-13.224038 15 -0.229030 
-13.091182 15 -0.198897 
-12.959981 15 -0.162630 
-12.830614 15 -0.120503 
-12.703170 15 -0.072925 
-12.577631 15 -0.020428 
-12.453861 15 0.036339 
-12.331599 15 0.096624 
-12.210467 15 0.159578 
-12.089980 15 0.224269 
-11.969575 15 0.289677 
-11.848637 15 0.354705 
-11.726545 15 0.418167 
-11.602718 15 0.478794 
-11.476677 15 0.535230 
-11.348100 15 0.586042 
-11.216887 15 0.629740 
-11.083212 15 0.664812 
-10.947562 15 0.689780 
-10.810752 15 0.703276 
-10.673907 15 0.704127 
-10.538401 15 0.691452 
-10.405763 15 0.664745 
-10.277545 15 0.623934 
-10.155179 15 0.569408 
-10.039831 15 0.501992 
-9.932283 15 0.422882 
-9.832848 15 0.333545 
-9.741334 15 0.235604 
-9.657050 15 0.130725 
-9.578850 15 0.020526 
-9.505198 15 -0.093474 
-9.434249 15 -0.209871 
-9.363942 15 -0.327340 
-9.292091 15 -0.444576 
-9.216496 15 -0.560196 
-9.135071 15 -0.672638 
-9.045997 15 -0.780064 
-8.947901 15 -0.880297 
-8.840053 15 -0.970813 
-8.722551 15 -1.048822 
-8.596446 15 -1.111440 
-8.463765 15 -1.155961 
-8.327377 15 -1.180177 
-8.190712 15 -1.182692 
-8.057350 15 -1.163145 
-7.930581 15 -1.122281 
-7.813010 15 -1.061843 
-7.706302 15 -0.984319 
-7.611090 15 -0.892602 
-7.527023 15 -0.789659 
-7.452927 15 -0.678264 
-7.387000 15 -0.560835 
-7.327018 15 -0.439377 
-7.270512 15 -0.315515 
-7.214913 15 -0.190594 
-7.157680 15 -0.065803 
-7.096404 15 0.057684 
-7.028921 15 0.178587 
-6.953423 15 0.295430 
-6.868575 15 0.406496 
-6.773624 15 0.509845 
-6.668474 15 0.603394 
-6.553717 15 0.685052 
-6.430588 15 0.752902 
-6.300840 15 0.805382 
-6.166562 15 0.841448 
-6.029955 15 0.860671 
-5.893108 15 0.863268 
-5.757808 15 0.850049 
-5.625414 15 0.822309 
-5.496790 15 0.781684 
-5.372310 15 0.730007 
-5.251906 15 0.669178 
-5.135148 15 0.601067 
-5.021335 15 0.527453 
-4.909592 15 0.449993 
-4.798955 15 0.370214 
-4.688451 15 0.289530 
-4.577166 15 0.209249 
-4.464293 15 0.130594 
-4.349174 15 0.054712 
-4.231332 15 -0.017325 
-4.110479 15 -0.084527 
-3.986522 15 -0.146001 
-3.859550 15 -0.200972 
-3.729810 15 -0.248805 
-3.597674 15 -0.289027 
-3.463598 15 -0.321338 
-3.328085 15 -0.345625 
-3.191638 15 -0.361953 
-3.054728 15 -0.370561 
-2.917765 15 -0.371841 
-2.781077 15 -0.366313 
-2.644901 15 -0.354601 
-2.509380 15 -0.337406 
-2.374570 15 -0.315476 
-2.240447 15 -0.289589 
-2.106929 15 -0.260526 
-1.973885 15 -0.229060 
-1.841158 15 -0.195941 
-1.708576 15 -0.161885 
-1.575973 15 -0.127565 
-1.443193 15 -0.093608 
-1.310108 15 -0.060587 
-1.176617 15 -0.029014 
-1.042652 15 0.000657 
-0.908182 15 0.028041 
-0.773203 15 0.052818 
-0.637743 15 0.074739 
-0.501849 15 0.093624 
-0.365587 15 0.109360 
-0.229032 15 0.121902 
-0.092262 15 0.131268 
0.044646 15 0.137531 
0.181621 15 0.140819 
0.318604 15 0.141305 
0.455547 15 0.139200 
0.592416 15 0.134748 
0.729192 15 0.128214 
0.865866 15 0.119883 
1.002443 15 0.110047 
1.138934 15 0.099005 
1.275358 15 0.087052 
1.411739 15 0.074474 
1.548100 15 0.061548 
1.684465 15 0.048533 
1.820856 15 0.035669 
1.957291 15 0.023175 
2.093785 15 0.011245 
2.230345 15 0.000046 
2.366977 15 -0.010277 
2.503681 15 -0.019610 
2.640452 15 -0.027863 
2.777284 15 -0.034973 
2.914167 15 -0.040901 
3.051092 15 -0.045634 
3.188047 15 -0.049178 
3.325022 15 -0.051563 
3.462007 15 -0.052835 
3.598992 15 -0.053060 
3.735973 15 -0.052315 
3.872944 15 -0.050690 
4.009901 15 -0.048285 
4.146845 15 -0.045207 
4.283775 15 -0.041564 
4.420693 15 -0.037469 
4.557602 15 -0.033032 
4.694505 15 -0.028360 
4.831405 15 -0.023554 
4.968305 15 -0.018710 
5.105209 15 -0.013917 
5.242118 15 -0.009256 
5.379036 15 -0.004797 
5.515962 15 -0.000605 
5.652899 15 0.003268 
5.789845 15 0.006777 
5.926801 15 0.009888 
6.063765 15 0.012574 
6.200736 15 0.014821 
6.337714 15 0.016622 
6.474695 15 0.017978 
6.611680 15 0.018901 
6.748666 15 0.019407 
6.885652 15 0.019521 
7.022638 15 0.019273 
7.159622 15 0.018695 
7.296605 15 0.017826 
7.433585 15 0.016705 
7.570564 15 0.015373 
7.707541 15 0.013869 
7.844517 15 0.012236 
7.981492 15 0.010512 
8.118466 15 0.008736 
8.255441 15 0.006942 
8.392416 15 0.005166 
8.529391 15 0.003436 
8.666368 15 0.001781 
8.803346 15 0.000224 
8.940326 15 -0.001214 
9.077307 15 -0.002517 
9.214289 15 -0.003671 
9.351272 15 -0.004668 
9.488256 15 -0.005502 
9.625241 15 -0.006171 
9.762227 15 -0.006675 
9.899213 15 -0.007019 
10.036199 15 -0.007209 
10.173185 15 -0.007255 
10.310172 15 -0.007166 
10.447158 15 -0.006955 
10.584144 15 -0.006637 
10.721129 15 -0.006224 
10.858114 15 -0.005733 
10.995099 15 -0.005178 
11.132084 15 -0.004574 
11.269069 15 -0.003936 
11.406054 15 -0.003280 
11.543038 15 -0.002617 
11.680023 15 -0.001960 
11.817008 15 -0.001322 
11.953993 15 -0.000711 
12.090978 15 -0.000138 
12.227964 15 0.000391 
12.364949 15 0.000869 
12.501935 15 0.001292 
12.638921 15 0.001656 
12.775907 15 0.001959 
12.912893 15 0.002201 
13.049879 15 0.002381 
13.186865 15 0.002502 
13.323852 15 0.002566 
13.460838 15 0.002576 
13.597824 15 0.002536 
13.734811 15 0.002452 
13.871797 15 0.002327 
14.008783 15 0.002167 
14.145769 15 0.001978 
14.282755 15 0.001766 
14.419741 15 0.001537 
14.556727 15 0.001295 
14.693713 15 0.001047 
14.830700 15 0.000797 
14.967686 15 0.000551 
15.104672 15 0.000311 
15.241658 15 0.000083 
15.378644 15 -0.000130 
15.515630 15 -0.000326 
15.652616 15 -0.000503 
15.789603 15 -0.000658 
15.926589 15 -0.000790 
16.063575 15 -0.000899 
16.200561 15 -0.000984 
16.337548 15 -0.001045 
16.474534 15 -0.001084 
16.611520 15 -0.001101 
16.748507 15 -0.001097 
16.885493 15 -0.001074 
17.022479 15 -0.001034 
17.159465 15 -0.000978 
17.296452 15 -0.000909 
17.433438 15 -0.000829 
17.570424 15 -0.000740 
17.707411 15 -0.000644 
17.844397 15 -0.000544 
17.981383 15 -0.000441 
18.118369 15 -0.000338 
18.255356 15 -0.000235 
18.392342 15 -0.000136 
18.529328 15 -0.000042 
18.666314 15 0.000047 
18.803301 15 0.000129 
18.940287 15 0.000204 
19.077273 15 0.000270 
19.214260 15 0.000327 
19.351246 15 0.000374 
19.488232 15 0.000413 
19.625218 15 0.000442 
19.762205 15 0.000462 
19.899191 15 0.000473 
20.036177 15 0.000477 
20.173164 15 0.000472 
20.310150 15 0.000461 
20.447136 15 0.000443 
20.584123 15 0.000420 
20.721109 15 0.000392 
20.858095 15 0.000361 
20.995081 15 0.000327 
21.132068 15 0.000291 
21.269054 15 0.000253 
21.406040 15 0.000215 
21.543027 15 0.000178 
21.680013 15 0.000141 
21.816999 15 0.000105 
21.953986 15 0.000072 
22.090972 15 0.000040 
22.227958 15 0.000011 
22.364944 15 -0.000015 
22.501931 15 -0.000038 
22.638917 15 -0.000057 
22.775903 15 -0.000074 
22.912890 15 -0.000088 
23.049876 15 -0.000099 
23.186862 15 -0.000108 
23.323849 15 -0.000114 
23.460835 15 -0.000117 
23.597821 15 -0.000119 
23.734807 15 -0.000120 
23.871794 15 -0.000120 
24.008780 15 -0.000118 
24.145766 15 -0.000117 
24.282753 15 -0.000115 
24.419739 15 -0.000113 
24.556725 15 -0.000113 
24.693712 15 -0.000113 
24.830698 15 -0.000114 
24.967684 15 -0.000116 
25.104670 15 -0.000120 
25.241657 15 -0.000125 
25.378643 15 -0.000132 
25.515629 15 -0.000140 
25.652616 15 -0.000149 
25.789602 15 -0.000160 
25.926588 15 -0.000171 
26.063575 15 -0.000184 
26.200561 15 -0.000196 
26.337547 15 -0.000209 
26.474533 15 -0.000222 
26.611520 15 -0.000234 
26.748506 15 -0.000244 
26.885492 15 -0.000253 
27.022479 15 -0.000260 
27.159465 15 -0.000264 
27.296451 15 -0.000266 
27.433438 15 -0.000263 
27.570424 15 -0.000258 
27.707410 15 -0.000248 
27.844396 15 -0.000233 
27.981383 15 -0.000214 
28.118369 15 -0.000190 
28.255355 15 -0.000162 
28.392342 15 -0.000128 
28.529328 15 -0.000090 
28.666314 15 -0.000047 
28.803301 15 0.000000 
28.940287 15 0.000051 
29.077273 15 0.000106 
29.214259 15 0.000163 
29.351246 15 0.000222 
29.488232 15 0.000283 
29.625218 15 0.000344 
29.762205 15 0.000405 
29.899191 15 0.000465 
30.036177 15 0.000523 
30.173163 15 0.000578 
30.310150 15 0.000628 
30.447136 15 0.000674 
30.584122 15 0.000713 
30.721109 15 0.000746 
30.858095 15 0.000772 
30.995081 15 0.000789 
31.132067 15 0.000797 
31.269054 15 0.000797 
31.406040 15 0.000787 
31.543026 15 0.000767 
31.680013 15 0.000739 
31.816999 15 0.000701 
31.953985 15 0.000654 
32.090972 15 0.000600 
32.227958 15 0.000538 
32.364944 15 0.000470 
32.501930 15 0.000397 
32.638917 15 0.000320 
32.775903 15 0.000241 
32.912889 15 0.000161 
33.049876 15 0.000081 
33.186862 15 0.000004 
33.323848 15 -0.000070 
33.460834 15 -0.000138 
33.597821 15 -0.000199 
33.734807 15 -0.000251 


==> SGDVDM30pulse8.dat <==
-33.728213 20 0.000869 
-33.591227 20 0.001349 
-33.454242 20 0.001851 
-33.317256 20 0.002365 
-33.180271 20 0.002884 
-33.043286 20 0.003397 
-32.906300 20 0.003894 
-32.769315 20 0.004365 
-32.632329 20 0.004797 
-32.495343 20 0.005178 
-32.358357 20 0.005495 
-32.221371 20 0.005736 
-32.084385 20 0.005890 
-31.947398 20 0.005944 
-31.810412 20 0.005888 
-31.673426 20 0.005715 
-31.536440 20 0.005417 
-31.399455 20 0.004990 
-31.262470 20 0.004430 
-31.125486 20 0.003739 
-30.988502 20 0.002919 
-30.851520 20 0.001976 
-30.714538 20 0.000916 
-30.577557 20 -0.000249 
-30.440577 20 -0.001508 
-30.303598 20 -0.002846 
-30.166619 20 -0.004249 
-30.029640 20 -0.005697 
-29.892662 20 -0.007171 
-29.755683 20 -0.008646 
-29.618704 20 -0.010093 
-29.481725 20 -0.011477 
-29.344744 20 -0.012759 
-29.207761 20 -0.013893 
-29.070778 20 -0.014840 
-28.933793 20 -0.015582 
-28.796807 20 -0.016154 
-28.663121 20 -0.016472 
-28.526135 20 -0.016467 
-28.389149 20 -0.016167 
-28.252166 20 -0.015538 
-28.115184 20 -0.014564 
-27.978206 20 -0.013234 
-27.841233 20 -0.011545 
-27.704265 20 -0.009497 
-27.567303 20 -0.007100 
-27.430347 20 -0.004370 
-27.293398 20 -0.001331 
-27.156455 20 0.001983 
-27.019517 20 0.005534 
-26.882584 20 0.009272 
-26.745653 20 0.013142 
-26.608724 20 0.017079 
-26.471793 20 0.021016 
-26.334859 20 0.024874 
-26.197920 20 0.028574 
-26.060973 20 0.032030 
-25.924018 20 0.035156 
-25.787053 20 0.037863 
-25.650080 20 0.040064 
-25.513100 20 0.041673 
-25.376114 20 0.042609 
-25.239128 20 0.042798 
-25.102146 20 0.042172 
-24.965174 20 0.040675 
-24.828219 20 0.038263 
-24.691287 20 0.034904 
-24.554385 20 0.030585 
-24.417521 20 0.025308 
-24.280698 20 0.019094 
-24.143920 20 0.011985 
-24.007188 20 0.004044 
-23.870500 20 -0.004646 
-23.733851 20 -0.013979 
-23.597235 20 -0.023828 
-23.460639 20 -0.034048 
-23.324052 20 -0.044469 
-23.187458 20 -0.054909 
-23.050842 20 -0.065165 
-22.914190 20 -0.075024 
-22.777487 20 -0.084260 
-22.640725 20 -0.092641 
-22.503898 20 -0.099932 
-22.367010 20 -0.105898 
-22.230068 20 -0.110311 
-22.093092 20 -0.112953 
-21.956106 20 -0.113621 
-21.819146 20 -0.112137 
-21.682253 20 -0.108348 
-21.545473 20 -0.102134 
-21.408856 20 -0.093413 
-21.272450 20 -0.082147 
-21.136300 20 -0.068345 
-21.000440 20 -0.052065 
-20.864895 20 -0.033420 
-20.729671 20 -0.012577 
-20.594756 20 0.010241 
-20.460120 20 0.034755 
-20.325707 20 0.060634 
-20.191446 20 0.087491 
-20.057245 20 0.114894 
-19.923002 20 0.142361 
-19.788610 20 0.169370 
-19.653963 20 0.195365 
-19.518972 20 0.219759 
-19.383568 20 0.241941 
-19.247717 20 0.261292 
-19.111431 20 0.277191 
-18.974772 20 0.289029 
-18.837860 20 0.296226 
-18.700877 20 0.298250 
-18.564057 20 0.294631 
-18.427683 20 0.284984 
-18.292071 20 0.269027 
-18.157548 20 0.246593 
-18.024433 20 0.217650 
-17.893006 20 0.182300 
-17.763485 20 0.140788 
-17.635999 20 0.093498 
-17.510568 20 0.040945 
-17.387087 20 -0.016235 
-17.265321 20 -0.077297 
-17.144905 20 -0.141396 
-17.025360 20 -0.207600 
-16.906108 20 -0.274894 
-16.786507 20 -0.342178 
-16.665893 20 -0.408269 
-16.543627 20 -0.471896 
-16.419156 20 -0.531696 
-16.292075 20 -0.586220 
-16.162190 20 -0.633950 
-16.029583 20 -0.673326 
-15.894658 20 -0.702803 
-15.758163 20 -0.720918 
-15.621186 20 -0.726388 
-15.485104 20 -0.718202 
-15.351489 20 -0.695720 
-15.221980 20 -0.658745 
-15.098131 20 -0.607558 
-14.981254 20 -0.542912 
-14.872288 20 -0.465966 
-14.771695 20 -0.378188 
-14.679416 20 -0.281235 
-14.594867 20 -0.176826 
-14.516978 20 -0.066642 
-14.444260 20 0.047744 
-14.374887 20 0.164888 
-14.306788 20 0.283455 
-14.237743 20 0.402159 
-14.165487 20 0.519669 
-14.087836 20 0.634501 
-14.002829 20 0.744918 
-13.908907 20 0.848844 
-13.805108 20 0.943843 
-13.691262 20 1.027168 
-13.568138 20 1.095913 
-13.437504 20 1.147264 
-13.302033 20 1.178813 
-13.165059 20 1.188891 
-13.030185 20 1.176823 
-12.900843 20 1.143046 
-12.779873 20 1.089047 
-12.669227 20 1.017139 
-12.569829 20 0.930141 
-12.481600 20 0.831031 
-12.403588 20 0.722660 
-12.334163 20 0.607560 
-12.271223 20 0.487862 
-12.212381 20 0.365305 
-12.155119 20 0.241319 
-12.096917 20 0.117145 
-12.035368 20 -0.006032 
-11.968279 20 -0.126962 
-11.893786 20 -0.244225 
-11.810459 20 -0.356190 
-11.717415 20 -0.461004 
-11.614391 20 -0.556666 
-11.501788 20 -0.641138 
-11.380639 20 -0.712509 
-11.252512 20 -0.769172 
-11.119346 20 -0.809982 
-10.983244 20 -0.834367 
-10.846259 20 -0.842372 
-10.710205 20 -0.834631 
-10.576515 20 -0.812274 
-10.446166 20 -0.776802 
-10.319663 20 -0.729946 
-10.197073 20 -0.673541 
-10.078092 20 -0.609420 
-9.962132 20 -0.539349 
-9.848410 20 -0.464989 
-9.736032 20 -0.387878 
-9.624075 20 -0.309438 
-9.511650 20 -0.230988 
-9.397956 20 -0.153756 
-9.282326 20 -0.078891 
-9.164253 20 -0.007463 
-9.043409 20 0.059537 
-8.919650 20 0.121212 
-8.793007 20 0.176779 
-8.663668 20 0.225582 
-8.531950 20 0.267120 
-8.398260 20 0.301056 
-8.263060 20 0.327229 
-8.126826 20 0.345651 
-7.990013 20 0.356505 
-7.853027 20 0.360124 
-7.716202 20 0.356974 
-7.579790 20 0.347625 
-7.443955 20 0.332733 
-7.308775 20 0.313005 
-7.174254 20 0.289186 
-7.040332 20 0.262030 
-6.906900 20 0.232288 
-6.773817 20 0.200696 
-6.640928 20 0.167958 
-6.508071 20 0.134742 
-6.375098 20 0.101671 
-6.241878 20 0.069319 
-6.108308 20 0.038205 
-5.974312 20 0.008787 
-5.839849 20 -0.018538 
-5.704908 20 -0.043437 
-5.569504 20 -0.065644 
-5.433676 20 -0.084963 
-5.297480 20 -0.101262 
-5.160984 20 -0.114474 
-5.024262 20 -0.124595 
-4.887386 20 -0.131679 
-4.750425 20 -0.135832 
-4.613438 20 -0.137206 
-4.476476 20 -0.135993 
-4.339573 20 -0.132419 
-4.202754 20 -0.126735 
-4.066029 20 -0.119211 
-3.929398 20 -0.110130 
-3.792853 20 -0.099778 
-3.656377 20 -0.088444 
-3.519950 20 -0.076410 
-3.383549 20 -0.063950 
-3.247151 20 -0.051322 
-3.110735 20 -0.038767 
-2.974282 20 -0.026507 
-2.837778 20 -0.014738 
-2.701213 20 -0.003635 
-2.564581 20 0.006654 
-2.427881 20 0.016008 
-2.291115 20 0.024332 
-2.154290 20 0.031557 
-2.017413 20 0.037640 
-1.880495 20 0.042561 
-1.743545 20 0.046324 
-1.606574 20 0.048954 
-1.469591 20 0.050492 
-1.332604 20 0.050999 
-1.195621 20 0.050548 
-1.058647 20 0.049224 
-0.921683 20 0.047122 
-0.784732 20 0.044340 
-0.647795 20 0.040986 
-0.510868 20 0.037164 
-0.373951 20 0.032981 
-0.237041 20 0.028543 
-0.100134 20 0.023948 
0.036772 20 0.019293 
0.173681 20 0.014665 
0.310595 20 0.010145 
0.447516 20 0.005805 
0.584445 20 0.001708 
0.721383 20 -0.002093 
0.858330 20 -0.005554 
0.995286 20 -0.008639 
1.132250 20 -0.011323 
1.269221 20 -0.013590 
1.406198 20 -0.015431 
1.543179 20 -0.016846 
1.680163 20 -0.017842 
1.817149 20 -0.018433 
1.954135 20 -0.018641 
2.091121 20 -0.018490 
2.228106 20 -0.018011 
2.365089 20 -0.017240 
2.502070 20 -0.016214 
2.639050 20 -0.014972 
2.776028 20 -0.013554 
2.913005 20 -0.012003 
3.049981 20 -0.010356 
3.186956 20 -0.008651 
3.323931 20 -0.006925 
3.460907 20 -0.005208 
3.597883 20 -0.003530 
3.734861 20 -0.001917 
3.871839 20 -0.000390 
4.008818 20 0.001030 
4.145799 20 0.002327 
4.282781 20 0.003487 
4.419764 20 0.004499 
4.556748 20 0.005356 
4.693733 20 0.006051 
4.830719 20 0.006585 
4.967705 20 0.006958 
5.104691 20 0.007175 
5.241678 20 0.007246 
5.378664 20 0.007179 
5.515650 20 0.006989 
5.652636 20 0.006688 
5.789621 20 0.006292 
5.926607 20 0.005816 
6.063592 20 0.005275 
6.200577 20 0.004685 
6.337561 20 0.004059 
6.474546 20 0.003413 
6.611531 20 0.002757 
6.748516 20 0.002104 
6.885500 20 0.001464 
7.022485 20 0.000848 
7.159471 20 0.000264 
7.296456 20 -0.000280 
7.433441 20 -0.000776 
7.570427 20 -0.001220 
7.707413 20 -0.001606 
7.844399 20 -0.001933 
7.981385 20 -0.002199 
8.118371 20 -0.002404 
8.255357 20 -0.002548 
8.392344 20 -0.002634 
8.529330 20 -0.002665 
8.666316 20 -0.002645 
8.803303 20 -0.002578 
8.940289 20 -0.002469 
9.077275 20 -0.002323 
9.214261 20 -0.002146 
9.351247 20 -0.001943 
9.488233 20 -0.001719 
9.625219 20 -0.001481 
9.762206 20 -0.001232 
9.899192 20 -0.000979 
10.036178 20 -0.000726 
10.173164 20 -0.000476 
10.310150 20 -0.000235 
10.447136 20 -0.000005 
10.584122 20 0.000211 
10.721108 20 0.000409 
10.858094 20 0.000589 
10.995081 20 0.000748 
11.132067 20 0.000886 
11.269053 20 0.001001 
11.406039 20 0.001095 
11.543026 20 0.001167 
11.680012 20 0.001218 
11.816998 20 0.001248 
11.953985 20 0.001260 
12.090971 20 0.001255 
12.227957 20 0.001234 
12.364944 20 0.001200 
12.501930 20 0.001153 
12.638916 20 0.001097 
12.775902 20 0.001033 
12.912889 20 0.000963 
13.049875 20 0.000889 
13.186861 20 0.000813 
13.323848 20 0.000736 
13.460834 20 0.000660 
13.597820 20 0.000587 
13.734806 20 0.000517 
13.871793 20 0.000451 
14.008779 20 0.000391 
14.145765 20 0.000337 
14.282752 20 0.000289 
14.419738 20 0.000248 
14.556724 20 0.000214 
14.693710 20 0.000186 
14.830697 20 0.000166 
14.967683 20 0.000151 
15.104669 20 0.000142 
15.241656 20 0.000138 
15.378642 20 0.000138 
15.515628 20 0.000142 
15.652615 20 0.000149 
15.789601 20 0.000159 
15.926587 20 0.000170 
16.063573 20 0.000181 
16.200560 20 0.000193 
16.337546 20 0.000204 
16.474532 20 0.000213 
16.611519 20 0.000220 
16.748505 20 0.000225 
16.885491 20 0.000226 
17.022478 20 0.000224 
17.159464 20 0.000219 
17.296450 20 0.000209 
17.433436 20 0.000196 
17.570423 20 0.000179 
17.707409 20 0.000158 
17.844395 20 0.000133 
17.981382 20 0.000105 
18.118368 20 0.000073 
18.255354 20 0.000039 
18.392341 20 0.000003 
18.529327 20 -0.000036 
18.666313 20 -0.000075 
18.803299 20 -0.000116 
18.940286 20 -0.000156 
19.077272 20 -0.000196 
19.214258 20 -0.000235 
19.351245 20 -0.000273 
19.488231 20 -0.000308 
19.625217 20 -0.000341 
19.762204 20 -0.000371 
19.899190 20 -0.000397 
20.036176 20 -0.000419 
20.173162 20 -0.000437 
20.310149 20 -0.000451 
20.447135 20 -0.000460 
20.584121 20 -0.000464 
20.721108 20 -0.000463 
20.858094 20 -0.000458 
20.995080 20 -0.000448 
21.132067 20 -0.000434 
21.269053 20 -0.000415 
21.406039 20 -0.000393 
21.543025 20 -0.000367 
21.680012 20 -0.000338 
21.816998 20 -0.000307 
21.953984 20 -0.000274 
22.090971 20 -0.000239 
22.227957 20 -0.000203 
22.364943 20 -0.000167 
22.501929 20 -0.000132 
22.638916 20 -0.000097 
22.775902 20 -0.000064 
22.912888 20 -0.000034 
23.049875 20 -0.000005 
23.186861 20 0.000020 
23.323847 20 0.000041 
23.460834 20 0.000059 
23.597820 20 0.000072 
23.734806 20 0.000082 
23.871792 20 0.000086 
24.008779 20 0.000087 
24.145765 20 0.000083 
24.282751 20 0.000075 
24.419738 20 0.000062 
24.556724 20 0.000047 
24.693710 20 0.000028 
24.830697 20 0.000006 
24.967683 20 -0.000017 
25.104669 20 -0.000042 
25.241655 20 -0.000067 
25.378642 20 -0.000092 
25.515628 20 -0.000117 
25.652614 20 -0.000139 
25.789601 20 -0.000160 
25.926587 20 -0.000177 
26.063573 20 -0.000190 
26.200560 20 -0.000199 
26.337546 20 -0.000203 
26.474532 20 -0.000202 
26.611518 20 -0.000195 
26.748505 20 -0.000182 
26.885491 20 -0.000163 
27.022477 20 -0.000138 
27.159464 20 -0.000108 
27.296450 20 -0.000073 
27.433436 20 -0.000033 
27.570423 20 0.000010 
27.707409 20 0.000057 
27.844395 20 0.000104 
27.981381 20 0.000153 
28.118368 20 0.000200 
28.255354 20 0.000245 
28.392340 20 0.000286 
28.529327 20 0.000322 
28.666313 20 0.000351 
28.803299 20 0.000372 
28.940286 20 0.000383 
29.077272 20 0.000383 
29.214258 20 0.000371 
29.351244 20 0.000346 
29.488231 20 0.000306 
29.625217 20 0.000252 
29.762203 20 0.000183 
29.899190 20 0.000099 
30.036176 20 0.000001 
30.173162 20 -0.000112 
30.310148 20 -0.000237 
30.447135 20 -0.000373 
30.584121 20 -0.000519 
30.721107 20 -0.000672 
30.858093 20 -0.000831 
30.995079 20 -0.000991 
31.132066 20 -0.001151 
31.269052 20 -0.001306 
31.406038 20 -0.001454 
31.543024 20 -0.001590 
31.680011 20 -0.001711 
31.816997 20 -0.001813 
31.953983 20 -0.001891 
32.090969 20 -0.001943 
32.227956 20 -0.001965 
32.364942 20 -0.001953 
32.501928 20 -0.001905 
32.638915 20 -0.001818 
32.775901 20 -0.001689 
32.912887 20 -0.001517 
33.049873 20 -0.001301 
33.186859 20 -0.001041 
33.323845 20 -0.000738 
33.460831 20 -0.000393 
33.597816 20 -0.000007 
33.734802 20 0.000414 


==> SGDVDM30pulseLogenerrordown.dat <==
0.000000 -Inf 
0.100000 -7.939379 
0.200000 -7.639445 
0.300000 -7.905520 
0.400000 -8.540077 
0.500000 -9.117846 
0.600000 -7.341087 
0.700000 -6.684219 
0.800000 -6.441220 
0.900000 -6.423260 
1.000000 -6.408467 
1.100000 -6.253909 
1.200000 -6.097022 
1.300000 -6.137356 
1.400000 -6.504222 
1.500000 -7.363042 
1.600000 -9.596387 
1.700000 -9.212127 
1.800000 -8.894779 
1.900000 -8.384823 
2.000000 -8.320581 
2.100000 -12.804995 
2.200000 -7.806647 
2.300000 -7.196556 
2.400000 -6.905694 
2.500000 -6.575935 
2.600000 -6.212427 
2.700000 -5.989488 
2.800000 -6.008193 
2.900000 -6.291910 
3.000000 -6.768936 
3.100000 -7.160665 
3.200000 -7.302059 
3.300000 -7.642728 
3.400000 -9.825327 
3.500000 -7.964884 
3.600000 -7.737346 
3.700000 -8.350058 
3.800000 -9.984340 
3.900000 -7.883288 
4.000000 -7.006411 
4.100000 -6.428488 
4.200000 -6.140399 
4.300000 -6.125350 
4.400000 -6.310135 
4.500000 -6.502934 
4.600000 -6.514948 
4.700000 -6.492313 
4.800000 -6.729248 
4.900000 -7.604354 
5.000000 -8.647513 
5.100000 -7.658935 
5.200000 -7.759547 
5.300000 -8.208969 
5.400000 -9.761317 
5.500000 -7.948559 
5.600000 -6.962101 
5.700000 -6.542999 
5.800000 -6.435145 
5.900000 -6.444976 
6.000000 -6.358107 
6.100000 -6.178172 
6.200000 -6.108898 
6.300000 -6.311196 
6.400000 -6.921300 
6.500000 -8.323729 
6.600000 -9.329693 
6.700000 -8.894544 
6.800000 -8.601906 
6.900000 -8.286404 
7.000000 -8.854227 
7.100000 -8.502318 
7.200000 -7.441270 
7.300000 -7.069398 
7.400000 -6.788238 
7.500000 -6.426873 
7.600000 -6.120520 
7.700000 -6.019145 
7.800000 -6.183134 
7.900000 -6.602967 
8.000000 -7.112211 
8.100000 -7.369593 
8.200000 -7.528663 
8.300000 -8.322916 
8.400000 -8.627487 
8.500000 -7.792095 
8.600000 -8.041136 
8.700000 -9.695560 
8.800000 -8.407671 
8.900000 -7.389216 
9.000000 -6.700446 
9.100000 -6.279531 
9.200000 -6.135587 
9.300000 -6.232076 
9.400000 -6.444688 
9.500000 -6.552314 
9.600000 -6.523121 
9.700000 -6.615789 
9.800000 -7.130099 
9.900000 -9.437383 
10.000000 -7.828717 
10.100000 -7.647230 
10.200000 -7.987041 
10.300000 -8.770189 
10.400000 -8.878665 
10.500000 -7.361502 
10.600000 -6.745260 
10.700000 -6.518913 
10.800000 -6.509079 
10.900000 -6.499451 
11.000000 -6.353928 
11.100000 -6.212604 
11.200000 -6.277701 
11.300000 -6.695335 
11.400000 -7.731841 
11.500000 -9.632724 
11.600000 -8.555896 
11.700000 -8.561025 
11.800000 -8.364029 
11.900000 -8.482675 
12.000000 -10.179477 
12.100000 -7.783581 
12.200000 -7.238079 
12.300000 -6.979109 
12.400000 -6.678778 
12.500000 -6.339483 
12.600000 -6.135522 
12.700000 -6.174312 
12.800000 -6.488515 
12.900000 -7.020028 
13.000000 -7.479353 
13.100000 -7.657921 
13.200000 -8.099829 
13.300000 -9.866902 
13.400000 -7.909030 
13.500000 -7.827007 
13.600000 -8.628486 
13.700000 -9.164565 
13.800000 -7.786677 
13.900000 -7.041637 
14.000000 -6.525851 
14.100000 -6.268155 
14.200000 -6.268111 
14.300000 -6.458888 
14.400000 -6.655163 
14.500000 -6.679891 
14.600000 -6.681643 
14.700000 -6.961954 
14.800000 -8.003402 
14.900000 -8.356060 
15.000000 -7.679590 
15.100000 -7.864878 
15.200000 -8.497066 
15.300000 -10.665440 
15.400000 -7.833404 
15.500000 -7.019877 
15.600000 -6.658338 
15.700000 -6.580058 
15.800000 -6.614669 
15.900000 -6.556110 
16.000000 -6.402112 
16.100000 -6.356649 
16.200000 -6.594023 
16.300000 -7.296572 
16.400000 -9.485858 
16.500000 -8.625553 
16.600000 -8.528875 
16.700000 -8.490482 
16.800000 -8.413058 
16.900000 -9.275892 
17.000000 -8.434156 
17.100000 -7.516581 
17.200000 -7.188098 
17.300000 -6.958824 
17.400000 -6.657392 
17.500000 -6.397414 
17.600000 -6.336192 
17.700000 -6.556222 
17.800000 -7.089243 
17.900000 -7.824550 
18.000000 -8.275794 
18.100000 -8.576502 
18.200000 -10.769338 
18.300000 -8.086784 
18.400000 -7.765145 
18.500000 -8.214772 
18.600000 -10.733982 
18.700000 -8.040123 
18.800000 -7.305482 
18.900000 -6.781712 
19.000000 -6.457994 
19.100000 -6.377213 
19.200000 -6.533781 
19.300000 -6.829956 
19.400000 -7.034364 
19.500000 -7.072053 
19.600000 -7.252606 
19.700000 -8.133009 
19.800000 -8.408400 
19.900000 -7.546065 
20.000000 -7.577778 
20.100000 -8.067830 
20.200000 -9.576142 
20.300000 -8.294028 
20.400000 -7.270146 
20.500000 -6.769667 
20.600000 -6.573251 
20.700000 -6.562534 
20.800000 -6.575642 
20.900000 -6.501125 
21.000000 -6.430971 
21.100000 -6.540384 
21.200000 -6.980414 
21.300000 -8.025413 
21.400000 -9.870659 
21.500000 -8.780245 
21.600000 -8.760514 
21.700000 -8.620555 
21.800000 -8.831780 
21.900000 -9.818160 
22.000000 -7.920343 
22.100000 -7.374302 
22.200000 -7.111469 
22.300000 -6.864266 
22.400000 -6.606705 
22.500000 -6.467498 
22.600000 -6.553901 
22.700000 -6.917066 
22.800000 -7.526215 
22.900000 -8.080390 
23.000000 -8.273104 
23.100000 -8.746876 
23.200000 -9.691183 
23.300000 -8.242108 
23.400000 -8.164111 
23.500000 -8.836014 
23.600000 -10.551547 
23.700000 -8.573542 
23.800000 -7.809104 
23.900000 -7.315496 
24.000000 -7.134728 
24.100000 -7.337467 
24.200000 -8.088217 
24.300000 -10.949582 
24.400000 -9.432672 
24.500000 -9.145676 
24.600000 -8.254865 
24.700000 -7.519875 
24.800000 -7.200272 
24.900000 -7.261512 
25.000000 -7.708537 
25.100000 -8.900162 
25.200000 -8.655389 
25.300000 -7.557489 
25.400000 -7.023809 
25.500000 -6.775947 
25.600000 -6.757070 
25.700000 -6.886379 
25.800000 -7.036125 
25.900000 -7.163539 
26.000000 -7.479521 
26.100000 -8.937634 
26.200000 -7.775610 
26.300000 -7.095847 
26.400000 -6.974023 
26.500000 -7.121574 
26.600000 -7.433598 
26.700000 -8.038708 
26.800000 -9.612866 
26.900000 -7.432219 
27.000000 -6.770893 
27.100000 -6.422233 
27.200000 -6.198339 
27.300000 -6.024664 
27.400000 -5.906426 
27.500000 -5.885386 
27.600000 -5.987334 
27.700000 -6.194107 
27.800000 -6.440374 
27.900000 -6.670200 
28.000000 -6.938607 
28.100000 -7.425198 
28.200000 -8.565092 
28.300000 -9.198107 
28.400000 -8.506122 
28.500000 -8.718305 
28.600000 -9.748053 
28.700000 -9.062102 
28.800000 -7.859022 
28.900000 -7.272928 
29.000000 -6.998687 
29.100000 -6.918311 
29.200000 -6.896856 
29.300000 -6.819308 
29.400000 -6.709323 
29.500000 -6.681080 
29.600000 -6.810798 
29.700000 -7.106955 
29.800000 -7.530008 
29.900000 -8.123571 
30.000000 -10.748136 
30.100000 -7.903751 
30.200000 -7.052708 
30.300000 -6.568864 
30.400000 -6.232242 
30.500000 -5.962904 
30.600000 -5.744912 
30.700000 -5.589863 
30.800000 -5.501767 
30.900000 -5.464844 
31.000000 -5.456317 
31.100000 -5.471225 
31.200000 -5.532822 
31.300000 -5.677992 
31.400000 -5.941202 
31.500000 -6.362372 
31.600000 -7.064574 
31.700000 -9.441356 
31.800000 -7.446728 
31.900000 -6.832176 
32.000000 -6.633995 
32.100000 -6.692552 
32.200000 -7.036757 
32.300000 -8.161781 
32.400000 -7.575461 
32.500000 -6.511788 
32.600000 -5.981549 
32.700000 -5.673956 
32.800000 -5.515485 
32.900000 -5.471394 
33.000000 -5.525887 
33.100000 -5.694224 
33.200000 -6.062227 
33.300000 -7.046906 
33.400000 -6.993911 
33.500000 -5.861621 
33.600000 -5.356039 
33.700000 -5.053495 
33.800000 -4.862090 
33.900000 -4.750222 
34.000000 -4.705414 
34.100000 -4.719885 
34.200000 -4.786607 
34.300000 -4.902533 
34.400000 -5.074232 
34.500000 -5.320360 
34.600000 -5.670513 
34.700000 -6.168989 
34.800000 -6.909513 
34.900000 -8.306282 
35.000000 -8.779937 
35.100000 -8.449957 
35.200000 -9.373280 
35.300000 -7.173880 
35.400000 -6.317405 
35.500000 -5.774010 
35.600000 -5.393422 
35.700000 -5.117623 
35.800000 -4.920350 
35.900000 -4.792340 
36.000000 -4.733011 
36.100000 -4.745072 
36.200000 -4.833735 
36.300000 -5.012743 
36.400000 -5.321382 
36.500000 -5.882182 
36.600000 -7.502444 
36.700000 -6.456455 
36.800000 -5.705639 
36.900000 -5.389635 
37.000000 -5.249460 
37.100000 -5.214880 
37.200000 -5.262350 
37.300000 -5.389237 
37.400000 -5.604493 
37.500000 -5.929685 
37.600000 -6.422643 
37.700000 -7.311087 
37.800000 -8.870366 
37.900000 -7.230448 
38.000000 -6.912394 
38.100000 -7.020460 
38.200000 -7.783341 
38.300000 -7.833738 
38.400000 -6.492606 
38.500000 -5.832681 
38.600000 -5.380720 
38.700000 -5.049941 
38.800000 -4.811098 
38.900000 -4.647438 
39.000000 -4.545613 
39.100000 -4.496601 
39.200000 -4.498028 
39.300000 -4.553662 
39.400000 -4.670504 
39.500000 -4.857458 
39.600000 -5.130027 
39.700000 -5.526357 
39.800000 -6.159482 
39.900000 -7.661214 
40.000000 -7.150832 
40.100000 -6.477335 
40.200000 -6.327913 
40.300000 -6.428618 
40.400000 -6.794996 
40.500000 -7.959003 
40.600000 -7.336345 
40.700000 -6.335498 
40.800000 -5.867626 
40.900000 -5.613531 
41.000000 -5.488326 
41.100000 -5.456961 
41.200000 -5.514611 
41.300000 -5.684752 
41.400000 -6.033065 
41.500000 -6.786292 
41.600000 -8.183235 
41.700000 -6.356610 
41.800000 -5.751029 
41.900000 -5.401258 
42.000000 -5.192391 
42.100000 -5.088246 
42.200000 -5.064811 
42.300000 -5.099744 
42.400000 -5.179478 
42.500000 -5.308522 
42.600000 -5.507323 
42.700000 -5.800638 
42.800000 -6.210588 
42.900000 -6.772882 
43.000000 -7.626389 
43.100000 -10.176618 
43.200000 -8.626502 
43.300000 -8.970537 
43.400000 -8.752288 
43.500000 -7.522093 
43.600000 -7.024593 
43.700000 -6.736728 
43.800000 -6.504596 
43.900000 -6.305782 
44.000000 -6.187147 
44.100000 -6.188729 
44.200000 -6.311405 
44.300000 -6.517040 
44.400000 -6.757419 
44.500000 -7.039653 
44.600000 -7.463038 
44.700000 -8.237782 
44.800000 -11.310394 
44.900000 -8.689293 
45.000000 -7.961064 
45.100000 -7.446147 
45.200000 -7.114185 
45.300000 -6.980942 
45.400000 -6.976311 
45.500000 -6.936182 
45.600000 -6.751374 
45.700000 -6.523174 
45.800000 -6.386924 
45.900000 -6.378883 
46.000000 -6.458504 
46.100000 -6.565193 
46.200000 -6.696260 
46.300000 -6.934734 
46.400000 -7.418099 
46.500000 -8.509936 
46.600000 -8.859155 
46.700000 -7.692636 
46.800000 -7.131877 
46.900000 -6.804319 
47.000000 -6.718310 
47.100000 -6.906836 
47.200000 -7.409053 
47.300000 -8.319907 
47.400000 -13.946159 
47.500000 -8.353596 
47.600000 -7.471474 
47.700000 -6.980598 
47.800000 -6.787586 
47.900000 -6.846214 
48.000000 -7.128341 
48.100000 -7.734952 
48.200000 -10.370744 
48.300000 -7.378442 
48.400000 -6.693739 
48.500000 -6.390443 
48.600000 -6.289248 
48.700000 -6.266842 
48.800000 -6.231948 
48.900000 -6.201601 
49.000000 -6.279011 
49.100000 -6.570604 
49.200000 -7.188334 
49.300000 -8.455338 
49.400000 -9.225146 
49.500000 -8.278578 
49.600000 -7.977905 
49.700000 -8.029522 
49.800000 -8.961962 
49.900000 -8.554657 
50.000000 -7.634016 


==> SGDVDM30pulseLognormerrordown.dat <==
0.000000 -Inf 
0.100000 -14.730914 
0.200000 -14.146213 
0.300000 -13.884032 
0.400000 -13.798660 
0.500000 -13.858213 
0.600000 -14.083263 
0.700000 -14.585082 
0.800000 -16.156938 
0.900000 -15.088770 
1.000000 -14.311607 
1.100000 -13.983364 
1.200000 -13.857421 
1.300000 -13.885450 
1.400000 -14.083859 
1.500000 -14.560050 
1.600000 -16.071253 
1.700000 -15.051692 
1.800000 -14.239078 
1.900000 -13.877330 
2.000000 -13.711031 
2.100000 -13.682689 
2.200000 -13.784535 
2.300000 -14.042649 
2.400000 -14.557398 
2.500000 -15.953289 
2.600000 -15.292672 
2.700000 -14.480228 
2.800000 -14.176707 
2.900000 -14.111673 
3.000000 -14.254354 
3.100000 -14.692443 
3.200000 -16.186593 
3.300000 -15.097385 
3.400000 -14.250176 
3.500000 -13.849569 
3.600000 -13.642705 
3.700000 -13.567576 
3.800000 -13.605222 
3.900000 -13.759042 
4.000000 -14.062073 
4.100000 -14.628189 
4.200000 -16.181896 
4.300000 -15.361219 
4.400000 -14.666618 
4.500000 -14.480974 
4.600000 -14.584873 
4.700000 -15.078577 
4.800000 -19.025874 
4.900000 -14.819743 
5.000000 -14.101154 
5.100000 -13.715526 
5.200000 -13.496540 
5.300000 -13.392174 
5.400000 -13.382542 
5.500000 -13.464784 
5.600000 -13.650791 
5.700000 -13.972894 
5.800000 -14.514648 
5.900000 -15.630766 
6.000000 -16.121825 
6.100000 -15.183253 
6.200000 -15.089616 
6.300000 -15.613156 
6.400000 -16.374323 
6.500000 -14.690076 
6.600000 -14.034975 
6.700000 -13.650647 
6.800000 -13.413113 
6.900000 -13.278428 
7.000000 -13.229064 
7.100000 -13.259754 
7.200000 -13.371990 
7.300000 -13.573247 
7.400000 -13.881370 
7.500000 -14.337190 
7.600000 -15.040154 
7.700000 -16.313811 
7.800000 -19.107628 
7.900000 -16.812376 
8.000000 -15.243139 
8.100000 -14.440150 
8.200000 -13.926616 
8.300000 -13.575572 
8.400000 -13.336003 
8.500000 -13.184735 
8.600000 -13.110476 
8.700000 -13.107282 
8.800000 -13.172790 
8.900000 -13.309119 
9.000000 -13.524321 
9.100000 -13.832301 
9.200000 -14.247655 
9.300000 -14.759751 
9.400000 -15.226893 
9.500000 -15.270396 
9.600000 -14.844412 
9.700000 -14.326218 
9.800000 -13.885404 
9.900000 -13.544384 
10.000000 -13.295186 
10.100000 -13.126846 
10.200000 -13.029807 
10.300000 -12.997328 
10.400000 -13.026488 
10.500000 -13.118064 
10.600000 -13.274802 
10.700000 -13.498297 
10.800000 -13.784029 
10.900000 -14.110152 
11.000000 -14.410559 
11.100000 -14.551054 
11.200000 -14.427302 
11.300000 -14.118402 
11.400000 -13.772467 
11.500000 -13.469077 
11.600000 -13.230643 
11.700000 -13.057384 
11.800000 -12.944665 
11.900000 -12.889112 
12.000000 -12.889482 
12.100000 -12.945364 
12.200000 -13.055813 
12.300000 -13.218743 
12.400000 -13.429713 
12.500000 -13.676057 
12.600000 -13.921254 
12.700000 -14.087582 
12.800000 -14.087473 
12.900000 -13.918809 
13.000000 -13.667296 
13.100000 -13.411382 
13.200000 -13.188592 
13.300000 -13.012139 
13.400000 -12.886390 
13.500000 -12.812695 
13.600000 -12.790654 
13.700000 -12.818764 
13.800000 -12.895474 
13.900000 -13.019634 
14.000000 -13.188486 
14.100000 -13.391704 
14.200000 -13.601749 
14.300000 -13.767039 
14.400000 -13.827045 
14.500000 -13.756358 
14.600000 -13.586965 
14.700000 -13.375391 
14.800000 -13.167272 
14.900000 -12.989442 
15.000000 -12.854556 
15.100000 -12.766702 
15.200000 -12.725951 
15.300000 -12.731635 
15.400000 -12.783715 
15.500000 -12.881946 
15.600000 -13.023323 
15.700000 -13.198750 
15.800000 -13.389249 
15.900000 -13.561823 
16.000000 -13.669525 
16.100000 -13.669400 
16.200000 -13.557260 
16.300000 -13.374860 
16.400000 -13.175383 
16.500000 -12.994819 
16.600000 -12.849886 
16.700000 -12.746363 
16.800000 -12.686169 
16.900000 -12.670387 
17.000000 -12.699343 
17.100000 -12.771682 
17.200000 -12.883765 
17.300000 -13.029109 
17.400000 -13.195961 
17.500000 -13.361442 
17.600000 -13.486515 
17.700000 -13.526528 
17.800000 -13.463673 
17.900000 -13.323782 
18.000000 -13.151374 
18.100000 -12.981362 
18.200000 -12.833821 
18.300000 -12.719545 
18.400000 -12.644433 
18.500000 -12.611113 
18.600000 -12.619696 
18.700000 -12.668934 
18.800000 -12.756957 
18.900000 -12.880411 
19.000000 -13.030782 
19.100000 -13.189351 
19.200000 -13.324211 
19.300000 -13.397706 
19.400000 -13.385922 
19.500000 -13.294185 
19.600000 -13.150969 
19.700000 -12.990166 
19.800000 -12.839092 
19.900000 -12.715128 
20.000000 -12.626949 
20.100000 -12.577579 
20.200000 -12.567568 
20.300000 -12.596948 
20.400000 -12.665139 
20.500000 -12.769164 
20.600000 -12.901251 
20.700000 -13.046883 
20.800000 -13.183717 
20.900000 -13.282440 
21.000000 -13.313786 
21.100000 -13.264540 
21.200000 -13.149243 
21.300000 -13.001348 
21.400000 -12.852891 
21.500000 -12.724283 
21.600000 -12.625592 
21.700000 -12.561545 
21.800000 -12.534815 
21.900000 -12.546852 
22.000000 -12.597236 
22.100000 -12.683211 
22.200000 -12.799411 
22.300000 -12.936896 
22.400000 -13.079735 
22.500000 -13.201172 
22.600000 -13.267031 
22.700000 -13.253846 
22.800000 -13.167364 
22.900000 -13.036566 
23.000000 -12.892761 
23.100000 -12.758314 
23.200000 -12.647131 
23.300000 -12.567720 
23.400000 -12.524726 
23.500000 -12.519699 
23.600000 -12.552092 
23.700000 -12.620362 
23.800000 -12.721820 
23.900000 -12.850316 
24.000000 -12.992272 
24.100000 -13.123886 
24.200000 -13.214491 
24.300000 -13.238791 
24.400000 -13.190649 
24.500000 -13.085429 
24.600000 -12.950078 
24.700000 -12.811531 
24.800000 -12.690059 
24.900000 -12.597739 
25.000000 -12.540099 
25.100000 -12.519114 
25.200000 -12.535583 
25.300000 -12.589865 
25.400000 -12.680505 
25.500000 -12.802421 
25.600000 -12.944743 
25.700000 -13.089459 
25.800000 -13.210875 
25.900000 -13.278291 
26.000000 -13.268674 
26.100000 -13.183436 
26.200000 -13.050098 
26.300000 -12.903029 
26.400000 -12.767990 
26.500000 -12.659008 
26.600000 -12.582763 
26.700000 -12.542882 
26.800000 -12.541522 
26.900000 -12.579203 
27.000000 -12.654212 
27.100000 -12.762533 
27.200000 -12.897260 
27.300000 -13.045950 
27.400000 -13.185678 
27.500000 -13.282446 
27.600000 -13.303983 
27.700000 -13.243148 
27.800000 -13.123190 
27.900000 -12.977938 
28.000000 -12.834658 
28.100000 -12.710711 
28.200000 -12.616706 
28.300000 -12.558654 
28.400000 -12.539226 
28.500000 -12.558555 
28.600000 -12.615462 
28.700000 -12.708318 
28.800000 -12.832936 
28.900000 -12.978962 
29.000000 -13.125722 
29.100000 -13.242340 
29.200000 -13.296742 
29.300000 -13.272599 
29.400000 -13.178684 
29.500000 -13.041880 
29.600000 -12.892942 
29.700000 -12.756402 
29.800000 -12.647407 
29.900000 -12.573138 
30.000000 -12.536040 
30.100000 -12.536805 
30.200000 -12.575703 
30.300000 -12.651879 
30.400000 -12.761472 
30.500000 -12.895664 
30.600000 -13.039293 
30.700000 -13.169737 
30.800000 -13.257767 
30.900000 -13.275865 
31.000000 -13.215425 
31.100000 -13.095729 
31.200000 -12.950778 
31.300000 -12.810056 
31.400000 -12.690996 
31.500000 -12.602388 
31.600000 -12.548697 
31.700000 -12.532692 
31.800000 -12.555522 
31.900000 -12.616405 
32.000000 -12.712314 
32.100000 -12.837926 
32.200000 -12.983753 
32.300000 -13.131607 
32.400000 -13.251046 
32.500000 -13.306215 
32.600000 -13.277364 
32.700000 -13.177390 
32.800000 -13.038680 
32.900000 -12.892063 
33.000000 -12.758872 
33.100000 -12.652305 
33.200000 -12.580177 
33.300000 -12.546199 
33.400000 -12.551179 
33.500000 -12.594339 
33.600000 -12.674358 
33.700000 -12.788473 
33.800000 -12.929397 
33.900000 -13.081030 
34.000000 -13.216276 
34.100000 -13.302088 
34.200000 -13.313395 
34.300000 -13.247545 
34.400000 -13.125224 
34.500000 -12.977825 
34.600000 -12.833836 
34.700000 -12.712720 
34.800000 -12.624781 
34.900000 -12.573956 
35.000000 -12.561704 
35.100000 -12.588716 
35.200000 -12.655336 
35.300000 -12.764733 
35.400000 -12.895259 
35.500000 -13.050434 
35.600000 -13.205327 
35.700000 -13.330772 
35.800000 -13.389334 
35.900000 -13.362245 
36.000000 -13.254520 
36.100000 -13.103569 
36.200000 -12.946799 
36.300000 -12.808489 
36.400000 -12.700683 
36.500000 -12.629010 
36.600000 -12.596795 
36.700000 -12.605839 
36.800000 -12.656138 
36.900000 -12.746091 
37.000000 -12.871773 
37.100000 -13.027023 
37.200000 -13.197774 
37.300000 -13.357829 
37.400000 -13.463172 
37.500000 -13.476891 
37.600000 -13.396415 
37.700000 -13.253491 
37.800000 -13.089621 
37.900000 -12.933760 
38.000000 -12.802795 
38.100000 -12.708468 
38.200000 -12.655811 
38.300000 -12.646358 
38.400000 -12.680085 
38.500000 -12.756931 
38.600000 -12.875792 
38.700000 -13.033387 
38.800000 -13.217523 
38.900000 -13.402912 
39.000000 -13.547614 
39.100000 -13.606383 
39.200000 -13.558173 
39.300000 -13.422494 
39.400000 -13.243211 
39.500000 -13.062029 
39.600000 -12.906171 
39.700000 -12.788885 
39.800000 -12.715194 
39.900000 -12.685592 
40.000000 -12.701079 
40.100000 -12.762391 
40.200000 -12.869580 
40.300000 -13.020729 
40.400000 -13.205145 
40.500000 -13.409159 
40.600000 -13.601010 
40.700000 -13.730182 
40.800000 -13.744729 
40.900000 -13.635616 
41.000000 -13.450150 
41.100000 -13.254052 
41.200000 -13.065342 
41.300000 -12.920800 
41.400000 -12.818910 
41.500000 -12.763216 
41.600000 -12.755623 
41.700000 -12.797059 
41.800000 -12.887356 
41.900000 -13.025883 
42.000000 -13.210828 
42.100000 -13.435606 
42.200000 -13.677807 
42.300000 -13.883747 
42.400000 -13.974292 
42.500000 -13.906414 
42.600000 -13.721631 
42.700000 -13.494239 
42.800000 -13.276372 
42.900000 -13.093953 
43.000000 -12.958605 
43.100000 -12.875093 
43.200000 -12.844413 
43.300000 -12.866195 
43.400000 -12.940762 
43.500000 -13.070046 
43.600000 -13.256202 
43.700000 -13.496843 
43.800000 -13.775557 
43.900000 -14.045821 
44.000000 -14.220391 
44.100000 -14.211956 
44.200000 -14.027224 
44.300000 -13.757277 
44.400000 -13.484095 
44.500000 -13.253933 
44.600000 -13.079743 
44.700000 -12.964102 
44.800000 -12.905283 
44.900000 -12.902287 
45.000000 -12.956283 
45.100000 -13.069916 
45.200000 -13.245677 
45.300000 -13.484188 
45.400000 -13.780913 
45.500000 -14.114041 
45.600000 -14.410844 
45.700000 -14.524645 
45.800000 -14.366490 
45.900000 -14.047269 
46.000000 -13.713262 
46.100000 -13.429722 
46.200000 -13.211049 
46.300000 -13.056008 
46.400000 -12.961699 
46.500000 -12.926796 
46.600000 -12.951010 
46.700000 -13.034461 
46.800000 -13.178190 
46.900000 -13.385262 
47.000000 -13.658703 
47.100000 -13.991745 
47.200000 -14.337392 
47.300000 -14.564523 
47.400000 -14.522517 
47.500000 -14.251402 
47.600000 -13.911634 
47.700000 -13.598882 
47.800000 -13.343910 
47.900000 -13.153621 
48.000000 -13.027902 
48.100000 -12.964812 
48.200000 -12.961900 
48.300000 -13.018331 
48.400000 -13.136317 
48.500000 -13.320776 
48.600000 -13.576386 
48.700000 -13.900167 
48.800000 -14.263336 
48.900000 -14.573096 
49.000000 -14.663863 
49.100000 -14.466869 
49.200000 -14.118938 
49.300000 -13.765459 
49.400000 -13.468490 
49.500000 -13.242934 
49.600000 -13.087069 
49.700000 -12.995484 
49.800000 -12.964343 
49.900000 -12.992984 
50.000000 -13.083339 


==> SGDVDM38pulse0.dat <==
-33.407649 0 0.000023 
-33.270662 0 0.000014 
-33.133676 0 0.000005 
-32.996690 0 -0.000004 
-32.859703 0 -0.000012 
-32.722717 0 -0.000020 
-32.585731 0 -0.000026 
-32.448745 0 -0.000032 
-32.311758 0 -0.000038 
-32.174772 0 -0.000042 
-32.037786 0 -0.000046 
-31.900799 0 -0.000049 
-31.763813 0 -0.000051 
-31.626827 0 -0.000052 
-31.489840 0 -0.000052 
-31.352854 0 -0.000052 
-31.215868 0 -0.000052 
-31.078882 0 -0.000050 
-30.941895 0 -0.000048 
-30.804909 0 -0.000046 
-30.667923 0 -0.000044 
-30.530936 0 -0.000041 
-30.393950 0 -0.000038 
-30.256964 0 -0.000035 
-30.119977 0 -0.000031 
-29.982991 0 -0.000028 
-29.846005 0 -0.000025 
-29.709019 0 -0.000021 
-29.572032 0 -0.000018 
-29.435046 0 -0.000015 
-29.298060 0 -0.000013 
-29.161073 0 -0.000010 
-29.024087 0 -0.000007 
-28.887101 0 -0.000005 
-28.750114 0 -0.000003 
-28.613128 0 -0.000002 
-28.476142 0 0.000000 
-28.343014 0 0.000008 
-28.206027 0 0.000009 
-28.069041 0 0.000010 
-27.932055 0 0.000011 
-27.795068 0 0.000012 
-27.658082 0 0.000013 
-27.521096 0 0.000014 
-27.384110 0 0.000015 
-27.247123 0 0.000017 
-27.110137 0 0.000018 
-26.973151 0 0.000019 
-26.836164 0 0.000020 
-26.699178 0 0.000021 
-26.562192 0 0.000022 
-26.425205 0 0.000023 
-26.288219 0 0.000024 
-26.151233 0 0.000025 
-26.014247 0 0.000026 
-25.877260 0 0.000027 
-25.740274 0 0.000028 
-25.603288 0 0.000028 
-25.466301 0 0.000028 
-25.329315 0 0.000029 
-25.192329 0 0.000029 
-25.055342 0 0.000028 
-24.918356 0 0.000028 
-24.781370 0 0.000028 
-24.644384 0 0.000027 
-24.507397 0 0.000026 
-24.370411 0 0.000025 
-24.233425 0 0.000024 
-24.096438 0 0.000023 
-23.959452 0 0.000022 
-23.822466 0 0.000020 
-23.685479 0 0.000019 
-23.548493 0 0.000018 
-23.411507 0 0.000017 
-23.274521 0 0.000015 
-23.137534 0 0.000014 
-23.000548 0 0.000014 
-22.863562 0 0.000013 
-22.726575 0 0.000013 
-22.589589 0 0.000013 
-22.452603 0 0.000013 
-22.315616 0 0.000014 
-22.178630 0 0.000016 
-22.041644 0 0.000017 
-21.904658 0 0.000020 
-21.767671 0 0.000023 
-21.630685 0 0.000027 
-21.493699 0 0.000031 
-21.356712 0 0.000036 
-21.219726 0 0.000041 
-21.082740 0 0.000047 
-20.945753 0 0.000054 
-20.808767 0 0.000061 
-20.671781 0 0.000068 
-20.534795 0 0.000076 
-20.397808 0 0.000083 
-20.260822 0 0.000091 
-20.123836 0 0.000099 
-19.986849 0 0.000107 
-19.849863 0 0.000114 
-19.712877 0 0.000121 
-19.575890 0 0.000126 
-19.438904 0 0.000131 
-19.301918 0 0.000135 
-19.164932 0 0.000138 
-19.027945 0 0.000139 
-18.890959 0 0.000138 
-18.753973 0 0.000136 
-18.616986 0 0.000132 
-18.480000 0 0.000125 
-18.343014 0 0.000117 
-18.206027 0 0.000106 
-18.069041 0 0.000093 
-17.932055 0 0.000078 
-17.795068 0 0.000061 
-17.658082 0 0.000042 
-17.521096 0 0.000021 
-17.384110 0 -0.000002 
-17.247123 0 -0.000026 
-17.110137 0 -0.000050 
-16.973151 0 -0.000076 
-16.836164 0 -0.000101 
-16.699178 0 -0.000126 
-16.562192 0 -0.000151 
-16.425206 0 -0.000173 
-16.288219 0 -0.000194 
-16.151233 0 -0.000211 
-16.014247 0 -0.000225 
-15.877260 0 -0.000235 
-15.740274 0 -0.000240 
-15.603288 0 -0.000240 
-15.466301 0 -0.000234 
-15.329315 0 -0.000220 
-15.192329 0 -0.000200 
-15.055343 0 -0.000172 
-14.918356 0 -0.000137 
-14.781370 0 -0.000093 
-14.644384 0 -0.000042 
-14.507397 0 0.000018 
-14.370411 0 0.000085 
-14.233425 0 0.000159 
-14.096438 0 0.000240 
-13.959452 0 0.000326 
-13.822466 0 0.000417 
-13.685480 0 0.000511 
-13.548493 0 0.000606 
-13.411507 0 0.000702 
-13.274521 0 0.000796 
-13.137535 0 0.000886 
-13.000548 0 0.000970 
-12.863562 0 0.001045 
-12.726576 0 0.001110 
-12.589589 0 0.001162 
-12.452603 0 0.001198 
-12.315617 0 0.001215 
-12.178631 0 0.001213 
-12.041644 0 0.001188 
-11.904658 0 0.001138 
-11.767672 0 0.001062 
-11.630685 0 0.000958 
-11.493699 0 0.000826 
-11.356713 0 0.000665 
-11.219727 0 0.000474 
-11.082741 0 0.000255 
-10.945755 0 0.000009 
-10.808769 0 -0.000262 
-10.671783 0 -0.000557 
-10.534797 0 -0.000871 
-10.397811 0 -0.001200 
-10.260825 0 -0.001540 
-10.123839 0 -0.001885 
-9.986853 0 -0.002229 
-9.849867 0 -0.002565 
-9.712881 0 -0.002885 
-9.575895 0 -0.003181 
-9.438909 0 -0.003445 
-9.301923 0 -0.003668 
-9.164937 0 -0.003841 
-9.027951 0 -0.003956 
-8.890964 0 -0.004002 
-8.753978 0 -0.003973 
-8.616992 0 -0.003861 
-8.480006 0 -0.003657 
-8.343020 0 -0.003358 
-8.206034 0 -0.002957 
-8.069049 0 -0.002451 
-7.932064 0 -0.001840 
-7.795079 0 -0.001123 
-7.658095 0 -0.000303 
-7.521112 0 0.000615 
-7.384130 0 0.001624 
-7.247148 0 0.002713 
-7.110166 0 0.003870 
-6.973185 0 0.005080 
-6.836205 0 0.006325 
-6.699224 0 0.007584 
-6.562243 0 0.008833 
-6.425262 0 0.010047 
-6.288281 0 0.011198 
-6.151299 0 0.012256 
-6.014315 0 0.013191 
-5.877331 0 0.013971 
-5.740346 0 0.014562 
-5.603360 0 0.014933 
-5.466374 0 0.015051 
-5.329388 0 0.014889 
-5.192402 0 0.014416 
-5.055419 0 0.013610 
-4.918437 0 0.012448 
-4.781460 0 0.010916 
-4.644487 0 0.009003 
-4.507520 0 0.006704 
-4.370560 0 0.004023 
-4.233608 0 0.000972 
-4.096664 0 -0.002432 
-3.959728 0 -0.006158 
-3.822800 0 -0.010168 
-3.685879 0 -0.014415 
-3.548964 0 -0.018841 
-3.412053 0 -0.023378 
-3.275142 0 -0.027949 
-3.138230 0 -0.032466 
-3.001312 0 -0.036836 
-2.864387 0 -0.040955 
-2.727452 0 -0.044715 
-2.590504 0 -0.048002 
-2.453544 0 -0.050699 
-2.316571 0 -0.052688 
-2.179590 0 -0.053852 
-2.042604 0 -0.054078 
-1.905620 0 -0.053259 
-1.768648 0 -0.051295 
-1.631700 0 -0.048101 
-1.494788 0 -0.043605 
-1.357928 0 -0.037753 
-1.221135 0 -0.030512 
-1.084422 0 -0.021876 
-0.947803 0 -0.011861 
-0.811288 0 -0.000516 
-0.674882 0 0.012081 
-0.538584 0 0.025819 
-0.402390 0 0.040549 
-0.266284 0 0.056092 
-0.130247 0 0.072229 
0.005751 0 0.088710 
0.141744 0 0.105247 
0.277769 0 0.121522 
0.413867 0 0.137187 
0.550075 0 0.151867 
0.686425 0 0.165164 
0.822938 0 0.176664 
0.959618 0 0.185941 
1.096450 0 0.192567 
1.233394 0 0.196119 
1.370380 0 0.196191 
1.507310 0 0.192401 
1.644056 0 0.184410 
1.780461 0 0.171929 
1.916349 0 0.154732 
2.051532 0 0.132674 
2.185819 0 0.105693 
2.319032 0 0.073824 
2.451023 0 0.037206 
2.581688 0 -0.003915 
2.710983 0 -0.049188 
2.838937 0 -0.098152 
2.965665 0 -0.150243 
3.091368 0 -0.204795 
3.216339 0 -0.261044 
3.340947 0 -0.318127 
3.465630 0 -0.375083 
3.590861 0 -0.430853 
3.717124 0 -0.484273 
3.844862 0 -0.534077 
3.974433 0 -0.578895 
4.106047 0 -0.617274 
4.239709 0 -0.647695 
4.375155 0 -0.668621 
4.511813 0 -0.678562 
4.648769 0 -0.676159 
4.784779 0 -0.660288 
4.918314 0 -0.630162 
5.047654 0 -0.585428 
5.171022 0 -0.526226 
5.286750 0 -0.453213 
5.393442 0 -0.367513 
5.490131 0 -0.270628 
5.576387 0 -0.164302 
5.652374 0 -0.050363 
5.718856 0 0.069412 
5.777154 0 0.193413 
5.829078 0 0.320244 
5.876841 0 0.448725 
5.922976 0 0.577827 
5.970244 0 0.706551 
6.021540 0 0.833767 
6.079763 0 0.958024 
6.147641 0 1.077354 
6.227477 0 1.189121 
6.320819 0 1.289960 
6.428081 0 1.375879 
6.548197 0 1.442583 
6.678432 0 1.486011 
6.814481 0 1.503020 
6.950939 0 1.492018 
7.082065 0 1.453347 
7.202673 0 1.389253 
7.308877 0 1.303450 
7.398513 0 1.200425 
7.471178 0 1.084718 
7.527980 0 0.960356 
7.571132 0 0.830540 
7.603553 0 0.697570 
7.628523 0 0.562959 
7.649454 0 0.427633 
7.669734 0 0.292194 
7.692634 0 0.157161 
7.721219 0 0.023203 
7.758262 0 -0.108687 
7.806121 0 -0.237083 
7.866593 0 -0.360088 
7.940771 0 -0.475408 
8.028916 0 -0.580500 
8.130411 0 -0.672816 
8.243806 0 -0.750074 
8.366973 0 -0.810514 
8.497351 0 -0.853088 
8.632241 0 -0.877546 
8.769084 0 -0.884408 
8.905692 0 -0.874844 
9.040392 0 -0.850501 
9.172079 0 -0.813315 
9.300199 0 -0.765339 
9.424680 0 -0.708615 
9.545828 0 -0.645085 
9.664228 0 -0.576549 
9.780630 0 -0.504644 
9.895870 0 -0.430852 
10.010784 0 -0.356512 
10.126155 0 -0.282841 
10.242667 0 -0.210941 
10.360872 0 -0.141813 
10.481172 0 -0.076357 
10.603817 0 -0.015363 
10.728903 0 0.040490 
10.856392 0 0.090651 
10.986127 0 0.134702 
11.117863 0 0.172366 
11.251291 0 0.203510 
11.386072 0 0.228138 
11.521859 0 0.246387 
11.658323 0 0.258509 
11.795170 0 0.264861 
11.932154 0 0.265877 
12.069082 0 0.262059 
12.205817 0 0.253949 
12.342277 0 0.242119 
12.478425 0 0.227149 
12.614266 0 0.209621 
12.749834 0 0.190098 
12.885187 0 0.169126 
13.020393 0 0.147219 
13.155526 0 0.124854 
13.290658 0 0.102472 
13.425856 0 0.080468 
13.561172 0 0.059194 
13.696650 0 0.038953 
13.832316 0 0.020004 
13.968186 0 0.002555 
14.104260 0 -0.013230 
14.240530 0 -0.027233 
14.376979 0 -0.039379 
14.513583 0 -0.049633 
14.650316 0 -0.057997 
14.787149 0 -0.064508 
14.924056 0 -0.069231 
15.061010 0 -0.072259 
15.197989 0 -0.073704 
15.334975 0 -0.073696 
15.471955 0 -0.072380 
15.608918 0 -0.069908 
15.745859 0 -0.066438 
15.882776 0 -0.062131 
16.019670 0 -0.057146 
16.156544 0 -0.051639 
16.293403 0 -0.045760 
16.430252 0 -0.039649 
16.567096 0 -0.033439 
16.703941 0 -0.027250 
16.840793 0 -0.021189 
16.977654 0 -0.015352 
17.114528 0 -0.009820 
17.251417 0 -0.004662 
17.388322 0 0.000068 
17.525242 0 0.004327 
17.662177 0 0.008087 
17.799125 0 0.011329 
17.936085 0 0.014048 
18.073053 0 0.016247 
18.210029 0 0.017938 
18.347011 0 0.019140 
18.483995 0 0.019882 
18.620981 0 0.020194 
18.757967 0 0.020115 
18.894953 0 0.019685 
19.031937 0 0.018945 
19.168920 0 0.017939 
19.305900 0 0.016712 
19.442879 0 0.015308 
19.579857 0 0.013768 
19.716833 0 0.012134 
19.853809 0 0.010444 
19.990784 0 0.008734 
20.127760 0 0.007036 
20.264736 0 0.005380 
20.401713 0 0.003789 
20.538691 0 0.002288 
20.675671 0 0.000892 
20.812651 0 -0.000383 
20.949633 0 -0.001526 
21.086615 0 -0.002531 
21.223599 0 -0.003393 
21.360583 0 -0.004110 
21.497568 0 -0.004685 
21.634554 0 -0.005121 
21.771540 0 -0.005425 
21.908526 0 -0.005603 
22.045512 0 -0.005665 
22.182499 0 -0.005622 
22.319485 0 -0.005484 
22.456471 0 -0.005263 
22.593457 0 -0.004973 
22.730443 0 -0.004623 
22.867429 0 -0.004227 
23.004414 0 -0.003797 
23.141400 0 -0.003343 
23.278385 0 -0.002875 
23.415371 0 -0.002404 
23.552356 0 -0.001938 
23.689342 0 -0.001484 
23.826327 0 -0.001051 
23.963313 0 -0.000643 
24.100299 0 -0.000264 
24.237285 0 0.000080 
24.374271 0 0.000387 
24.511257 0 0.000656 
24.648243 0 0.000886 
24.785229 0 0.001076 
24.922215 0 0.001227 
25.059201 0 0.001340 
25.196188 0 0.001417 
25.333174 0 0.001460 
25.470160 0 0.001471 
25.607147 0 0.001455 
25.744133 0 0.001412 
25.881119 0 0.001348 
26.018106 0 0.001265 
26.155092 0 0.001167 
26.292078 0 0.001057 
26.429064 0 0.000938 
26.566051 0 0.000812 
26.703037 0 0.000684 
26.840023 0 0.000555 
26.977009 0 0.000428 
27.113995 0 0.000305 
27.250982 0 0.000188 
27.387968 0 0.000078 
27.524954 0 -0.000023 
27.661941 0 -0.000115 
27.798927 0 -0.000197 
27.935913 0 -0.000268 
28.072899 0 -0.000328 
28.209886 0 -0.000377 
28.346872 0 -0.000416 
28.483858 0 -0.000444 
28.620845 0 -0.000463 
28.757831 0 -0.000472 
28.894817 0 -0.000472 
29.031803 0 -0.000466 
29.168790 0 -0.000452 
29.305776 0 -0.000432 
29.442762 0 -0.000408 
29.579749 0 -0.000379 
29.716735 0 -0.000348 
29.853721 0 -0.000314 
29.990708 0 -0.000278 
30.127694 0 -0.000242 
30.264680 0 -0.000206 
30.401666 0 -0.000170 
30.538653 0 -0.000136 
30.675639 0 -0.000103 
30.812625 0 -0.000073 
30.949612 0 -0.000045 
31.086598 0 -0.000019 
31.223584 0 0.000003 
31.360571 0 0.000023 
31.497557 0 0.000040 
31.634543 0 0.000054 
31.771529 0 0.000064 
31.908516 0 0.000072 
32.045502 0 0.000078 
32.182488 0 0.000080 
32.319475 0 0.000081 
32.456461 0 0.000079 
32.593447 0 0.000076 
32.730434 0 0.000071 
32.867420 0 0.000065 
33.004406 0 0.000058 
33.141392 0 0.000050 
33.278379 0 0.000041 
33.415365 0 0.000032 


==> SGDVDM38pulse10.dat <==
-33.407650 2.5 -0.000037 
-33.270664 2.5 -0.000028 
-33.133677 2.5 -0.000020 
-32.996691 2.5 -0.000013 
-32.859705 2.5 -0.000005 
-32.722718 2.5 0.000001 
-32.585732 2.5 0.000008 
-32.448746 2.5 0.000014 
-32.311759 2.5 0.000020 
-32.174773 2.5 0.000025 
-32.037787 2.5 0.000030 
-31.900801 2.5 0.000035 
-31.763814 2.5 0.000040 
-31.626828 2.5 0.000044 
-31.489842 2.5 0.000049 
-31.352855 2.5 0.000053 
-31.215869 2.5 0.000057 
-31.078883 2.5 0.000061 
-30.941896 2.5 0.000065 
-30.804910 2.5 0.000069 
-30.667924 2.5 0.000073 
-30.530938 2.5 0.000076 
-30.393951 2.5 0.000080 
-30.256965 2.5 0.000084 
-30.119979 2.5 0.000087 
-29.982992 2.5 0.000091 
-29.846006 2.5 0.000094 
-29.709020 2.5 0.000097 
-29.572033 2.5 0.000100 
-29.435047 2.5 0.000103 
-29.298061 2.5 0.000106 
-29.161075 2.5 0.000108 
-29.024088 2.5 0.000110 
-28.887102 2.5 0.000112 
-28.750116 2.5 0.000113 
-28.613129 2.5 0.000113 
-28.476143 2.5 0.000113 
-28.343015 2.5 0.000120 
-28.206029 2.5 0.000121 
-28.069042 2.5 0.000121 
-27.932056 2.5 0.000122 
-27.795070 2.5 0.000122 
-27.658083 2.5 0.000122 
-27.521097 2.5 0.000121 
-27.384111 2.5 0.000121 
-27.247125 2.5 0.000120 
-27.110138 2.5 0.000119 
-26.973152 2.5 0.000118 
-26.836166 2.5 0.000118 
-26.699179 2.5 0.000117 
-26.562193 2.5 0.000115 
-26.425207 2.5 0.000114 
-26.288220 2.5 0.000113 
-26.151234 2.5 0.000112 
-26.014248 2.5 0.000111 
-25.877262 2.5 0.000110 
-25.740275 2.5 0.000109 
-25.603289 2.5 0.000108 
-25.466303 2.5 0.000107 
-25.329316 2.5 0.000106 
-25.192330 2.5 0.000105 
-25.055344 2.5 0.000104 
-24.918357 2.5 0.000103 
-24.781371 2.5 0.000101 
-24.644385 2.5 0.000100 
-24.507398 2.5 0.000098 
-24.370412 2.5 0.000095 
-24.233426 2.5 0.000093 
-24.096440 2.5 0.000090 
-23.959453 2.5 0.000086 
-23.822467 2.5 0.000081 
-23.685481 2.5 0.000076 
-23.548494 2.5 0.000070 
-23.411508 2.5 0.000063 
-23.274522 2.5 0.000055 
-23.137535 2.5 0.000046 
-23.000549 2.5 0.000036 
-22.863563 2.5 0.000025 
-22.726577 2.5 0.000012 
-22.589590 2.5 -0.000002 
-22.452604 2.5 -0.000017 
-22.315618 2.5 -0.000034 
-22.178631 2.5 -0.000052 
-22.041645 2.5 -0.000071 
-21.904659 2.5 -0.000091 
-21.767672 2.5 -0.000112 
-21.630686 2.5 -0.000134 
-21.493700 2.5 -0.000157 
-21.356714 2.5 -0.000180 
-21.219727 2.5 -0.000204 
-21.082741 2.5 -0.000227 
-20.945755 2.5 -0.000251 
-20.808768 2.5 -0.000273 
-20.671782 2.5 -0.000295 
-20.534796 2.5 -0.000316 
-20.397809 2.5 -0.000335 
-20.260823 2.5 -0.000352 
-20.123837 2.5 -0.000367 
-19.986851 2.5 -0.000380 
-19.849864 2.5 -0.000389 
-19.712878 2.5 -0.000395 
-19.575892 2.5 -0.000398 
-19.438905 2.5 -0.000396 
-19.301919 2.5 -0.000391 
-19.164933 2.5 -0.000382 
-19.027946 2.5 -0.000368 
-18.890960 2.5 -0.000350 
-18.753974 2.5 -0.000328 
-18.616988 2.5 -0.000302 
-18.480001 2.5 -0.000272 
-18.343015 2.5 -0.000238 
-18.206029 2.5 -0.000202 
-18.069042 2.5 -0.000164 
-17.932056 2.5 -0.000124 
-17.795070 2.5 -0.000082 
-17.658083 2.5 -0.000041 
-17.521097 2.5 -0.000001 
-17.384111 2.5 0.000037 
-17.247125 2.5 0.000073 
-17.110138 2.5 0.000104 
-16.973152 2.5 0.000129 
-16.836166 2.5 0.000148 
-16.699179 2.5 0.000159 
-16.562193 2.5 0.000161 
-16.425207 2.5 0.000153 
-16.288221 2.5 0.000133 
-16.151234 2.5 0.000101 
-16.014248 2.5 0.000057 
-15.877262 2.5 -0.000002 
-15.740275 2.5 -0.000074 
-15.603289 2.5 -0.000161 
-15.466303 2.5 -0.000261 
-15.329317 2.5 -0.000376 
-15.192330 2.5 -0.000503 
-15.055344 2.5 -0.000642 
-14.918358 2.5 -0.000791 
-14.781372 2.5 -0.000949 
-14.644385 2.5 -0.001113 
-14.507399 2.5 -0.001281 
-14.370413 2.5 -0.001450 
-14.233427 2.5 -0.001616 
-14.096441 2.5 -0.001776 
-13.959454 2.5 -0.001926 
-13.822468 2.5 -0.002062 
-13.685482 2.5 -0.002179 
-13.548496 2.5 -0.002274 
-13.411509 2.5 -0.002341 
-13.274523 2.5 -0.002375 
-13.137537 2.5 -0.002374 
-13.000550 2.5 -0.002332 
-12.863564 2.5 -0.002246 
-12.726578 2.5 -0.002112 
-12.589592 2.5 -0.001928 
-12.452606 2.5 -0.001691 
-12.315620 2.5 -0.001401 
-12.178634 2.5 -0.001057 
-12.041648 2.5 -0.000659 
-11.904663 2.5 -0.000210 
-11.767677 2.5 0.000289 
-11.630692 2.5 0.000832 
-11.493707 2.5 0.001413 
-11.356722 2.5 0.002027 
-11.219737 2.5 0.002665 
-11.082752 2.5 0.003317 
-10.945768 2.5 0.003972 
-10.808783 2.5 0.004617 
-10.671798 2.5 0.005240 
-10.534813 2.5 0.005825 
-10.397828 2.5 0.006359 
-10.260842 2.5 0.006823 
-10.123856 2.5 0.007203 
-9.986870 2.5 0.007482 
-9.849884 2.5 0.007643 
-9.712898 2.5 0.007670 
-9.575911 2.5 0.007550 
-9.438925 2.5 0.007268 
-9.301940 2.5 0.006812 
-9.164955 2.5 0.006173 
-9.027971 2.5 0.005343 
-8.890989 2.5 0.004319 
-8.754008 2.5 0.003100 
-8.617029 2.5 0.001688 
-8.480052 2.5 0.000090 
-8.343077 2.5 -0.001681 
-8.206105 2.5 -0.003610 
-8.069134 2.5 -0.005676 
-7.932165 2.5 -0.007853 
-7.795197 2.5 -0.010109 
-7.658230 2.5 -0.012409 
-7.521263 2.5 -0.014711 
-7.384295 2.5 -0.016971 
-7.247325 2.5 -0.019139 
-7.110354 2.5 -0.021161 
-6.973380 2.5 -0.022982 
-6.836402 2.5 -0.024544 
-6.699421 2.5 -0.025787 
-6.562437 2.5 -0.026651 
-6.425452 2.5 -0.027079 
-6.288466 2.5 -0.027013 
-6.151481 2.5 -0.026400 
-6.014500 2.5 -0.025193 
-5.877526 2.5 -0.023351 
-5.740563 2.5 -0.020840 
-5.603615 2.5 -0.017637 
-5.466684 2.5 -0.013729 
-5.329776 2.5 -0.009117 
-5.192892 2.5 -0.003813 
-5.056036 2.5 0.002151 
-4.919208 2.5 0.008732 
-4.782407 2.5 0.015865 
-4.645631 2.5 0.023471 
-4.508876 2.5 0.031452 
-4.372136 2.5 0.039689 
-4.235403 2.5 0.048049 
-4.098669 2.5 0.056380 
-3.961921 2.5 0.064513 
-3.825152 2.5 0.072267 
-3.688351 2.5 0.079446 
-3.551512 2.5 0.085845 
-3.414630 2.5 0.091251 
-3.277706 2.5 0.095448 
-3.140746 2.5 0.098220 
-3.003764 2.5 0.099354 
-2.866780 2.5 0.098648 
-2.729822 2.5 0.095914 
-2.592927 2.5 0.090984 
-2.456137 2.5 0.083717 
-2.319500 2.5 0.074001 
-2.183065 2.5 0.061764 
-2.046884 2.5 0.046975 
-1.911001 2.5 0.029651 
-1.775453 2.5 0.009862 
-1.640266 2.5 -0.012268 
-1.505447 2.5 -0.036554 
-1.370983 2.5 -0.062751 
-1.236837 2.5 -0.090555 
-1.102949 2.5 -0.119596 
-0.969234 2.5 -0.149443 
-0.835586 2.5 -0.179607 
-0.701880 2.5 -0.209537 
-0.567986 2.5 -0.238629 
-0.433774 2.5 -0.266225 
-0.299127 2.5 -0.291622 
-0.163960 2.5 -0.314078 
-0.028232 2.5 -0.332822 
0.108035 2.5 -0.347068 
0.244743 2.5 -0.356035 
0.381703 2.5 -0.358964 
0.518629 2.5 -0.355146 
0.655138 2.5 -0.343953 
0.790756 2.5 -0.324865 
0.924939 2.5 -0.297504 
1.057102 2.5 -0.261657 
1.186654 2.5 -0.217299 
1.313049 2.5 -0.164603 
1.435831 2.5 -0.103939 
1.554682 2.5 -0.035866 
1.669473 2.5 0.038891 
1.780288 2.5 0.119466 
1.887456 2.5 0.204878 
1.991549 2.5 0.294058 
2.093381 2.5 0.385859 
2.193977 2.5 0.479058 
2.294540 2.5 0.572340 
2.396386 2.5 0.664267 
2.500867 2.5 0.753232 
2.609270 2.5 0.837412 
2.722687 2.5 0.914732 
2.841860 2.5 0.982846 
2.967012 2.5 1.039177 
3.097671 2.5 1.081021 
3.232542 2.5 1.105737 
3.369454 2.5 1.111013 
3.505434 2.5 1.095185 
3.636938 2.5 1.057529 
3.760230 2.5 0.998463 
3.871838 2.5 0.919571 
3.968997 2.5 0.823429 
4.049992 2.5 0.713264 
4.114304 2.5 0.592524 
4.162589 2.5 0.464458 
4.196504 2.5 0.331805 
4.218467 2.5 0.196620 
4.231417 2.5 0.060256 
4.238619 2.5 -0.076542 
4.243523 2.5 -0.213444 
4.249685 2.5 -0.350300 
4.260697 2.5 -0.486865 
4.280109 2.5 -0.622522 
4.311285 2.5 -0.756020 
4.357180 2.5 -0.885276 
4.420018 2.5 -1.007295 
4.500918 2.5 -1.118268 
4.599555 2.5 -1.213899 
4.713975 2.5 -1.289934 
4.840689 2.5 -1.342811 
4.975082 2.5 -1.370249 
5.112068 2.5 -1.371610 
5.246826 2.5 -1.347922 
5.375428 2.5 -1.301586 
5.495212 2.5 -1.235885 
5.604880 2.5 -1.154456 
5.704373 2.5 -1.060846 
5.794611 2.5 -0.958238 
5.877200 2.5 -0.849323 
5.954161 2.5 -0.736305 
6.027703 2.5 -0.620984 
6.100056 2.5 -0.504867 
6.173339 2.5 -0.389295 
6.249469 2.5 -0.275539 
6.330085 2.5 -0.164873 
6.416479 2.5 -0.058613 
6.509561 2.5 0.041887 
6.609824 2.5 0.135273 
6.717346 2.5 0.220247 
6.831813 2.5 0.295645 
6.952573 2.5 0.360513 
7.078717 2.5 0.414172 
7.209169 2.5 0.456258 
7.342793 2.5 0.486738 
7.478480 2.5 0.505897 
7.615230 2.5 0.514302 
7.752203 2.5 0.512749 
7.888755 2.5 0.502203 
8.024445 2.5 0.483739 
8.159025 2.5 0.458489 
8.292414 2.5 0.427600 
8.424673 2.5 0.392196 
8.555966 2.5 0.353358 
8.686524 2.5 0.312106 
8.816618 2.5 0.269392 
8.946527 2.5 0.226092 
9.076517 2.5 0.183005 
9.206821 2.5 0.140849 
9.337631 2.5 0.100260 
9.469090 2.5 0.061795 
9.601288 2.5 0.025922 
9.734265 2.5 -0.006971 
9.868015 2.5 -0.036584 
10.002496 2.5 -0.062698 
10.137633 2.5 -0.085180 
10.273333 2.5 -0.103970 
10.409491 2.5 -0.119084 
10.545999 2.5 -0.130604 
10.682753 2.5 -0.138670 
10.819659 2.5 -0.143473 
10.956635 2.5 -0.145245 
11.093617 2.5 -0.144253 
11.230557 2.5 -0.140787 
11.367423 2.5 -0.135154 
11.504200 2.5 -0.127667 
11.640883 2.5 -0.118645 
11.777480 2.5 -0.108400 
11.914005 2.5 -0.097236 
12.050477 2.5 -0.085441 
12.186919 2.5 -0.073287 
12.323351 2.5 -0.061026 
12.459795 2.5 -0.048885 
12.596268 2.5 -0.037068 
12.732785 2.5 -0.025754 
12.869354 2.5 -0.015093 
13.005983 2.5 -0.005210 
13.142673 2.5 0.003795 
13.279423 2.5 0.011849 
13.416228 2.5 0.018901 
13.553083 2.5 0.024926 
13.689979 2.5 0.029917 
13.826908 2.5 0.033887 
13.963863 2.5 0.036866 
14.100834 2.5 0.038899 
14.237816 2.5 0.040043 
14.374802 2.5 0.040366 
14.511788 2.5 0.039943 
14.648769 2.5 0.038854 
14.785745 2.5 0.037186 
14.922714 2.5 0.035025 
15.059676 2.5 0.032458 
15.196631 2.5 0.029571 
15.333581 2.5 0.026447 
15.470528 2.5 0.023165 
15.607473 2.5 0.019799 
15.744417 2.5 0.016416 
15.881362 2.5 0.013080 
16.018310 2.5 0.009843 
16.155261 2.5 0.006755 
16.292217 2.5 0.003855 
16.429177 2.5 0.001176 
16.566142 2.5 -0.001256 
16.703111 2.5 -0.003422 
16.840084 2.5 -0.005311 
16.977061 2.5 -0.006915 
17.114041 2.5 -0.008235 
17.251023 2.5 -0.009276 
17.388008 2.5 -0.010046 
17.524993 2.5 -0.010559 
17.661979 2.5 -0.010831 
17.798965 2.5 -0.010881 
17.935952 2.5 -0.010731 
18.072937 2.5 -0.010402 
18.209923 2.5 -0.009919 
18.346908 2.5 -0.009305 
18.483892 2.5 -0.008585 
18.620876 2.5 -0.007781 
18.757860 2.5 -0.006917 
18.894843 2.5 -0.006014 
19.031826 2.5 -0.005092 
19.168809 2.5 -0.004169 
19.305793 2.5 -0.003262 
19.442776 2.5 -0.002385 
19.579760 2.5 -0.001552 
19.716744 2.5 -0.000773 
19.853728 2.5 -0.000056 
19.990713 2.5 0.000592 
20.127698 2.5 0.001166 
20.264684 2.5 0.001662 
20.401669 2.5 0.002081 
20.538655 2.5 0.002421 
20.675641 2.5 0.002685 
20.812627 2.5 0.002875 
20.949614 2.5 0.002996 
21.086600 2.5 0.003050 
21.223586 2.5 0.003046 
21.360572 2.5 0.002987 
21.497559 2.5 0.002880 
21.634545 2.5 0.002733 
21.771531 2.5 0.002551 
21.908517 2.5 0.002340 
22.045503 2.5 0.002109 
22.182489 2.5 0.001862 
22.319476 2.5 0.001605 
22.456462 2.5 0.001345 
22.593448 2.5 0.001085 
22.730434 2.5 0.000830 
22.867420 2.5 0.000585 
23.004406 2.5 0.000352 
23.141392 2.5 0.000135 
23.278378 2.5 -0.000065 
23.415364 2.5 -0.000245 
23.552351 2.5 -0.000404 
23.689337 2.5 -0.000542 
23.826323 2.5 -0.000659 
23.963309 2.5 -0.000753 
24.100296 2.5 -0.000827 
24.237282 2.5 -0.000881 
24.374268 2.5 -0.000916 
24.511254 2.5 -0.000932 
24.648241 2.5 -0.000933 
24.785227 2.5 -0.000919 
24.922213 2.5 -0.000892 
25.059200 2.5 -0.000854 
25.196186 2.5 -0.000807 
25.333172 2.5 -0.000752 
25.470159 2.5 -0.000691 
25.607145 2.5 -0.000627 
25.744131 2.5 -0.000560 
25.881117 2.5 -0.000492 
26.018104 2.5 -0.000424 
26.155090 2.5 -0.000358 
26.292076 2.5 -0.000295 
26.429063 2.5 -0.000235 
26.566049 2.5 -0.000179 
26.703035 2.5 -0.000128 
26.840021 2.5 -0.000082 
26.977008 2.5 -0.000042 
27.113994 2.5 -0.000008 
27.250980 2.5 0.000021 
27.387967 2.5 0.000044 
27.524953 2.5 0.000061 
27.661939 2.5 0.000073 
27.798925 2.5 0.000081 
27.935912 2.5 0.000083 
28.072898 2.5 0.000081 
28.209884 2.5 0.000076 
28.346871 2.5 0.000067 
28.483857 2.5 0.000055 
28.620843 2.5 0.000042 
28.757830 2.5 0.000026 
28.894816 2.5 0.000009 
29.031802 2.5 -0.000009 
29.168789 2.5 -0.000027 
29.305775 2.5 -0.000045 
29.442761 2.5 -0.000062 
29.579747 2.5 -0.000080 
29.716734 2.5 -0.000096 
29.853720 2.5 -0.000111 
29.990706 2.5 -0.000124 
30.127693 2.5 -0.000136 
30.264679 2.5 -0.000147 
30.401665 2.5 -0.000155 
30.538652 2.5 -0.000162 
30.675638 2.5 -0.000168 
30.812624 2.5 -0.000171 
30.949610 2.5 -0.000173 
31.086597 2.5 -0.000173 
31.223583 2.5 -0.000172 
31.360569 2.5 -0.000169 
31.497556 2.5 -0.000165 
31.634542 2.5 -0.000159 
31.771528 2.5 -0.000153 
31.908515 2.5 -0.000146 
32.045501 2.5 -0.000138 
32.182487 2.5 -0.000130 
32.319473 2.5 -0.000121 
32.456460 2.5 -0.000111 
32.593446 2.5 -0.000102 
32.730432 2.5 -0.000092 
32.867419 2.5 -0.000083 
33.004405 2.5 -0.000073 
33.141391 2.5 -0.000063 
33.278378 2.5 -0.000054 
33.415364 2.5 -0.000045 


==> SGDVDM38pulse12.dat <==
-33.407650 3 -0.000351 
-33.270664 3 -0.000353 
-33.133678 3 -0.000355 
-32.996691 3 -0.000356 
-32.859705 3 -0.000358 
-32.722719 3 -0.000360 
-32.585732 3 -0.000361 
-32.448746 3 -0.000363 
-32.311760 3 -0.000364 
-32.174773 3 -0.000366 
-32.037787 3 -0.000367 
-31.900801 3 -0.000368 
-31.763815 3 -0.000370 
-31.626828 3 -0.000371 
-31.489842 3 -0.000372 
-31.352856 3 -0.000372 
-31.215869 3 -0.000373 
-31.078883 3 -0.000373 
-30.941897 3 -0.000373 
-30.804910 3 -0.000373 
-30.667924 3 -0.000372 
-30.530938 3 -0.000371 
-30.393951 3 -0.000369 
-30.256965 3 -0.000368 
-30.119979 3 -0.000366 
-29.982993 3 -0.000363 
-29.846006 3 -0.000361 
-29.709020 3 -0.000358 
-29.572034 3 -0.000354 
-29.435047 3 -0.000351 
-29.298061 3 -0.000347 
-29.161075 3 -0.000343 
-29.024088 3 -0.000339 
-28.887102 3 -0.000335 
-28.750116 3 -0.000331 
-28.613130 3 -0.000328 
-28.476143 3 -0.000325 
-28.343015 3 -0.000314 
-28.206029 3 -0.000308 
-28.069043 3 -0.000302 
-27.932056 3 -0.000297 
-27.795070 3 -0.000291 
-27.658084 3 -0.000284 
-27.521097 3 -0.000278 
-27.384111 3 -0.000271 
-27.247125 3 -0.000265 
-27.110138 3 -0.000258 
-26.973152 3 -0.000250 
-26.836166 3 -0.000242 
-26.699180 3 -0.000234 
-26.562193 3 -0.000226 
-26.425207 3 -0.000217 
-26.288221 3 -0.000208 
-26.151234 3 -0.000198 
-26.014248 3 -0.000188 
-25.877262 3 -0.000177 
-25.740275 3 -0.000166 
-25.603289 3 -0.000155 
-25.466303 3 -0.000143 
-25.329317 3 -0.000130 
-25.192330 3 -0.000117 
-25.055344 3 -0.000104 
-24.918358 3 -0.000090 
-24.781371 3 -0.000076 
-24.644385 3 -0.000061 
-24.507399 3 -0.000047 
-24.370412 3 -0.000032 
-24.233426 3 -0.000017 
-24.096440 3 -0.000002 
-23.959454 3 0.000013 
-23.822467 3 0.000027 
-23.685481 3 0.000041 
-23.548495 3 0.000055 
-23.411508 3 0.000068 
-23.274522 3 0.000079 
-23.137536 3 0.000090 
-23.000549 3 0.000100 
-22.863563 3 0.000108 
-22.726577 3 0.000115 
-22.589591 3 0.000121 
-22.452604 3 0.000124 
-22.315618 3 0.000126 
-22.178632 3 0.000126 
-22.041645 3 0.000124 
-21.904659 3 0.000120 
-21.767673 3 0.000114 
-21.630686 3 0.000106 
-21.493700 3 0.000096 
-21.356714 3 0.000084 
-21.219728 3 0.000070 
-21.082741 3 0.000056 
-20.945755 3 0.000039 
-20.808769 3 0.000022 
-20.671782 3 0.000005 
-20.534796 3 -0.000013 
-20.397810 3 -0.000031 
-20.260823 3 -0.000049 
-20.123837 3 -0.000065 
-19.986851 3 -0.000080 
-19.849865 3 -0.000093 
-19.712878 3 -0.000103 
-19.575892 3 -0.000111 
-19.438906 3 -0.000115 
-19.301919 3 -0.000115 
-19.164933 3 -0.000111 
-19.027947 3 -0.000102 
-18.890960 3 -0.000089 
-18.753974 3 -0.000070 
-18.616988 3 -0.000045 
-18.480002 3 -0.000015 
-18.343015 3 0.000020 
-18.206029 3 0.000061 
-18.069043 3 0.000107 
-17.932056 3 0.000157 
-17.795070 3 0.000211 
-17.658084 3 0.000268 
-17.521097 3 0.000327 
-17.384111 3 0.000388 
-17.247125 3 0.000449 
-17.110139 3 0.000509 
-16.973152 3 0.000566 
-16.836166 3 0.000618 
-16.699180 3 0.000665 
-16.562193 3 0.000704 
-16.425207 3 0.000733 
-16.288221 3 0.000752 
-16.151235 3 0.000757 
-16.014248 3 0.000748 
-15.877262 3 0.000722 
-15.740276 3 0.000678 
-15.603289 3 0.000616 
-15.466303 3 0.000533 
-15.329317 3 0.000430 
-15.192331 3 0.000305 
-15.055344 3 0.000158 
-14.918358 3 -0.000009 
-14.781372 3 -0.000197 
-14.644386 3 -0.000403 
-14.507400 3 -0.000627 
-14.370414 3 -0.000865 
-14.233428 3 -0.001116 
-14.096441 3 -0.001375 
-13.959455 3 -0.001638 
-13.822469 3 -0.001901 
-13.685483 3 -0.002160 
-13.548497 3 -0.002407 
-13.411511 3 -0.002638 
-13.274525 3 -0.002846 
-13.137539 3 -0.003025 
-13.000553 3 -0.003168 
-12.863566 3 -0.003269 
-12.726580 3 -0.003320 
-12.589594 3 -0.003317 
-12.452607 3 -0.003252 
-12.315621 3 -0.003120 
-12.178635 3 -0.002917 
-12.041649 3 -0.002639 
-11.904663 3 -0.002283 
-11.767678 3 -0.001848 
-11.630692 3 -0.001334 
-11.493707 3 -0.000742 
-11.356723 3 -0.000074 
-11.219738 3 0.000663 
-11.082754 3 0.001463 
-10.945771 3 0.002318 
-10.808787 3 0.003216 
-10.671804 3 0.004145 
-10.534821 3 0.005090 
-10.397838 3 0.006035 
-10.260855 3 0.006960 
-10.123871 3 0.007845 
-9.986887 3 0.008669 
-9.849903 3 0.009410 
-9.712918 3 0.010043 
-9.575933 3 0.010544 
-9.438947 3 0.010891 
-9.301961 3 0.011058 
-9.164974 3 0.011024 
-9.027988 3 0.010768 
-8.891003 3 0.010270 
-8.754019 3 0.009514 
-8.617036 3 0.008487 
-8.480056 3 0.007181 
-8.343079 3 0.005591 
-8.206106 3 0.003717 
-8.069137 3 0.001567 
-7.932172 3 -0.000848 
-7.795211 3 -0.003508 
-7.658255 3 -0.006387 
-7.521303 3 -0.009452 
-7.384354 3 -0.012662 
-7.247407 3 -0.015969 
-7.110462 3 -0.019317 
-6.973516 3 -0.022646 
-6.836567 3 -0.025885 
-6.699615 3 -0.028961 
-6.562658 3 -0.031795 
-6.425694 3 -0.034304 
-6.288723 3 -0.036401 
-6.151746 3 -0.038001 
-6.014763 3 -0.039015 
-5.877777 3 -0.039359 
-5.740792 3 -0.038953 
-5.603811 3 -0.037722 
-5.466842 3 -0.035598 
-5.329890 3 -0.032526 
-5.192965 3 -0.028463 
-5.056074 3 -0.023379 
-4.919225 3 -0.017263 
-4.782425 3 -0.010123 
-4.645681 3 -0.001987 
-4.508995 3 0.007093 
-4.372370 3 0.017042 
-4.235802 3 0.027758 
-4.099286 3 0.039114 
-3.962810 3 0.050957 
-3.826360 3 0.063106 
-3.689918 3 0.075356 
-3.553464 3 0.087477 
-3.416976 3 0.099216 
-3.280433 3 0.110298 
-3.143816 3 0.120435 
-3.007113 3 0.129321 
-2.870317 3 0.136642 
-2.733435 3 0.142083 
-2.596485 3 0.145326 
-2.459500 3 0.146068 
-2.322531 3 0.144020 
-2.185643 3 0.138916 
-2.048920 3 0.130528 
-1.912455 3 0.118669 
-1.776354 3 0.103200 
-1.640722 3 0.084047 
-1.505663 3 0.061199 
-1.371267 3 0.034720 
-1.237602 3 0.004750 
-1.104707 3 -0.028485 
-0.972581 3 -0.064679 
-0.841176 3 -0.103438 
-0.710396 3 -0.144286 
-0.580094 3 -0.186661 
-0.450073 3 -0.229919 
-0.320094 3 -0.273336 
-0.189893 3 -0.316106 
-0.059193 3 -0.357346 
0.072270 3 -0.396099 
0.204718 3 -0.431338 
0.338302 3 -0.461979 
0.473062 3 -0.486894 
0.608899 3 -0.504937 
0.745542 3 -0.514978 
0.882527 3 -0.515949 
1.019190 3 -0.506894 
1.154679 3 -0.487031 
1.287987 3 -0.455812 
1.418008 3 -0.412971 
1.543621 3 -0.358562 
1.663775 3 -0.292968 
1.777596 3 -0.216889 
1.884473 3 -0.131292 
1.984137 3 -0.037354 
2.076713 3 0.063622 
2.162739 3 0.170279 
2.243162 3 0.281264 
2.319310 3 0.395264 
2.392844 3 0.511008 
2.465697 3 0.627222 
2.539992 3 0.742565 
2.617948 3 0.855517 
2.701742 3 0.964266 
2.793340 3 1.066587 
2.894268 3 1.159770 
3.005338 3 1.240614 
3.126358 3 1.305566 
3.255889 3 1.351000 
3.391139 3 1.373664 
3.528083 3 1.371209 
3.661868 3 1.342675 
3.787446 3 1.288773 
3.900309 3 1.211846 
3.997120 3 1.115496 
4.076095 3 1.003987 
4.137062 3 0.881605 
4.181261 3 0.752127 
4.211000 3 0.618511 
4.229284 3 0.482802 
4.239501 3 0.346219 
4.245210 3 0.209359 
4.250003 3 0.072461 
4.257433 3 -0.064324 
4.270944 3 -0.200651 
4.293785 3 -0.335750 
4.328864 3 -0.468239 
4.378552 3 -0.596027 
4.444427 3 -0.716349 
4.527043 3 -0.825936 
4.625760 3 -0.921340 
4.738737 3 -0.999351 
4.863098 3 -1.057430 
4.995295 3 -1.094045 
5.131560 3 -1.108837 
5.268367 3 -1.102586 
5.402801 3 -1.077001 
5.532776 3 -1.034422 
5.657090 3 -0.977504 
5.775364 3 -0.908950 
5.887898 3 -0.831329 
5.995495 3 -0.746972 
6.099291 3 -0.657940 
6.200597 3 -0.566042 
6.300779 3 -0.472874 
6.401154 3 -0.379867 
6.502914 3 -0.288331 
6.607073 3 -0.199484 
6.714422 3 -0.114471 
6.825510 3 -0.034358 
6.940637 3 0.039881 
7.059860 3 0.107387 
7.183022 3 0.167443 
7.309781 3 0.219502 
7.439661 3 0.263208 
7.572098 3 0.298402 
7.706495 3 0.325124 
7.842260 3 0.343601 
7.978852 3 0.354224 
8.115804 3 0.357522 
8.252742 3 0.354132 
8.389392 3 0.344766 
8.525575 3 0.330185 
8.661205 3 0.311172 
8.796269 3 0.288511 
8.930818 3 0.262970 
9.064943 3 0.235287 
9.198765 3 0.206161 
9.332416 3 0.176246 
9.466029 3 0.146141 
9.599726 3 0.116392 
9.733613 3 0.087484 
9.867771 3 0.059843 
10.002259 3 0.033833 
10.137110 3 0.009756 
10.272334 3 -0.012150 
10.407919 3 -0.031705 
10.543839 3 -0.048787 
10.680055 3 -0.063333 
10.816519 3 -0.075329 
10.953181 3 -0.084808 
11.089990 3 -0.091847 
11.226897 3 -0.096560 
11.363861 3 -0.099090 
11.500847 3 -0.099607 
11.637826 3 -0.098300 
11.774780 3 -0.095373 
11.911695 3 -0.091038 
12.048568 3 -0.085511 
12.185397 3 -0.079009 
12.322188 3 -0.071744 
12.458948 3 -0.063921 
12.595687 3 -0.055734 
12.732415 3 -0.047363 
12.869143 3 -0.038977 
13.005879 3 -0.030725 
13.142631 3 -0.022741 
13.279406 3 -0.015141 
13.416207 3 -0.008021 
13.553036 3 -0.001460 
13.689893 3 0.004479 
13.826778 3 0.009753 
13.963688 3 0.014334 
14.100620 3 0.018208 
14.237570 3 0.021376 
14.374534 3 0.023852 
14.511509 3 0.025661 
14.648490 3 0.026835 
14.785475 3 0.027417 
14.922462 3 0.027455 
15.059447 3 0.027002 
15.196430 3 0.026115 
15.333411 3 0.024853 
15.470388 3 0.023274 
15.607362 3 0.021440 
15.744332 3 0.019407 
15.881301 3 0.017231 
16.018269 3 0.014966 
16.155235 3 0.012661 
16.292202 3 0.010360 
16.429170 3 0.008104 
16.566139 3 0.005929 
16.703110 3 0.003866 
16.840082 3 0.001940 
16.977057 3 0.000172 
17.114034 3 -0.001422 
17.251013 3 -0.002831 
17.387994 3 -0.004047 
17.524977 3 -0.005069 
17.661960 3 -0.005898 
17.798945 3 -0.006537 
17.935931 3 -0.006994 
18.072917 3 -0.007278 
18.209903 3 -0.007403 
18.346889 3 -0.007381 
18.483876 3 -0.007227 
18.620862 3 -0.006957 
18.757847 3 -0.006587 
18.894833 3 -0.006134 
19.031818 3 -0.005614 
19.168803 3 -0.005042 
19.305788 3 -0.004435 
19.442773 3 -0.003806 
19.579758 3 -0.003168 
19.716743 3 -0.002534 
19.853728 3 -0.001915 
19.990713 3 -0.001321 
20.127698 3 -0.000758 
20.264683 3 -0.000235 
20.401669 3 0.000243 
20.538654 3 0.000673 
20.675640 3 0.001051 
20.812626 3 0.001376 
20.949612 3 0.001647 
21.086598 3 0.001865 
21.223584 3 0.002031 
21.360571 3 0.002147 
21.497557 3 0.002216 
21.634543 3 0.002242 
21.771529 3 0.002228 
21.908516 3 0.002179 
22.045502 3 0.002098 
22.182488 3 0.001991 
22.319475 3 0.001861 
22.456461 3 0.001714 
22.593447 3 0.001553 
22.730433 3 0.001383 
22.867419 3 0.001207 
23.004405 3 0.001030 
23.141392 3 0.000854 
23.278378 3 0.000683 
23.415364 3 0.000519 
23.552350 3 0.000363 
23.689337 3 0.000219 
23.826323 3 0.000087 
23.963309 3 -0.000032 
24.100295 3 -0.000136 
24.237282 3 -0.000226 
24.374268 3 -0.000302 
24.511254 3 -0.000363 
24.648240 3 -0.000410 
24.785227 3 -0.000444 
24.922213 3 -0.000465 
25.059199 3 -0.000474 
25.196186 3 -0.000474 
25.333172 3 -0.000464 
25.470158 3 -0.000445 
25.607144 3 -0.000420 
25.744131 3 -0.000389 
25.881117 3 -0.000354 
26.018103 3 -0.000315 
26.155090 3 -0.000275 
26.292076 3 -0.000233 
26.429062 3 -0.000191 
26.566049 3 -0.000150 
26.703035 3 -0.000111 
26.840021 3 -0.000073 
26.977007 3 -0.000039 
27.113994 3 -0.000008 
27.250980 3 0.000020 
27.387966 3 0.000044 
27.524953 3 0.000064 
27.661939 3 0.000079 
27.798925 3 0.000091 
27.935912 3 0.000098 
28.072898 3 0.000101 
28.209884 3 0.000101 
28.346870 3 0.000097 
28.483857 3 0.000090 
28.620843 3 0.000080 
28.757829 3 0.000067 
28.894816 3 0.000052 
29.031802 3 0.000036 
29.168788 3 0.000017 
29.305775 3 -0.000002 
29.442761 3 -0.000023 
29.579747 3 -0.000044 
29.716733 3 -0.000065 
29.853720 3 -0.000087 
29.990706 3 -0.000108 
30.127692 3 -0.000129 
30.264679 3 -0.000149 
30.401665 3 -0.000168 
30.538651 3 -0.000187 
30.675638 3 -0.000204 
30.812624 3 -0.000220 
30.949610 3 -0.000236 
31.086596 3 -0.000250 
31.223583 3 -0.000262 
31.360569 3 -0.000274 
31.497555 3 -0.000285 
31.634542 3 -0.000294 
31.771528 3 -0.000302 
31.908514 3 -0.000310 
32.045501 3 -0.000316 
32.182487 3 -0.000322 
32.319473 3 -0.000327 
32.456459 3 -0.000331 
32.593446 3 -0.000335 
32.730432 3 -0.000338 
32.867418 3 -0.000341 
33.004405 3 -0.000344 
33.141391 3 -0.000346 
33.278377 3 -0.000348 
33.415364 3 -0.000350 


==> SGDVDM38pulse14.dat <==
-33.407650 3.5 0.000030 
-33.270664 3.5 0.000029 
-33.133678 3.5 0.000027 
-32.996691 3.5 0.000025 
-32.859705 3.5 0.000023 
-32.722719 3.5 0.000021 
-32.585733 3.5 0.000018 
-32.448746 3.5 0.000015 
-32.311760 3.5 0.000011 
-32.174774 3.5 0.000007 
-32.037787 3.5 0.000003 
-31.900801 3.5 -0.000001 
-31.763815 3.5 -0.000006 
-31.626828 3.5 -0.000011 
-31.489842 3.5 -0.000016 
-31.352856 3.5 -0.000021 
-31.215870 3.5 -0.000027 
-31.078883 3.5 -0.000032 
-30.941897 3.5 -0.000038 
-30.804911 3.5 -0.000044 
-30.667924 3.5 -0.000050 
-30.530938 3.5 -0.000055 
-30.393952 3.5 -0.000061 
-30.256965 3.5 -0.000067 
-30.119979 3.5 -0.000073 
-29.982993 3.5 -0.000078 
-29.846007 3.5 -0.000084 
-29.709020 3.5 -0.000089 
-29.572034 3.5 -0.000095 
-29.435048 3.5 -0.000100 
-29.298061 3.5 -0.000106 
-29.161075 3.5 -0.000112 
-29.024089 3.5 -0.000117 
-28.887102 3.5 -0.000123 
-28.750116 3.5 -0.000130 
-28.613130 3.5 -0.000136 
-28.476144 3.5 -0.000144 
-28.343015 3.5 -0.000143 
-28.206029 3.5 -0.000148 
-28.069043 3.5 -0.000153 
-27.932057 3.5 -0.000158 
-27.795070 3.5 -0.000163 
-27.658084 3.5 -0.000168 
-27.521098 3.5 -0.000172 
-27.384111 3.5 -0.000176 
-27.247125 3.5 -0.000181 
-27.110139 3.5 -0.000184 
-26.973152 3.5 -0.000188 
-26.836166 3.5 -0.000191 
-26.699180 3.5 -0.000194 
-26.562194 3.5 -0.000196 
-26.425207 3.5 -0.000198 
-26.288221 3.5 -0.000199 
-26.151235 3.5 -0.000199 
-26.014248 3.5 -0.000199 
-25.877262 3.5 -0.000198 
-25.740276 3.5 -0.000196 
-25.603289 3.5 -0.000193 
-25.466303 3.5 -0.000189 
-25.329317 3.5 -0.000185 
-25.192330 3.5 -0.000179 
-25.055344 3.5 -0.000172 
-24.918358 3.5 -0.000164 
-24.781372 3.5 -0.000155 
-24.644385 3.5 -0.000145 
-24.507399 3.5 -0.000134 
-24.370413 3.5 -0.000122 
-24.233426 3.5 -0.000109 
-24.096440 3.5 -0.000095 
-23.959454 3.5 -0.000080 
-23.822467 3.5 -0.000064 
-23.685481 3.5 -0.000048 
-23.548495 3.5 -0.000032 
-23.411509 3.5 -0.000015 
-23.274522 3.5 0.000002 
-23.137536 3.5 0.000019 
-23.000550 3.5 0.000035 
-22.863563 3.5 0.000051 
-22.726577 3.5 0.000066 
-22.589591 3.5 0.000081 
-22.452604 3.5 0.000094 
-22.315618 3.5 0.000106 
-22.178632 3.5 0.000116 
-22.041646 3.5 0.000124 
-21.904659 3.5 0.000131 
-21.767673 3.5 0.000135 
-21.630687 3.5 0.000138 
-21.493700 3.5 0.000138 
-21.356714 3.5 0.000135 
-21.219728 3.5 0.000131 
-21.082741 3.5 0.000124 
-20.945755 3.5 0.000115 
-20.808769 3.5 0.000104 
-20.671783 3.5 0.000091 
-20.534796 3.5 0.000077 
-20.397810 3.5 0.000062 
-20.260824 3.5 0.000046 
-20.123837 3.5 0.000029 
-19.986851 3.5 0.000013 
-19.849865 3.5 -0.000002 
-19.712878 3.5 -0.000016 
-19.575892 3.5 -0.000028 
-19.438906 3.5 -0.000037 
-19.301920 3.5 -0.000042 
-19.164933 3.5 -0.000043 
-19.027947 3.5 -0.000040 
-18.890961 3.5 -0.000031 
-18.753974 3.5 -0.000016 
-18.616988 3.5 0.000006 
-18.480002 3.5 0.000035 
-18.343015 3.5 0.000072 
-18.206029 3.5 0.000116 
-18.069043 3.5 0.000169 
-17.932057 3.5 0.000229 
-17.795070 3.5 0.000298 
-17.658084 3.5 0.000373 
-17.521098 3.5 0.000456 
-17.384111 3.5 0.000544 
-17.247125 3.5 0.000638 
-17.110139 3.5 0.000736 
-16.973153 3.5 0.000836 
-16.836166 3.5 0.000937 
-16.699180 3.5 0.001038 
-16.562194 3.5 0.001135 
-16.425208 3.5 0.001226 
-16.288221 3.5 0.001310 
-16.151235 3.5 0.001384 
-16.014249 3.5 0.001446 
-15.877262 3.5 0.001491 
-15.740276 3.5 0.001519 
-15.603290 3.5 0.001526 
-15.466304 3.5 0.001509 
-15.329317 3.5 0.001468 
-15.192331 3.5 0.001398 
-15.055345 3.5 0.001299 
-14.918358 3.5 0.001170 
-14.781372 3.5 0.001008 
-14.644386 3.5 0.000814 
-14.507400 3.5 0.000588 
-14.370414 3.5 0.000330 
-14.233428 3.5 0.000042 
-14.096442 3.5 -0.000274 
-13.959456 3.5 -0.000615 
-13.822470 3.5 -0.000977 
-13.685485 3.5 -0.001357 
-13.548499 3.5 -0.001748 
-13.411513 3.5 -0.002144 
-13.274527 3.5 -0.002540 
-13.137542 3.5 -0.002926 
-13.000556 3.5 -0.003294 
-12.863570 3.5 -0.003637 
-12.726584 3.5 -0.003944 
-12.589598 3.5 -0.004206 
-12.452612 3.5 -0.004414 
-12.315625 3.5 -0.004557 
-12.178639 3.5 -0.004626 
-12.041653 3.5 -0.004613 
-11.904667 3.5 -0.004508 
-11.767680 3.5 -0.004304 
-11.630695 3.5 -0.003994 
-11.493709 3.5 -0.003575 
-11.356724 3.5 -0.003041 
-11.219739 3.5 -0.002392 
-11.082755 3.5 -0.001629 
-10.945771 3.5 -0.000753 
-10.808788 3.5 0.000229 
-10.671806 3.5 0.001310 
-10.534825 3.5 0.002478 
-10.397844 3.5 0.003720 
-10.260864 3.5 0.005019 
-10.123884 3.5 0.006356 
-9.986905 3.5 0.007707 
-9.849925 3.5 0.009047 
-9.712945 3.5 0.010349 
-9.575964 3.5 0.011583 
-9.438982 3.5 0.012715 
-9.301999 3.5 0.013713 
-9.165016 3.5 0.014543 
-9.028031 3.5 0.015168 
-8.891045 3.5 0.015554 
-8.754059 3.5 0.015668 
-8.617072 3.5 0.015476 
-8.480087 3.5 0.014950 
-8.343104 3.5 0.014063 
-8.206124 3.5 0.012793 
-8.069147 3.5 0.011123 
-7.932177 3.5 0.009042 
-7.795214 3.5 0.006548 
-7.658258 3.5 0.003643 
-7.521312 3.5 0.000340 
-7.384375 3.5 -0.003338 
-7.247448 3.5 -0.007361 
-7.110529 3.5 -0.011685 
-6.973619 3.5 -0.016258 
-6.836715 3.5 -0.021017 
-6.699815 3.5 -0.025888 
-6.562915 3.5 -0.030786 
-6.426014 3.5 -0.035617 
-6.289106 3.5 -0.040278 
-6.152189 3.5 -0.044658 
-6.015259 3.5 -0.048637 
-5.878316 3.5 -0.052094 
-5.741357 3.5 -0.054902 
-5.604386 3.5 -0.056933 
-5.467404 3.5 -0.058062 
-5.330417 3.5 -0.058165 
-5.193435 3.5 -0.057128 
-5.056469 3.5 -0.054845 
-4.919531 3.5 -0.051225 
-4.782639 3.5 -0.046191 
-4.645808 3.5 -0.039688 
-4.509057 3.5 -0.031684 
-4.372403 3.5 -0.022171 
-4.235860 3.5 -0.011172 
-4.099439 3.5 0.001258 
-3.963146 3.5 0.015031 
-3.826981 3.5 0.030021 
-3.690934 3.5 0.046069 
-3.554990 3.5 0.062973 
-3.419123 3.5 0.080496 
-3.283299 3.5 0.098362 
-3.147477 3.5 0.116259 
-3.011612 3.5 0.133840 
-2.875659 3.5 0.150726 
-2.739572 3.5 0.166508 
-2.603316 3.5 0.180757 
-2.466869 3.5 0.193020 
-2.330225 3.5 0.202839 
-2.193406 3.5 0.209748 
-2.056462 3.5 0.213291 
-1.919476 3.5 0.213030 
-1.782568 3.5 0.208557 
-1.645890 3.5 0.199509 
-1.509627 3.5 0.185582 
-1.373987 3.5 0.166543 
-1.239192 3.5 0.142245 
-1.105462 3.5 0.112638 
-0.973002 3.5 0.077780 
-0.841980 3.5 0.037837 
-0.712511 3.5 -0.006906 
-0.584636 3.5 -0.056052 
-0.458312 3.5 -0.109089 
-0.333397 3.5 -0.165400 
-0.209643 3.5 -0.224259 
-0.086705 3.5 -0.284841 
0.035857 3.5 -0.346222 
0.158551 3.5 -0.407373 
0.281931 3.5 -0.467163 
0.406552 3.5 -0.524345 
0.532925 3.5 -0.577562 
0.661451 3.5 -0.625343 
0.792359 3.5 -0.666116 
0.925634 3.5 -0.698241 
1.060948 3.5 -0.720061 
1.197610 3.5 -0.729977 
1.334540 3.5 -0.726555 
1.470285 3.5 -0.708639 
1.603082 3.5 -0.675480 
1.730981 3.5 -0.626834 
1.852007 3.5 -0.563024 
1.964357 3.5 -0.484942 
2.066584 3.5 -0.393981 
2.157764 3.5 -0.291904 
2.237593 3.5 -0.180676 
2.306435 3.5 -0.062286 
2.365292 3.5 0.061412 
2.415746 3.5 0.188800 
2.459861 3.5 0.318545 
2.500091 3.5 0.449568 
2.539184 3.5 0.580958 
2.580095 3.5 0.711823 
2.625887 3.5 0.841106 
2.679593 3.5 0.967367 
2.744032 3.5 1.088580 
2.821526 3.5 1.201982 
2.913549 3.5 1.304030 
3.020330 3.5 1.390556 
3.140514 3.5 1.457145 
3.271020 3.5 1.499742 
3.407227 3.5 1.515362 
3.543527 3.5 1.502702 
3.674164 3.5 1.462449 
3.794113 3.5 1.397147 
3.899778 3.5 1.310687 
3.989317 3.5 1.207581 
4.062610 3.5 1.092276 
4.120955 3.5 0.968639 
4.166666 3.5 0.839713 
4.202671 3.5 0.707684 
4.232207 3.5 0.574015 
4.258597 3.5 0.439663 
4.285109 3.5 0.305316 
4.314857 3.5 0.171635 
4.350716 3.5 0.039444 
4.395225 3.5 -0.090115 
4.450469 3.5 -0.215510 
4.517948 3.5 -0.334816 
4.598458 3.5 -0.445803 
4.692007 3.5 -0.546103 
4.797802 3.5 -0.633435 
4.914331 3.5 -0.705840 
5.039527 3.5 -0.761896 
5.171008 3.5 -0.800853 
5.306332 3.5 -0.822681 
5.443235 3.5 -0.828020 
5.579816 3.5 -0.818063 
5.714646 3.5 -0.794395 
5.846798 3.5 -0.758836 
5.975824 3.5 -0.713294 
6.101690 3.5 -0.659662 
6.224689 3.5 -0.599745 
6.345343 3.5 -0.535219 
6.464320 3.5 -0.467622 
6.582351 3.5 -0.398351 
6.700167 3.5 -0.328675 
6.818447 3.5 -0.259746 
6.937776 3.5 -0.192607 
7.058624 3.5 -0.128197 
7.181328 3.5 -0.067354 
7.306086 3.5 -0.010804 
7.432970 3.5 0.040838 
7.561929 3.5 0.087082 
7.692818 3.5 0.127567 
7.825415 3.5 0.162065 
7.959447 3.5 0.190478 
8.094619 3.5 0.212836 
8.230632 3.5 0.229287 
8.367205 3.5 0.240081 
8.504089 3.5 0.245559 
8.641074 3.5 0.246134 
8.778001 3.5 0.242273 
8.914756 3.5 0.234481 
9.051272 3.5 0.223287 
9.187519 3.5 0.209230 
9.323505 3.5 0.192843 
9.459261 3.5 0.174650 
9.594837 3.5 0.155152 
9.730291 3.5 0.134823 
9.865689 3.5 0.114103 
10.001090 3.5 0.093398 
10.136551 3.5 0.073070 
10.272118 3.5 0.053442 
10.407824 3.5 0.034792 
10.543694 3.5 0.017355 
10.679738 3.5 0.001322 
10.815957 3.5 -0.013162 
10.952342 3.5 -0.025989 
11.088880 3.5 -0.037093 
11.225548 3.5 -0.046446 
11.362325 3.5 -0.054054 
11.499186 3.5 -0.059951 
11.636107 3.5 -0.064201 
11.773068 3.5 -0.066891 
11.910049 3.5 -0.068127 
12.047036 3.5 -0.068030 
12.184015 3.5 -0.066734 
12.320981 3.5 -0.064381 
12.457927 3.5 -0.061116 
12.594853 3.5 -0.057089 
12.731759 3.5 -0.052447 
12.868649 3.5 -0.047333 
13.005526 3.5 -0.041885 
13.142394 3.5 -0.036234 
13.279259 3.5 -0.030498 
13.416126 3.5 -0.024791 
13.552998 3.5 -0.019209 
13.689879 3.5 -0.013840 
13.826770 3.5 -0.008758 
13.963675 3.5 -0.004027 
14.100593 3.5 0.000305 
14.237523 3.5 0.004201 
14.374467 3.5 0.007632 
14.511422 3.5 0.010586 
14.648386 3.5 0.013055 
14.785358 3.5 0.015043 
14.922336 3.5 0.016564 
15.059318 3.5 0.017635 
15.196303 3.5 0.018282 
15.333289 3.5 0.018536 
15.470275 3.5 0.018430 
15.607261 3.5 0.018003 
15.744245 3.5 0.017293 
15.881228 3.5 0.016340 
16.018209 3.5 0.015187 
16.155189 3.5 0.013872 
16.292168 3.5 0.012436 
16.429146 3.5 0.010916 
16.566123 3.5 0.009346 
16.703100 3.5 0.007761 
16.840077 3.5 0.006189 
16.977055 3.5 0.004657 
17.114033 3.5 0.003189 
17.251013 3.5 0.001804 
17.387993 3.5 0.000518 
17.524974 3.5 -0.000655 
17.661956 3.5 -0.001705 
17.798940 3.5 -0.002627 
17.935924 3.5 -0.003416 
18.072908 3.5 -0.004072 
18.209894 3.5 -0.004596 
18.346879 3.5 -0.004992 
18.483865 3.5 -0.005265 
18.620852 3.5 -0.005423 
18.757838 3.5 -0.005474 
18.894824 3.5 -0.005429 
19.031810 3.5 -0.005296 
19.168797 3.5 -0.005088 
19.305783 3.5 -0.004816 
19.442769 3.5 -0.004490 
19.579754 3.5 -0.004122 
19.716740 3.5 -0.003722 
19.853726 3.5 -0.003301 
19.990711 3.5 -0.002868 
20.127697 3.5 -0.002432 
20.264683 3.5 -0.002001 
20.401668 3.5 -0.001583 
20.538654 3.5 -0.001182 
20.675640 3.5 -0.000806 
20.812626 3.5 -0.000457 
20.949611 3.5 -0.000140 
21.086597 3.5 0.000144 
21.223584 3.5 0.000392 
21.360570 3.5 0.000603 
21.497556 3.5 0.000779 
21.634542 3.5 0.000918 
21.771528 3.5 0.001023 
21.908515 3.5 0.001094 
22.045501 3.5 0.001135 
22.182487 3.5 0.001147 
22.319474 3.5 0.001133 
22.456460 3.5 0.001096 
22.593446 3.5 0.001039 
22.730432 3.5 0.000966 
22.867419 3.5 0.000878 
23.004405 3.5 0.000780 
23.141391 3.5 0.000673 
23.278377 3.5 0.000562 
23.415364 3.5 0.000448 
23.552350 3.5 0.000334 
23.689336 3.5 0.000222 
23.826322 3.5 0.000114 
23.963309 3.5 0.000011 
24.100295 3.5 -0.000084 
24.237281 3.5 -0.000172 
24.374268 3.5 -0.000250 
24.511254 3.5 -0.000319 
24.648240 3.5 -0.000378 
24.785226 3.5 -0.000427 
24.922213 3.5 -0.000466 
25.059199 3.5 -0.000495 
25.196185 3.5 -0.000514 
25.333172 3.5 -0.000525 
25.470158 3.5 -0.000526 
25.607144 3.5 -0.000520 
25.744131 3.5 -0.000507 
25.881117 3.5 -0.000488 
26.018103 3.5 -0.000463 
26.155089 3.5 -0.000434 
26.292076 3.5 -0.000401 
26.429062 3.5 -0.000366 
26.566048 3.5 -0.000328 
26.703035 3.5 -0.000289 
26.840021 3.5 -0.000249 
26.977007 3.5 -0.000210 
27.113994 3.5 -0.000171 
27.250980 3.5 -0.000134 
27.387966 3.5 -0.000098 
27.524952 3.5 -0.000064 
27.661939 3.5 -0.000032 
27.798925 3.5 -0.000003 
27.935911 3.5 0.000023 
28.072898 3.5 0.000046 
28.209884 3.5 0.000066 
28.346870 3.5 0.000084 
28.483856 3.5 0.000099 
28.620843 3.5 0.000111 
28.757829 3.5 0.000120 
28.894815 3.5 0.000127 
29.031802 3.5 0.000132 
29.168788 3.5 0.000134 
29.305774 3.5 0.000135 
29.442761 3.5 0.000134 
29.579747 3.5 0.000131 
29.716733 3.5 0.000128 
29.853720 3.5 0.000123 
29.990706 3.5 0.000118 
30.127692 3.5 0.000112 
30.264678 3.5 0.000106 
30.401665 3.5 0.000100 
30.538651 3.5 0.000093 
30.675637 3.5 0.000087 
30.812624 3.5 0.000081 
30.949610 3.5 0.000075 
31.086596 3.5 0.000070 
31.223583 3.5 0.000064 
31.360569 3.5 0.000060 
31.497555 3.5 0.000056 
31.634541 3.5 0.000052 
31.771528 3.5 0.000049 
31.908514 3.5 0.000046 
32.045500 3.5 0.000043 
32.182487 3.5 0.000041 
32.319473 3.5 0.000040 
32.456459 3.5 0.000038 
32.593446 3.5 0.000037 
32.730432 3.5 0.000036 
32.867418 3.5 0.000035 
33.004404 3.5 0.000034 
33.141391 3.5 0.000033 
33.278377 3.5 0.000033 
33.415363 3.5 0.000032 


==> SGDVDM38pulse16.dat <==
-33.407651 4 0.000075 
-33.270664 4 0.000082 
-33.133678 4 0.000090 
-32.996692 4 0.000097 
-32.859705 4 0.000104 
-32.722719 4 0.000110 
-32.585733 4 0.000116 
-32.448747 4 0.000122 
-32.311760 4 0.000128 
-32.174774 4 0.000133 
-32.037788 4 0.000138 
-31.900801 4 0.000142 
-31.763815 4 0.000146 
-31.626829 4 0.000150 
-31.489842 4 0.000153 
-31.352856 4 0.000156 
-31.215870 4 0.000158 
-31.078883 4 0.000160 
-30.941897 4 0.000162 
-30.804911 4 0.000163 
-30.667925 4 0.000164 
-30.530938 4 0.000165 
-30.393952 4 0.000165 
-30.256966 4 0.000165 
-30.119979 4 0.000164 
-29.982993 4 0.000164 
-29.846007 4 0.000163 
-29.709020 4 0.000161 
-29.572034 4 0.000159 
-29.435048 4 0.000157 
-29.298062 4 0.000154 
-29.161075 4 0.000151 
-29.024089 4 0.000147 
-28.887103 4 0.000142 
-28.750116 4 0.000137 
-28.613130 4 0.000130 
-28.476144 4 0.000122 
-28.343016 4 0.000122 
-28.206029 4 0.000115 
-28.069043 4 0.000108 
-27.932057 4 0.000101 
-27.795070 4 0.000093 
-27.658084 4 0.000084 
-27.521098 4 0.000075 
-27.384112 4 0.000066 
-27.247125 4 0.000056 
-27.110139 4 0.000045 
-26.973153 4 0.000035 
-26.836166 4 0.000024 
-26.699180 4 0.000013 
-26.562194 4 0.000002 
-26.425207 4 -0.000010 
-26.288221 4 -0.000021 
-26.151235 4 -0.000032 
-26.014249 4 -0.000043 
-25.877262 4 -0.000054 
-25.740276 4 -0.000064 
-25.603290 4 -0.000074 
-25.466303 4 -0.000083 
-25.329317 4 -0.000091 
-25.192331 4 -0.000099 
-25.055344 4 -0.000106 
-24.918358 4 -0.000111 
-24.781372 4 -0.000116 
-24.644386 4 -0.000119 
-24.507399 4 -0.000121 
-24.370413 4 -0.000122 
-24.233427 4 -0.000122 
-24.096440 4 -0.000120 
-23.959454 4 -0.000117 
-23.822468 4 -0.000113 
-23.685481 4 -0.000107 
-23.548495 4 -0.000100 
-23.411509 4 -0.000092 
-23.274523 4 -0.000084 
-23.137536 4 -0.000074 
-23.000550 4 -0.000064 
-22.863564 4 -0.000054 
-22.726577 4 -0.000043 
-22.589591 4 -0.000033 
-22.452605 4 -0.000023 
-22.315618 4 -0.000013 
-22.178632 4 -0.000004 
-22.041646 4 0.000003 
-21.904660 4 0.000009 
-21.767673 4 0.000013 
-21.630687 4 0.000015 
-21.493701 4 0.000015 
-21.356714 4 0.000013 
-21.219728 4 0.000008 
-21.082742 4 0.000001 
-20.945755 4 -0.000010 
-20.808769 4 -0.000023 
-20.671783 4 -0.000038 
-20.534797 4 -0.000057 
-20.397810 4 -0.000077 
-20.260824 4 -0.000100 
-20.123838 4 -0.000124 
-19.986851 4 -0.000149 
-19.849865 4 -0.000175 
-19.712879 4 -0.000201 
-19.575892 4 -0.000226 
-19.438906 4 -0.000249 
-19.301920 4 -0.000270 
-19.164934 4 -0.000288 
-19.027947 4 -0.000301 
-18.890961 4 -0.000309 
-18.753975 4 -0.000310 
-18.616988 4 -0.000304 
-18.480002 4 -0.000289 
-18.343016 4 -0.000265 
-18.206029 4 -0.000230 
-18.069043 4 -0.000185 
-17.932057 4 -0.000127 
-17.795071 4 -0.000058 
-17.658084 4 0.000025 
-17.521098 4 0.000120 
-17.384112 4 0.000227 
-17.247125 4 0.000347 
-17.110139 4 0.000478 
-16.973153 4 0.000620 
-16.836167 4 0.000772 
-16.699181 4 0.000931 
-16.562194 4 0.001096 
-16.425208 4 0.001265 
-16.288222 4 0.001434 
-16.151236 4 0.001602 
-16.014250 4 0.001765 
-15.877263 4 0.001920 
-15.740277 4 0.002063 
-15.603291 4 0.002190 
-15.466305 4 0.002297 
-15.329318 4 0.002381 
-15.192332 4 0.002437 
-15.055346 4 0.002462 
-14.918359 4 0.002452 
-14.781373 4 0.002403 
-14.644387 4 0.002313 
-14.507401 4 0.002180 
-14.370414 4 0.002000 
-14.233428 4 0.001773 
-14.096442 4 0.001499 
-13.959456 4 0.001177 
-13.822471 4 0.000809 
-13.685485 4 0.000397 
-13.548499 4 -0.000055 
-13.411514 4 -0.000542 
-13.274529 4 -0.001060 
-13.137543 4 -0.001600 
-13.000558 4 -0.002156 
-12.863573 4 -0.002717 
-12.726588 4 -0.003273 
-12.589603 4 -0.003813 
-12.452617 4 -0.004325 
-12.315632 4 -0.004795 
-12.178646 4 -0.005210 
-12.041660 4 -0.005556 
-11.904674 4 -0.005819 
-11.767688 4 -0.005984 
-11.630702 4 -0.006038 
-11.493715 4 -0.005968 
-11.356729 4 -0.005763 
-11.219743 4 -0.005411 
-11.082758 4 -0.004904 
-10.945773 4 -0.004236 
-10.808790 4 -0.003402 
-10.671807 4 -0.002402 
-10.534826 4 -0.001237 
-10.397846 4 0.000087 
-10.260867 4 0.001561 
-10.123891 4 0.003171 
-9.986915 4 0.004901 
-9.849941 4 0.006728 
-9.712968 4 0.008626 
-9.575995 4 0.010566 
-9.439022 4 0.012512 
-9.302049 4 0.014426 
-9.165075 4 0.016267 
-9.028100 4 0.017989 
-8.891122 4 0.019545 
-8.754142 4 0.020884 
-8.617160 4 0.021956 
-8.480176 4 0.022710 
-8.343190 4 0.023096 
-8.206204 4 0.023064 
-8.069218 4 0.022569 
-7.932236 4 0.021569 
-7.795258 4 0.020027 
-7.658288 4 0.017916 
-7.521329 4 0.015212 
-7.384383 4 0.011905 
-7.247453 4 0.007992 
-7.110541 4 0.003485 
-6.973649 4 -0.001594 
-6.836777 4 -0.007207 
-6.699926 4 -0.013302 
-6.563094 4 -0.019811 
-6.426278 4 -0.026653 
-6.289474 4 -0.033728 
-6.152675 4 -0.040923 
-6.015876 4 -0.048109 
-5.879069 4 -0.055143 
-5.742246 4 -0.061870 
-5.605400 4 -0.068123 
-5.468526 4 -0.073726 
-5.331621 4 -0.078498 
-5.194685 4 -0.082251 
-5.057721 4 -0.084800 
-4.920740 4 -0.085962 
-4.783754 4 -0.085561 
-4.646785 4 -0.083433 
-4.509859 4 -0.079431 
-4.373007 4 -0.073429 
-4.236263 4 -0.065328 
-4.099665 4 -0.055057 
-3.963251 4 -0.042586 
-3.827054 4 -0.027920 
-3.691104 4 -0.011113 
-3.555421 4 0.007736 
-3.420012 4 0.028479 
-3.284871 4 0.050911 
-3.149972 4 0.074777 
-3.015273 4 0.099767 
-2.880714 4 0.125514 
-2.746216 4 0.151602 
-2.611691 4 0.177560 
-2.477039 4 0.202870 
-2.342163 4 0.226968 
-2.206974 4 0.249250 
-2.071405 4 0.269078 
-1.935419 4 0.285791 
-1.799024 4 0.298711 
-1.662286 4 0.307165 
-1.525335 4 0.310492 
-1.388374 4 0.308071 
-1.251680 4 0.299341 
-1.115598 4 0.283824 
-0.980533 4 0.261149 
-0.846925 4 0.231076 
-0.715230 4 0.193514 
-0.585878 4 0.148532 
-0.459244 4 0.096369 
-0.335607 4 0.037428 
-0.215113 4 -0.027734 
-0.097747 4 -0.098413 
0.016690 4 -0.173786 
0.128593 4 -0.252917 
0.238550 4 -0.334777 
0.347329 4 -0.418242 
0.455851 4 -0.502087 
0.565141 4 -0.584971 
0.676273 4 -0.665411 
0.790286 4 -0.741748 
0.908082 4 -0.812127 
1.030313 4 -0.874486 
1.157241 4 -0.926579 
1.288603 4 -0.966048 
1.423499 4 -0.990550 
1.560320 4 -0.997951 
1.696774 4 -0.986560 
1.830010 4 -0.955374 
1.956869 4 -0.904273 
2.074221 4 -0.834117 
2.179336 4 -0.746691 
2.270212 4 -0.644505 
2.345806 4 -0.530487 
2.406105 4 -0.407628 
2.452077 4 -0.278665 
2.485519 4 -0.145859 
2.508864 4 -0.010885 
2.524993 4 0.125153 
2.537092 4 0.261616 
2.548537 4 0.398142 
2.562824 4 0.534414 
2.583485 4 0.669895 
2.613979 4 0.803555 
2.657499 4 0.933632 
2.716684 4 1.057466 
2.793242 4 1.171487 
2.887547 4 1.271417 
2.998326 4 1.352724 
3.122577 4 1.411261 
3.255829 4 1.443976 
3.392742 4 1.449458 
3.527904 4 1.428152 
3.656623 4 1.382189 
3.775487 4 1.314901 
3.882611 4 1.230206 
3.977583 4 1.132050 
4.061204 4 1.024001 
4.135159 4 0.909052 
4.201686 4 0.789589 
4.263309 4 0.667472 
4.322629 4 0.544177 
4.382178 4 0.420955 
4.444305 4 0.298979 
4.511088 4 0.179455 
4.584255 4 0.063691 
4.665115 4 -0.046881 
4.754501 4 -0.150729 
4.852743 4 -0.246293 
4.959666 4 -0.332078 
5.074634 4 -0.406771 
5.196633 4 -0.469339 
5.324379 4 -0.519113 
5.456452 4 -0.555826 
5.591423 4 -0.579618 
5.727969 4 -0.591002 
5.864953 4 -0.590803 
6.001487 4 -0.580078 
6.136944 4 -0.560046 
6.270953 4 -0.532009 
6.403378 4 -0.497292 
6.534271 4 -0.457203 
6.663832 4 -0.412996 
6.792359 4 -0.365854 
6.920207 4 -0.316877 
7.047748 4 -0.267078 
7.175341 4 -0.217380 
7.303308 4 -0.168616 
7.431913 4 -0.121530 
7.561360 4 -0.076773 
7.691778 4 -0.034901 
7.823234 4 0.003619 
7.955730 4 0.038422 
8.089214 4 0.069233 
8.223596 4 0.095876 
8.358753 4 0.118262 
8.494546 4 0.136390 
8.630830 4 0.150339 
8.767465 4 0.160257 
8.904320 4 0.166355 
9.041285 4 0.168893 
9.178269 4 0.168176 
9.315204 4 0.164536 
9.452044 4 0.158326 
9.588765 4 0.149912 
9.725360 4 0.139662 
9.861836 4 0.127942 
9.998211 4 0.115104 
10.134512 4 0.101489 
10.270767 4 0.087413 
10.407005 4 0.073174 
10.543255 4 0.059038 
10.679542 4 0.045247 
10.815885 4 0.032012 
10.952298 4 0.019512 
11.088790 4 0.007897 
11.225365 4 -0.002713 
11.362020 4 -0.012229 
11.498752 4 -0.020589 
11.635551 4 -0.027758 
11.772408 4 -0.033725 
11.909312 4 -0.038503 
12.046251 4 -0.042123 
12.183215 4 -0.044636 
12.320194 4 -0.046106 
12.457179 4 -0.046610 
12.594165 4 -0.046234 
12.731146 4 -0.045071 
12.868120 4 -0.043221 
13.005084 4 -0.040784 
13.142038 4 -0.037862 
13.278984 4 -0.034554 
13.415923 4 -0.030958 
13.552856 4 -0.027165 
13.689786 4 -0.023264 
13.826716 4 -0.019334 
13.963646 4 -0.015447 
14.100580 4 -0.011669 
14.237519 4 -0.008056 
14.374463 4 -0.004656 
14.511413 4 -0.001509 
14.648369 4 0.001355 
14.785332 4 0.003912 
14.922300 4 0.006147 
15.059273 4 0.008053 
15.196250 4 0.009627 
15.333231 4 0.010876 
15.470214 4 0.011807 
15.607199 4 0.012437 
15.744185 4 0.012784 
15.881171 4 0.012869 
16.018158 4 0.012718 
16.155143 4 0.012355 
16.292129 4 0.011809 
16.429113 4 0.011106 
16.566097 4 0.010276 
16.703080 4 0.009345 
16.840062 4 0.008340 
16.977045 4 0.007285 
17.114027 4 0.006205 
17.251009 4 0.005122 
17.387991 4 0.004054 
17.524973 4 0.003019 
17.661956 4 0.002032 
17.798939 4 0.001107 
17.935923 4 0.000252 
18.072907 4 -0.000523 
18.209891 4 -0.001213 
18.346876 4 -0.001814 
18.483862 4 -0.002324 
18.620847 4 -0.002743 
18.757833 4 -0.003073 
18.894819 4 -0.003317 
19.031805 4 -0.003479 
19.168792 4 -0.003564 
19.305778 4 -0.003579 
19.442764 4 -0.003531 
19.579751 4 -0.003425 
19.716737 4 -0.003271 
19.853723 4 -0.003076 
19.990709 4 -0.002847 
20.127695 4 -0.002592 
20.264681 4 -0.002319 
20.401667 4 -0.002033 
20.538653 4 -0.001741 
20.675639 4 -0.001450 
20.812625 4 -0.001164 
20.949611 4 -0.000888 
21.086597 4 -0.000626 
21.223583 4 -0.000381 
21.360569 4 -0.000157 
21.497556 4 0.000046 
21.634542 4 0.000224 
21.771528 4 0.000378 
21.908514 4 0.000507 
22.045500 4 0.000611 
22.182487 4 0.000691 
22.319473 4 0.000747 
22.456459 4 0.000781 
22.593446 4 0.000795 
22.730432 4 0.000789 
22.867418 4 0.000767 
23.004405 4 0.000729 
23.141391 4 0.000679 
23.278377 4 0.000618 
23.415363 4 0.000548 
23.552350 4 0.000472 
23.689336 4 0.000391 
23.826322 4 0.000307 
23.963308 4 0.000222 
24.100295 4 0.000138 
24.237281 4 0.000056 
24.374267 4 -0.000023 
24.511254 4 -0.000098 
24.648240 4 -0.000168 
24.785226 4 -0.000232 
24.922212 4 -0.000289 
25.059199 4 -0.000339 
25.196185 4 -0.000383 
25.333171 4 -0.000419 
25.470158 4 -0.000448 
25.607144 4 -0.000470 
25.744130 4 -0.000486 
25.881117 4 -0.000495 
26.018103 4 -0.000499 
26.155089 4 -0.000497 
26.292075 4 -0.000490 
26.429062 4 -0.000479 
26.566048 4 -0.000464 
26.703034 4 -0.000446 
26.840021 4 -0.000425 
26.977007 4 -0.000402 
27.113993 4 -0.000378 
27.250980 4 -0.000353 
27.387966 4 -0.000328 
27.524952 4 -0.000302 
27.661938 4 -0.000276 
27.798925 4 -0.000252 
27.935911 4 -0.000228 
28.072897 4 -0.000205 
28.209884 4 -0.000183 
28.346870 4 -0.000163 
28.483856 4 -0.000145 
28.620843 4 -0.000128 
28.757829 4 -0.000113 
28.894815 4 -0.000100 
29.031801 4 -0.000088 
29.168788 4 -0.000078 
29.305774 4 -0.000069 
29.442760 4 -0.000062 
29.579747 4 -0.000055 
29.716733 4 -0.000050 
29.853719 4 -0.000046 
29.990706 4 -0.000042 
30.127692 4 -0.000039 
30.264678 4 -0.000037 
30.401664 4 -0.000035 
30.538651 4 -0.000033 
30.675637 4 -0.000031 
30.812623 4 -0.000029 
30.949610 4 -0.000027 
31.086596 4 -0.000025 
31.223582 4 -0.000023 
31.360569 4 -0.000020 
31.497555 4 -0.000017 
31.634541 4 -0.000013 
31.771527 4 -0.000009 
31.908514 4 -0.000005 
32.045500 4 0.000000 
32.182486 4 0.000006 
32.319473 4 0.000011 
32.456459 4 0.000018 
32.593445 4 0.000024 
32.730432 4 0.000031 
32.867418 4 0.000038 
33.004404 4 0.000045 
33.141390 4 0.000053 
33.278377 4 0.000060 
33.415363 4 0.000068 


==> SGDVDM38pulse18.dat <==
-33.407651 4.5 0.000118 
-33.270665 4.5 0.000127 
-33.133678 4.5 0.000136 
-32.996692 4.5 0.000146 
-32.859706 4.5 0.000156 
-32.722719 4.5 0.000166 
-32.585733 4.5 0.000176 
-32.448747 4.5 0.000187 
-32.311760 4.5 0.000197 
-32.174774 4.5 0.000208 
-32.037788 4.5 0.000218 
-31.900802 4.5 0.000229 
-31.763815 4.5 0.000240 
-31.626829 4.5 0.000250 
-31.489843 4.5 0.000261 
-31.352856 4.5 0.000271 
-31.215870 4.5 0.000282 
-31.078884 4.5 0.000292 
-30.941897 4.5 0.000302 
-30.804911 4.5 0.000313 
-30.667925 4.5 0.000323 
-30.530939 4.5 0.000333 
-30.393952 4.5 0.000343 
-30.256966 4.5 0.000352 
-30.119980 4.5 0.000362 
-29.982993 4.5 0.000371 
-29.846007 4.5 0.000381 
-29.709021 4.5 0.000390 
-29.572034 4.5 0.000398 
-29.435048 4.5 0.000407 
-29.298062 4.5 0.000415 
-29.161076 4.5 0.000422 
-29.024089 4.5 0.000429 
-28.887103 4.5 0.000434 
-28.750117 4.5 0.000439 
-28.613130 4.5 0.000443 
-28.476144 4.5 0.000445 
-28.343016 4.5 0.000454 
-28.206030 4.5 0.000457 
-28.069043 4.5 0.000459 
-27.932057 4.5 0.000460 
-27.795071 4.5 0.000461 
-27.658084 4.5 0.000460 
-27.521098 4.5 0.000458 
-27.384112 4.5 0.000456 
-27.247126 4.5 0.000452 
-27.110139 4.5 0.000447 
-26.973153 4.5 0.000441 
-26.836167 4.5 0.000434 
-26.699180 4.5 0.000426 
-26.562194 4.5 0.000417 
-26.425208 4.5 0.000407 
-26.288221 4.5 0.000396 
-26.151235 4.5 0.000385 
-26.014249 4.5 0.000372 
-25.877263 4.5 0.000359 
-25.740276 4.5 0.000345 
-25.603290 4.5 0.000331 
-25.466304 4.5 0.000316 
-25.329317 4.5 0.000301 
-25.192331 4.5 0.000285 
-25.055345 4.5 0.000270 
-24.918358 4.5 0.000255 
-24.781372 4.5 0.000240 
-24.644386 4.5 0.000226 
-24.507400 4.5 0.000212 
-24.370413 4.5 0.000198 
-24.233427 4.5 0.000186 
-24.096441 4.5 0.000174 
-23.959454 4.5 0.000163 
-23.822468 4.5 0.000153 
-23.685482 4.5 0.000144 
-23.548495 4.5 0.000136 
-23.411509 4.5 0.000128 
-23.274523 4.5 0.000122 
-23.137536 4.5 0.000116 
-23.000550 4.5 0.000112 
-22.863564 4.5 0.000107 
-22.726578 4.5 0.000103 
-22.589591 4.5 0.000099 
-22.452605 4.5 0.000095 
-22.315619 4.5 0.000090 
-22.178632 4.5 0.000085 
-22.041646 4.5 0.000078 
-21.904660 4.5 0.000070 
-21.767673 4.5 0.000060 
-21.630687 4.5 0.000047 
-21.493701 4.5 0.000033 
-21.356715 4.5 0.000015 
-21.219728 4.5 -0.000007 
-21.082742 4.5 -0.000032 
-20.945756 4.5 -0.000060 
-20.808769 4.5 -0.000093 
-20.671783 4.5 -0.000131 
-20.534797 4.5 -0.000172 
-20.397811 4.5 -0.000218 
-20.260824 4.5 -0.000269 
-20.123838 4.5 -0.000323 
-19.986852 4.5 -0.000382 
-19.849865 4.5 -0.000443 
-19.712879 4.5 -0.000508 
-19.575893 4.5 -0.000575 
-19.438906 4.5 -0.000643 
-19.301920 4.5 -0.000711 
-19.164934 4.5 -0.000779 
-19.027948 4.5 -0.000845 
-18.890961 4.5 -0.000908 
-18.753975 4.5 -0.000966 
-18.616989 4.5 -0.001019 
-18.480002 4.5 -0.001064 
-18.343016 4.5 -0.001100 
-18.206030 4.5 -0.001125 
-18.069044 4.5 -0.001138 
-17.932057 4.5 -0.001137 
-17.795071 4.5 -0.001121 
-17.658085 4.5 -0.001089 
-17.521098 4.5 -0.001039 
-17.384112 4.5 -0.000970 
-17.247126 4.5 -0.000882 
-17.110140 4.5 -0.000774 
-16.973153 4.5 -0.000647 
-16.836167 4.5 -0.000499 
-16.699181 4.5 -0.000333 
-16.562195 4.5 -0.000149 
-16.425209 4.5 0.000052 
-16.288222 4.5 0.000268 
-16.151236 4.5 0.000495 
-16.014250 4.5 0.000732 
-15.877264 4.5 0.000974 
-15.740278 4.5 0.001218 
-15.603292 4.5 0.001460 
-15.466306 4.5 0.001695 
-15.329320 4.5 0.001918 
-15.192334 4.5 0.002123 
-15.055347 4.5 0.002305 
-14.918361 4.5 0.002458 
-14.781375 4.5 0.002576 
-14.644389 4.5 0.002654 
-14.507402 4.5 0.002686 
-14.370416 4.5 0.002667 
-14.233430 4.5 0.002592 
-14.096444 4.5 0.002457 
-13.959457 4.5 0.002258 
-13.822471 4.5 0.001993 
-13.685485 4.5 0.001661 
-13.548500 4.5 0.001260 
-13.411514 4.5 0.000792 
-13.274529 4.5 0.000260 
-13.137544 4.5 -0.000333 
-13.000559 4.5 -0.000982 
-12.863575 4.5 -0.001679 
-12.726590 4.5 -0.002415 
-12.589606 4.5 -0.003179 
-12.452622 4.5 -0.003960 
-12.315638 4.5 -0.004743 
-12.178654 4.5 -0.005512 
-12.041670 4.5 -0.006251 
-11.904685 4.5 -0.006941 
-11.767700 4.5 -0.007563 
-11.630715 4.5 -0.008097 
-11.493729 4.5 -0.008522 
-11.356743 4.5 -0.008818 
-11.219757 4.5 -0.008964 
-11.082771 4.5 -0.008942 
-10.945784 4.5 -0.008732 
-10.808799 4.5 -0.008318 
-10.671814 4.5 -0.007687 
-10.534830 4.5 -0.006826 
-10.397849 4.5 -0.005728 
-10.260869 4.5 -0.004388 
-10.123892 4.5 -0.002806 
-9.986917 4.5 -0.000987 
-9.849946 4.5 0.001059 
-9.712979 4.5 0.003315 
-9.576014 4.5 0.005762 
-9.439053 4.5 0.008370 
-9.302093 4.5 0.011106 
-9.165136 4.5 0.013928 
-9.028179 4.5 0.016792 
-8.891223 4.5 0.019643 
-8.754264 4.5 0.022424 
-8.617303 4.5 0.025072 
-8.480338 4.5 0.027519 
-8.343369 4.5 0.029694 
-8.206395 4.5 0.031524 
-8.069415 4.5 0.032934 
-7.932432 4.5 0.033849 
-7.795446 4.5 0.034196 
-7.658460 4.5 0.033906 
-7.521478 4.5 0.032914 
-7.384503 4.5 0.031160 
-7.247541 4.5 0.028596 
-7.110598 4.5 0.025183 
-6.973679 4.5 0.020894 
-6.836791 4.5 0.015718 
-6.699939 4.5 0.009657 
-6.563128 4.5 0.002736 
-6.426361 4.5 -0.005005 
-6.289638 4.5 -0.013504 
-6.152958 4.5 -0.022675 
-6.016317 4.5 -0.032413 
-5.879707 4.5 -0.042589 
-5.743119 4.5 -0.053049 
-5.606538 4.5 -0.063621 
-5.469950 4.5 -0.074108 
-5.333339 4.5 -0.084294 
-5.196689 4.5 -0.093947 
-5.059986 4.5 -0.102818 
-4.923219 4.5 -0.110645 
-4.786384 4.5 -0.117160 
-4.649484 4.5 -0.122090 
-4.512530 4.5 -0.125163 
-4.375547 4.5 -0.126114 
-4.238569 4.5 -0.124693 
-4.101644 4.5 -0.120667 
-3.964832 4.5 -0.113833 
-3.828203 4.5 -0.104023 
-3.691833 4.5 -0.091110 
-3.555802 4.5 -0.075016 
-3.420188 4.5 -0.055721 
-3.285059 4.5 -0.033265 
-3.150472 4.5 -0.007755 
-3.016457 4.5 0.020629 
-2.883021 4.5 0.051638 
-2.750134 4.5 0.084943 
-2.617729 4.5 0.120145 
-2.485703 4.5 0.156766 
-2.353913 4.5 0.194255 
-2.222186 4.5 0.231988 
-2.090324 4.5 0.269270 
-1.958120 4.5 0.305339 
-1.825372 4.5 0.339366 
-1.691908 4.5 0.370467 
-1.557605 4.5 0.397707 
-1.422418 4.5 0.420113 
-1.286404 4.5 0.436699 
-1.149746 4.5 0.446486 
-1.012771 4.5 0.448535 
-0.875956 4.5 0.441991 
-0.739927 4.5 0.426123 
-0.605436 4.5 0.400374 
-0.473328 4.5 0.364397 
-0.344484 4.5 0.318094 
-0.219757 4.5 0.261631 
-0.099899 4.5 0.195442 
0.014518 4.5 0.120207 
0.123164 4.5 0.036816 
0.226008 4.5 -0.053678 
0.323346 4.5 -0.150115 
0.415818 4.5 -0.251272 
0.504397 4.5 -0.355900 
0.590358 4.5 -0.462733 
0.675237 4.5 -0.570473 
0.760765 4.5 -0.677744 
0.848783 4.5 -0.783031 
0.941138 4.5 -0.884587 
1.039534 4.5 -0.980351 
1.145351 4.5 -1.067885 
1.259427 4.5 -1.144355 
1.381810 4.5 -1.206616 
1.511543 4.5 -1.251398 
1.646518 4.5 -1.275636 
1.783504 4.5 -1.276891 
1.918378 4.5 -1.253785 
2.046589 4.5 -1.206332 
2.163754 4.5 -1.136043 
2.266274 4.5 -1.045747 
2.351797 4.5 -0.939164 
2.419433 4.5 -0.820338 
2.469713 4.5 -0.693104 
2.504354 4.5 -0.560679 
2.525933 4.5 -0.425457 
2.537581 4.5 -0.288988 
2.542725 4.5 -0.152104 
2.544932 4.5 -0.015136 
2.547809 4.5 0.121821 
2.554939 4.5 0.258628 
2.569815 4.5 0.394828 
2.595722 4.5 0.529402 
2.635551 4.5 0.660588 
2.691536 4.5 0.785813 
2.764954 4.5 0.901773 
2.855846 4.5 1.004694 
2.962865 4.5 1.090765 
3.083331 4.5 1.156656 
3.213530 4.5 1.200009 
3.349201 4.5 1.219766 
3.486118 4.5 1.216252 
3.620607 4.5 1.191023 
3.749901 4.5 1.146522 
3.872299 4.5 1.085692 
3.987131 4.5 1.011605 
4.094612 4.5 0.927198 
4.195627 4.5 0.835118 
4.291515 4.5 0.737666 
4.383873 4.5 0.636815 
4.474394 4.5 0.534265 
4.564743 4.5 0.431517 
4.656456 4.5 0.329937 
4.750869 4.5 0.230816 
4.849062 4.5 0.135390 
4.951824 4.5 0.044854 
5.059634 4.5 -0.039655 
5.172665 4.5 -0.117090 
5.290797 4.5 -0.186533 
5.413665 4.5 -0.247237 
5.540702 4.5 -0.298661 
5.671211 4.5 -0.340496 
5.804422 4.5 -0.372671 
5.939561 4.5 -0.395350 
6.075901 4.5 -0.408911 
6.212806 4.5 -0.413910 
6.349756 4.5 -0.411053 
6.486364 4.5 -0.401146 
6.622371 4.5 -0.385066 
6.757644 4.5 -0.363721 
6.892154 4.5 -0.338026 
7.025955 4.5 -0.308876 
7.159167 4.5 -0.277135 
7.291946 4.5 -0.243619 
7.424470 4.5 -0.209089 
7.556918 4.5 -0.174247 
7.689457 4.5 -0.139728 
7.822232 4.5 -0.106102 
7.955357 4.5 -0.073868 
8.088916 4.5 -0.043457 
8.222958 4.5 -0.015227 
8.357501 4.5 0.010533 
8.492533 4.5 0.033602 
8.628022 4.5 0.053830 
8.763918 4.5 0.071128 
8.900157 4.5 0.085471 
9.036672 4.5 0.096886 
9.173394 4.5 0.105454 
9.310259 4.5 0.111300 
9.447208 4.5 0.114585 
9.584191 4.5 0.115501 
9.721171 4.5 0.114266 
9.858120 4.5 0.111114 
9.995018 4.5 0.106291 
10.131859 4.5 0.100048 
10.268641 4.5 0.092638 
10.405370 4.5 0.084307 
10.542056 4.5 0.075295 
10.678711 4.5 0.065829 
10.815350 4.5 0.056123 
10.951987 4.5 0.046373 
11.088633 4.5 0.036757 
11.225300 4.5 0.027431 
11.361996 4.5 0.018534 
11.498727 4.5 0.010180 
11.635495 4.5 0.002466 
11.772303 4.5 -0.004536 
11.909147 4.5 -0.010770 
12.046026 4.5 -0.016201 
12.182935 4.5 -0.020813 
12.319869 4.5 -0.024602 
12.456824 4.5 -0.027584 
12.593793 4.5 -0.029785 
12.730771 4.5 -0.031242 
12.867756 4.5 -0.032004 
13.004742 4.5 -0.032124 
13.141727 4.5 -0.031665 
13.278710 4.5 -0.030691 
13.415689 4.5 -0.029272 
13.552663 4.5 -0.027475 
13.689633 4.5 -0.025371 
13.826599 4.5 -0.023026 
13.963562 4.5 -0.020507 
14.100523 4.5 -0.017876 
14.237482 4.5 -0.015189 
14.374442 4.5 -0.012501 
14.511403 4.5 -0.009859 
14.648365 4.5 -0.007305 
14.785330 4.5 -0.004877 
14.922297 4.5 -0.002604 
15.059268 4.5 -0.000512 
15.196241 4.5 0.001380 
15.333217 4.5 0.003058 
15.470196 4.5 0.004514 
15.607176 4.5 0.005744 
15.744159 4.5 0.006748 
15.881143 4.5 0.007531 
16.018128 4.5 0.008101 
16.155114 4.5 0.008469 
16.292100 4.5 0.008648 
16.429087 4.5 0.008655 
16.566073 4.5 0.008506 
16.703059 4.5 0.008219 
16.840044 4.5 0.007813 
16.977030 4.5 0.007308 
17.114015 4.5 0.006722 
17.251000 4.5 0.006074 
17.387984 4.5 0.005381 
17.524968 4.5 0.004660 
17.661953 4.5 0.003928 
17.798937 4.5 0.003198 
17.935922 4.5 0.002483 
18.072906 4.5 0.001794 
18.209891 4.5 0.001142 
18.346876 4.5 0.000535 
18.483861 4.5 -0.000022 
18.620846 4.5 -0.000524 
18.757832 4.5 -0.000965 
18.894818 4.5 -0.001346 
19.031804 4.5 -0.001664 
19.168790 4.5 -0.001920 
19.305776 4.5 -0.002117 
19.442762 4.5 -0.002255 
19.579748 4.5 -0.002338 
19.716735 4.5 -0.002371 
19.853721 4.5 -0.002357 
19.990707 4.5 -0.002302 
20.127694 4.5 -0.002210 
20.264680 4.5 -0.002087 
20.401666 4.5 -0.001937 
20.538652 4.5 -0.001766 
20.675638 4.5 -0.001580 
20.812625 4.5 -0.001383 
20.949611 4.5 -0.001179 
21.086597 4.5 -0.000972 
21.223583 4.5 -0.000768 
21.360569 4.5 -0.000568 
21.497555 4.5 -0.000377 
21.634541 4.5 -0.000196 
21.771528 4.5 -0.000029 
21.908514 4.5 0.000125 
22.045500 4.5 0.000262 
22.182486 4.5 0.000383 
22.319473 4.5 0.000486 
22.456459 4.5 0.000572 
22.593445 4.5 0.000641 
22.730432 4.5 0.000693 
22.867418 4.5 0.000730 
23.004404 4.5 0.000751 
23.141390 4.5 0.000758 
23.278377 4.5 0.000752 
23.415363 4.5 0.000735 
23.552349 4.5 0.000708 
23.689336 4.5 0.000672 
23.826322 4.5 0.000629 
23.963308 4.5 0.000581 
24.100294 4.5 0.000528 
24.237281 4.5 0.000472 
24.374267 4.5 0.000415 
24.511253 4.5 0.000357 
24.648240 4.5 0.000299 
24.785226 4.5 0.000243 
24.922212 4.5 0.000188 
25.059198 4.5 0.000137 
25.196185 4.5 0.000090 
25.333171 4.5 0.000046 
25.470157 4.5 0.000006 
25.607144 4.5 -0.000029 
25.744130 4.5 -0.000059 
25.881116 4.5 -0.000085 
26.018103 4.5 -0.000106 
26.155089 4.5 -0.000123 
26.292075 4.5 -0.000135 
26.429061 4.5 -0.000143 
26.566048 4.5 -0.000148 
26.703034 4.5 -0.000149 
26.840020 4.5 -0.000147 
26.977007 4.5 -0.000142 
27.113993 4.5 -0.000136 
27.250979 4.5 -0.000127 
27.387966 4.5 -0.000116 
27.524952 4.5 -0.000105 
27.661938 4.5 -0.000093 
27.798924 4.5 -0.000080 
27.935911 4.5 -0.000067 
28.072897 4.5 -0.000054 
28.209883 4.5 -0.000041 
28.346870 4.5 -0.000029 
28.483856 4.5 -0.000018 
28.620842 4.5 -0.000007 
28.757829 4.5 0.000003 
28.894815 4.5 0.000011 
29.031801 4.5 0.000019 
29.168787 4.5 0.000026 
29.305774 4.5 0.000031 
29.442760 4.5 0.000036 
29.579746 4.5 0.000040 
29.716733 4.5 0.000042 
29.853719 4.5 0.000044 
29.990705 4.5 0.000046 
30.127692 4.5 0.000046 
30.264678 4.5 0.000047 
30.401664 4.5 0.000047 
30.538651 4.5 0.000046 
30.675637 4.5 0.000045 
30.812623 4.5 0.000045 
30.949609 4.5 0.000044 
31.086596 4.5 0.000044 
31.223582 4.5 0.000043 
31.360568 4.5 0.000044 
31.497555 4.5 0.000044 
31.634541 4.5 0.000045 
31.771527 4.5 0.000046 
31.908514 4.5 0.000048 
32.045500 4.5 0.000051 
32.182486 4.5 0.000054 
32.319472 4.5 0.000058 
32.456459 4.5 0.000062 
32.593445 4.5 0.000067 
32.730431 4.5 0.000073 
32.867418 4.5 0.000079 
33.004404 4.5 0.000086 
33.141390 4.5 0.000093 
33.278377 4.5 0.000101 
33.415363 4.5 0.000109 


==> SGDVDM38pulse2.dat <==
-33.407649 0.5 -0.000046 
-33.270663 0.5 -0.000051 
-33.133676 0.5 -0.000056 
-32.996690 0.5 -0.000062 
-32.859704 0.5 -0.000067 
-32.722717 0.5 -0.000073 
-32.585731 0.5 -0.000078 
-32.448745 0.5 -0.000083 
-32.311758 0.5 -0.000088 
-32.174772 0.5 -0.000092 
-32.037786 0.5 -0.000096 
-31.900800 0.5 -0.000099 
-31.763813 0.5 -0.000102 
-31.626827 0.5 -0.000104 
-31.489841 0.5 -0.000106 
-31.352854 0.5 -0.000107 
-31.215868 0.5 -0.000107 
-31.078882 0.5 -0.000107 
-30.941895 0.5 -0.000106 
-30.804909 0.5 -0.000105 
-30.667923 0.5 -0.000104 
-30.530937 0.5 -0.000102 
-30.393950 0.5 -0.000100 
-30.256964 0.5 -0.000097 
-30.119978 0.5 -0.000095 
-29.982991 0.5 -0.000092 
-29.846005 0.5 -0.000089 
-29.709019 0.5 -0.000086 
-29.572032 0.5 -0.000083 
-29.435046 0.5 -0.000079 
-29.298060 0.5 -0.000076 
-29.161074 0.5 -0.000073 
-29.024087 0.5 -0.000070 
-28.887101 0.5 -0.000068 
-28.750115 0.5 -0.000065 
-28.613128 0.5 -0.000062 
-28.476142 0.5 -0.000060 
-28.343014 0.5 -0.000051 
-28.206028 0.5 -0.000048 
-28.069041 0.5 -0.000046 
-27.932055 0.5 -0.000043 
-27.795069 0.5 -0.000041 
-27.658082 0.5 -0.000038 
-27.521096 0.5 -0.000035 
-27.384110 0.5 -0.000032 
-27.247124 0.5 -0.000029 
-27.110137 0.5 -0.000026 
-26.973151 0.5 -0.000023 
-26.836165 0.5 -0.000020 
-26.699178 0.5 -0.000016 
-26.562192 0.5 -0.000013 
-26.425206 0.5 -0.000010 
-26.288219 0.5 -0.000006 
-26.151233 0.5 -0.000003 
-26.014247 0.5 0.000000 
-25.877261 0.5 0.000003 
-25.740274 0.5 0.000006 
-25.603288 0.5 0.000009 
-25.466302 0.5 0.000012 
-25.329315 0.5 0.000015 
-25.192329 0.5 0.000018 
-25.055343 0.5 0.000020 
-24.918356 0.5 0.000022 
-24.781370 0.5 0.000024 
-24.644384 0.5 0.000026 
-24.507398 0.5 0.000028 
-24.370411 0.5 0.000029 
-24.233425 0.5 0.000030 
-24.096439 0.5 0.000031 
-23.959452 0.5 0.000032 
-23.822466 0.5 0.000032 
-23.685480 0.5 0.000033 
-23.548493 0.5 0.000033 
-23.411507 0.5 0.000033 
-23.274521 0.5 0.000033 
-23.137534 0.5 0.000033 
-23.000548 0.5 0.000033 
-22.863562 0.5 0.000034 
-22.726576 0.5 0.000034 
-22.589589 0.5 0.000035 
-22.452603 0.5 0.000036 
-22.315617 0.5 0.000037 
-22.178630 0.5 0.000039 
-22.041644 0.5 0.000041 
-21.904658 0.5 0.000044 
-21.767671 0.5 0.000048 
-21.630685 0.5 0.000053 
-21.493699 0.5 0.000058 
-21.356713 0.5 0.000064 
-21.219726 0.5 0.000071 
-21.082740 0.5 0.000079 
-20.945754 0.5 0.000087 
-20.808767 0.5 0.000097 
-20.671781 0.5 0.000107 
-20.534795 0.5 0.000119 
-20.397808 0.5 0.000131 
-20.260822 0.5 0.000143 
-20.123836 0.5 0.000156 
-19.986850 0.5 0.000170 
-19.849863 0.5 0.000183 
-19.712877 0.5 0.000197 
-19.575891 0.5 0.000211 
-19.438904 0.5 0.000224 
-19.301918 0.5 0.000236 
-19.164932 0.5 0.000247 
-19.027945 0.5 0.000258 
-18.890959 0.5 0.000267 
-18.753973 0.5 0.000274 
-18.616987 0.5 0.000279 
-18.480000 0.5 0.000282 
-18.343014 0.5 0.000282 
-18.206028 0.5 0.000280 
-18.069041 0.5 0.000274 
-17.932055 0.5 0.000266 
-17.795069 0.5 0.000255 
-17.658082 0.5 0.000240 
-17.521096 0.5 0.000222 
-17.384110 0.5 0.000201 
-17.247124 0.5 0.000177 
-17.110137 0.5 0.000150 
-16.973151 0.5 0.000120 
-16.836165 0.5 0.000088 
-16.699178 0.5 0.000055 
-16.562192 0.5 0.000020 
-16.425206 0.5 -0.000016 
-16.288219 0.5 -0.000051 
-16.151233 0.5 -0.000086 
-16.014247 0.5 -0.000118 
-15.877261 0.5 -0.000149 
-15.740274 0.5 -0.000176 
-15.603288 0.5 -0.000198 
-15.466302 0.5 -0.000215 
-15.329315 0.5 -0.000225 
-15.192329 0.5 -0.000229 
-15.055343 0.5 -0.000223 
-14.918356 0.5 -0.000209 
-14.781370 0.5 -0.000185 
-14.644384 0.5 -0.000150 
-14.507398 0.5 -0.000104 
-14.370411 0.5 -0.000047 
-14.233425 0.5 0.000023 
-14.096439 0.5 0.000103 
-13.959452 0.5 0.000196 
-13.822466 0.5 0.000299 
-13.685480 0.5 0.000412 
-13.548494 0.5 0.000534 
-13.411507 0.5 0.000663 
-13.274521 0.5 0.000799 
-13.137535 0.5 0.000938 
-13.000549 0.5 0.001079 
-12.863563 0.5 0.001219 
-12.726576 0.5 0.001355 
-12.589590 0.5 0.001485 
-12.452604 0.5 0.001604 
-12.315618 0.5 0.001710 
-12.178631 0.5 0.001798 
-12.041645 0.5 0.001866 
-11.904659 0.5 0.001910 
-11.767672 0.5 0.001926 
-11.630686 0.5 0.001911 
-11.493700 0.5 0.001862 
-11.356714 0.5 0.001775 
-11.219727 0.5 0.001650 
-11.082741 0.5 0.001484 
-10.945755 0.5 0.001275 
-10.808769 0.5 0.001023 
-10.671783 0.5 0.000730 
-10.534797 0.5 0.000395 
-10.397811 0.5 0.000020 
-10.260826 0.5 -0.000390 
-10.123840 0.5 -0.000832 
-9.986854 0.5 -0.001301 
-9.849869 0.5 -0.001790 
-9.712884 0.5 -0.002292 
-9.575898 0.5 -0.002798 
-9.438913 0.5 -0.003299 
-9.301927 0.5 -0.003785 
-9.164942 0.5 -0.004243 
-9.027956 0.5 -0.004663 
-8.890970 0.5 -0.005031 
-8.753984 0.5 -0.005335 
-8.616998 0.5 -0.005561 
-8.480012 0.5 -0.005696 
-8.343026 0.5 -0.005729 
-8.206039 0.5 -0.005647 
-8.069053 0.5 -0.005438 
-7.932067 0.5 -0.005094 
-7.795082 0.5 -0.004607 
-7.658097 0.5 -0.003969 
-7.521113 0.5 -0.003178 
-7.384130 0.5 -0.002232 
-7.247148 0.5 -0.001133 
-7.110168 0.5 0.000114 
-6.973188 0.5 0.001502 
-6.836210 0.5 0.003016 
-6.699234 0.5 0.004643 
-6.562258 0.5 0.006362 
-6.425283 0.5 0.008148 
-6.288309 0.5 0.009975 
-6.151335 0.5 0.011810 
-6.014361 0.5 0.013618 
-5.877385 0.5 0.015360 
-5.740409 0.5 0.016996 
-5.603430 0.5 0.018479 
-5.466450 0.5 0.019765 
-5.329467 0.5 0.020807 
-5.192483 0.5 0.021556 
-5.055497 0.5 0.021967 
-4.918511 0.5 0.021993 
-4.781525 0.5 0.021592 
-4.644542 0.5 0.020725 
-4.507563 0.5 0.019358 
-4.370590 0.5 0.017463 
-4.233625 0.5 0.015018 
-4.096672 0.5 0.012013 
-3.959733 0.5 0.008445 
-3.822808 0.5 0.004323 
-3.685901 0.5 -0.000333 
-3.549012 0.5 -0.005490 
-3.412140 0.5 -0.011100 
-3.275285 0.5 -0.017103 
-3.138444 0.5 -0.023424 
-3.001614 0.5 -0.029972 
-2.864789 0.5 -0.036644 
-2.727964 0.5 -0.043321 
-2.591133 0.5 -0.049874 
-2.454290 0.5 -0.056158 
-2.317427 0.5 -0.062020 
-2.180541 0.5 -0.067300 
-2.043628 0.5 -0.071828 
-1.906688 0.5 -0.075432 
-1.769723 0.5 -0.077942 
-1.632742 0.5 -0.079185 
-1.495756 0.5 -0.079001 
-1.358782 0.5 -0.077235 
-1.221841 0.5 -0.073751 
-1.084960 0.5 -0.068429 
-0.948169 0.5 -0.061175 
-0.811498 0.5 -0.051922 
-0.674980 0.5 -0.040636 
-0.538644 0.5 -0.027321 
-0.402517 0.5 -0.012019 
-0.266615 0.5 0.005181 
-0.130946 0.5 0.024146 
0.004494 0.5 0.044693 
0.139725 0.5 0.066590 
0.274782 0.5 0.089554 
0.409715 0.5 0.113251 
0.544590 0.5 0.137298 
0.679481 0.5 0.161263 
0.814473 0.5 0.184670 
0.949649 0.5 0.207000 
1.085086 0.5 0.227697 
1.220842 0.5 0.246172 
1.356952 0.5 0.261815 
1.493412 0.5 0.274003 
1.630169 0.5 0.282110 
1.767117 0.5 0.285527 
1.904088 0.5 0.283676 
2.040850 0.5 0.276029 
2.177111 0.5 0.262133 
2.312528 0.5 0.241627 
2.446723 0.5 0.214268 
2.579304 0.5 0.179941 
2.709895 0.5 0.138678 
2.838163 0.5 0.090663 
2.963854 0.5 0.036234 
3.086825 0.5 -0.024123 
3.207067 0.5 -0.089786 
3.324732 0.5 -0.160002 
3.440142 0.5 -0.233911 
3.553790 0.5 -0.310546 
3.666332 0.5 -0.388842 
3.778559 0.5 -0.467633 
3.891364 0.5 -0.545636 
4.005688 0.5 -0.621436 
4.122448 0.5 -0.693459 
4.242451 0.5 -0.759960 
4.366289 0.5 -0.819009 
4.494223 0.5 -0.868517 
4.626063 0.5 -0.906294 
4.761064 0.5 -0.930151 
4.897857 0.5 -0.938066 
5.034454 0.5 -0.928377 
5.168338 0.5 -0.900005 
5.296663 0.5 -0.852630 
5.416529 0.5 -0.786809 
5.525311 0.5 -0.703956 
5.620965 0.5 -0.606212 
5.702270 0.5 -0.496187 
5.768935 0.5 -0.376662 
5.821603 0.5 -0.250288 
5.861745 0.5 -0.119352 
5.891503 0.5 0.014356 
5.913520 0.5 0.149570 
5.930793 0.5 0.285482 
5.946565 0.5 0.421585 
5.964232 0.5 0.557470 
5.987272 0.5 0.692576 
6.019132 0.5 0.825926 
6.063056 0.5 0.955873 
6.121815 0.5 1.079914 
6.197343 0.5 1.194626 
6.290315 0.5 1.295807 
6.399795 0.5 1.378875 
6.523066 0.5 1.439487 
6.655813 0.5 1.474269 
6.792661 0.5 1.481441 
6.927981 0.5 1.461137 
7.056740 0.5 1.415307 
7.175160 0.5 1.347266 
7.281045 0.5 1.261049 
7.373779 0.5 1.160787 
7.454077 0.5 1.050250 
7.523641 0.5 0.932588 
7.584803 0.5 0.810282 
7.640228 0.5 0.685218 
7.692690 0.5 0.558840 
7.744917 0.5 0.432330 
7.799471 0.5 0.306777 
7.858652 0.5 0.183307 
7.924421 0.5 0.063182 
7.998314 0.5 -0.052162 
8.081378 0.5 -0.161136 
8.174117 0.5 -0.262054 
8.276476 0.5 -0.353248 
8.387871 0.5 -0.433194 
8.507262 0.5 -0.500636 
8.633272 0.5 -0.554697 
8.764327 0.5 -0.594944 
8.898814 0.5 -0.621402 
9.035210 0.5 -0.634532 
9.172196 0.5 -0.635158 
9.308724 0.5 -0.624389 
9.444047 0.5 -0.603522 
9.577717 0.5 -0.573957 
9.709557 0.5 -0.537127 
9.839613 0.5 -0.494443 
9.968104 0.5 -0.447255 
10.095368 0.5 -0.396837 
10.221810 0.5 -0.344367 
10.347860 0.5 -0.290931 
10.473933 0.5 -0.237517 
10.600405 0.5 -0.185020 
10.727591 0.5 -0.134239 
10.855731 0.5 -0.085880 
10.984987 0.5 -0.040552 
11.115440 0.5 0.001235 
11.247103 0.5 0.039068 
11.379921 0.5 0.072640 
11.513793 0.5 0.101741 
11.648581 0.5 0.126264 
11.784123 0.5 0.146194 
11.920252 0.5 0.161603 
12.056802 0.5 0.172643 
12.193621 0.5 0.179535 
12.330576 0.5 0.182557 
12.467561 0.5 0.182031 
12.604494 0.5 0.178317 
12.741319 0.5 0.171794 
12.878006 0.5 0.162859 
13.014545 0.5 0.151908 
13.150944 0.5 0.139338 
13.287224 0.5 0.125532 
13.423413 0.5 0.110857 
13.559546 0.5 0.095660 
13.695657 0.5 0.080261 
13.831779 0.5 0.064953 
13.967943 0.5 0.049998 
14.104170 0.5 0.035627 
14.240478 0.5 0.022036 
14.376879 0.5 0.009391 
14.513375 0.5 -0.002177 
14.649967 0.5 -0.012568 
14.786649 0.5 -0.021713 
14.923410 0.5 -0.029572 
15.060241 0.5 -0.036132 
15.197126 0.5 -0.041403 
15.334055 0.5 -0.045419 
15.471013 0.5 -0.048231 
15.607989 0.5 -0.049909 
15.744974 0.5 -0.050535 
15.881960 0.5 -0.050201 
16.018941 0.5 -0.049009 
16.155913 0.5 -0.047064 
16.292874 0.5 -0.044475 
16.429824 0.5 -0.041353 
16.566764 0.5 -0.037805 
16.703695 0.5 -0.033938 
16.840620 0.5 -0.029850 
16.977540 0.5 -0.025637 
17.114460 0.5 -0.021386 
17.251382 0.5 -0.017177 
17.388306 0.5 -0.013080 
17.525236 0.5 -0.009157 
17.662172 0.5 -0.005460 
17.799116 0.5 -0.002034 
17.936067 0.5 0.001088 
18.073025 0.5 0.003880 
18.209989 0.5 0.006325 
18.346960 0.5 0.008415 
18.483935 0.5 0.010146 
18.620914 0.5 0.011523 
18.757897 0.5 0.012557 
18.894881 0.5 0.013264 
19.031867 0.5 0.013663 
19.168853 0.5 0.013777 
19.305840 0.5 0.013633 
19.442825 0.5 0.013259 
19.579810 0.5 0.012683 
19.716795 0.5 0.011937 
19.853778 0.5 0.011050 
19.990761 0.5 0.010052 
20.127743 0.5 0.008972 
20.264724 0.5 0.007837 
20.401705 0.5 0.006673 
20.538687 0.5 0.005503 
20.675668 0.5 0.004348 
20.812650 0.5 0.003228 
20.949632 0.5 0.002160 
21.086615 0.5 0.001156 
21.223598 0.5 0.000229 
21.360581 0.5 -0.000613 
21.497566 0.5 -0.001362 
21.634550 0.5 -0.002016 
21.771536 0.5 -0.002571 
21.908521 0.5 -0.003028 
22.045507 0.5 -0.003388 
22.182493 0.5 -0.003655 
22.319479 0.5 -0.003832 
22.456466 0.5 -0.003926 
22.593452 0.5 -0.003943 
22.730438 0.5 -0.003890 
22.867424 0.5 -0.003776 
23.004411 0.5 -0.003608 
23.141397 0.5 -0.003394 
23.278383 0.5 -0.003144 
23.415369 0.5 -0.002865 
23.552355 0.5 -0.002565 
23.689341 0.5 -0.002251 
23.826327 0.5 -0.001930 
23.963313 0.5 -0.001609 
24.100298 0.5 -0.001294 
24.237284 0.5 -0.000989 
24.374270 0.5 -0.000699 
24.511256 0.5 -0.000427 
24.648243 0.5 -0.000177 
24.785229 0.5 0.000049 
24.922215 0.5 0.000249 
25.059201 0.5 0.000423 
25.196187 0.5 0.000570 
25.333173 0.5 0.000690 
25.470160 0.5 0.000783 
25.607146 0.5 0.000851 
25.744132 0.5 0.000894 
25.881119 0.5 0.000916 
26.018105 0.5 0.000916 
26.155091 0.5 0.000897 
26.292078 0.5 0.000863 
26.429064 0.5 0.000814 
26.566050 0.5 0.000752 
26.703036 0.5 0.000682 
26.840023 0.5 0.000603 
26.977009 0.5 0.000520 
27.113995 0.5 0.000433 
27.250981 0.5 0.000345 
27.387968 0.5 0.000257 
27.524954 0.5 0.000170 
27.661940 0.5 0.000087 
27.798927 0.5 0.000009 
27.935913 0.5 -0.000065 
28.072899 0.5 -0.000132 
28.209885 0.5 -0.000193 
28.346872 0.5 -0.000246 
28.483858 0.5 -0.000292 
28.620844 0.5 -0.000331 
28.757831 0.5 -0.000362 
28.894817 0.5 -0.000386 
29.031803 0.5 -0.000403 
29.168790 0.5 -0.000413 
29.305776 0.5 -0.000417 
29.442762 0.5 -0.000416 
29.579748 0.5 -0.000409 
29.716735 0.5 -0.000398 
29.853721 0.5 -0.000383 
29.990707 0.5 -0.000365 
30.127694 0.5 -0.000345 
30.264680 0.5 -0.000322 
30.401666 0.5 -0.000299 
30.538653 0.5 -0.000274 
30.675639 0.5 -0.000249 
30.812625 0.5 -0.000224 
30.949611 0.5 -0.000200 
31.086598 0.5 -0.000176 
31.223584 0.5 -0.000154 
31.360570 0.5 -0.000134 
31.497557 0.5 -0.000115 
31.634543 0.5 -0.000098 
31.771529 0.5 -0.000082 
31.908516 0.5 -0.000069 
32.045502 0.5 -0.000058 
32.182488 0.5 -0.000049 
32.319474 0.5 -0.000042 
32.456461 0.5 -0.000037 
32.593447 0.5 -0.000033 
32.730433 0.5 -0.000031 
32.867420 0.5 -0.000031 
33.004406 0.5 -0.000032 
33.141392 0.5 -0.000034 
33.278379 0.5 -0.000037 
33.415365 0.5 -0.000041 


==> SGDVDM38pulse20.dat <==
-33.407651 5 -0.000199 
-33.270665 5 -0.000203 
-33.133679 5 -0.000207 
-32.996692 5 -0.000210 
-32.859706 5 -0.000213 
-32.722720 5 -0.000215 
-32.585733 5 -0.000216 
-32.448747 5 -0.000217 
-32.311761 5 -0.000217 
-32.174774 5 -0.000216 
-32.037788 5 -0.000215 
-31.900802 5 -0.000213 
-31.763815 5 -0.000211 
-31.626829 5 -0.000208 
-31.489843 5 -0.000204 
-31.352857 5 -0.000200 
-31.215870 5 -0.000195 
-31.078884 5 -0.000190 
-30.941898 5 -0.000183 
-30.804911 5 -0.000176 
-30.667925 5 -0.000169 
-30.530939 5 -0.000160 
-30.393952 5 -0.000151 
-30.256966 5 -0.000141 
-30.119980 5 -0.000130 
-29.982994 5 -0.000119 
-29.846007 5 -0.000106 
-29.709021 5 -0.000093 
-29.572035 5 -0.000080 
-29.435048 5 -0.000066 
-29.298062 5 -0.000051 
-29.161076 5 -0.000035 
-29.024089 5 -0.000020 
-28.887103 5 -0.000004 
-28.750117 5 0.000011 
-28.613131 5 0.000026 
-28.476144 5 0.000041 
-28.343016 5 0.000063 
-28.206030 5 0.000081 
-28.069044 5 0.000098 
-27.932057 5 0.000116 
-27.795071 5 0.000133 
-27.658085 5 0.000150 
-27.521098 5 0.000167 
-27.384112 5 0.000184 
-27.247126 5 0.000200 
-27.110139 5 0.000215 
-26.973153 5 0.000230 
-26.836167 5 0.000244 
-26.699181 5 0.000258 
-26.562194 5 0.000271 
-26.425208 5 0.000283 
-26.288222 5 0.000294 
-26.151235 5 0.000304 
-26.014249 5 0.000314 
-25.877263 5 0.000323 
-25.740276 5 0.000331 
-25.603290 5 0.000338 
-25.466304 5 0.000345 
-25.329318 5 0.000351 
-25.192331 5 0.000357 
-25.055345 5 0.000362 
-24.918359 5 0.000368 
-24.781372 5 0.000373 
-24.644386 5 0.000378 
-24.507400 5 0.000383 
-24.370413 5 0.000389 
-24.233427 5 0.000395 
-24.096441 5 0.000402 
-23.959455 5 0.000409 
-23.822468 5 0.000418 
-23.685482 5 0.000427 
-23.548496 5 0.000437 
-23.411509 5 0.000448 
-23.274523 5 0.000460 
-23.137537 5 0.000473 
-23.000550 5 0.000486 
-22.863564 5 0.000501 
-22.726578 5 0.000516 
-22.589592 5 0.000531 
-22.452605 5 0.000547 
-22.315619 5 0.000562 
-22.178633 5 0.000576 
-22.041646 5 0.000590 
-21.904660 5 0.000602 
-21.767674 5 0.000612 
-21.630687 5 0.000620 
-21.493701 5 0.000624 
-21.356715 5 0.000625 
-21.219729 5 0.000622 
-21.082742 5 0.000614 
-20.945756 5 0.000600 
-20.808770 5 0.000581 
-20.671783 5 0.000555 
-20.534797 5 0.000522 
-20.397811 5 0.000481 
-20.260824 5 0.000433 
-20.123838 5 0.000377 
-19.986852 5 0.000313 
-19.849866 5 0.000241 
-19.712879 5 0.000161 
-19.575893 5 0.000074 
-19.438907 5 -0.000020 
-19.301921 5 -0.000121 
-19.164934 5 -0.000226 
-19.027948 5 -0.000337 
-18.890962 5 -0.000450 
-18.753975 5 -0.000565 
-18.616989 5 -0.000680 
-18.480003 5 -0.000793 
-18.343017 5 -0.000902 
-18.206030 5 -0.001005 
-18.069044 5 -0.001100 
-17.932058 5 -0.001184 
-17.795072 5 -0.001256 
-17.658085 5 -0.001312 
-17.521099 5 -0.001351 
-17.384113 5 -0.001370 
-17.247126 5 -0.001367 
-17.110140 5 -0.001340 
-16.973154 5 -0.001287 
-16.836168 5 -0.001208 
-16.699181 5 -0.001100 
-16.562195 5 -0.000964 
-16.425209 5 -0.000799 
-16.288223 5 -0.000607 
-16.151237 5 -0.000387 
-16.014251 5 -0.000141 
-15.877264 5 0.000128 
-15.740278 5 0.000417 
-15.603293 5 0.000722 
-15.466307 5 0.001039 
-15.329321 5 0.001364 
-15.192335 5 0.001689 
-15.055349 5 0.002010 
-14.918363 5 0.002318 
-14.781377 5 0.002606 
-14.644391 5 0.002867 
-14.507405 5 0.003092 
-14.370418 5 0.003274 
-14.233432 5 0.003402 
-14.096446 5 0.003470 
-13.959460 5 0.003470 
-13.822473 5 0.003394 
-13.685487 5 0.003236 
-13.548501 5 0.002989 
-13.411515 5 0.002650 
-13.274530 5 0.002216 
-13.137544 5 0.001683 
-13.000559 5 0.001054 
-12.863575 5 0.000330 
-12.726591 5 -0.000486 
-12.589608 5 -0.001385 
-12.452625 5 -0.002360 
-12.315643 5 -0.003399 
-12.178661 5 -0.004488 
-12.041679 5 -0.005611 
-11.904697 5 -0.006747 
-11.767716 5 -0.007877 
-11.630734 5 -0.008977 
-11.493751 5 -0.010021 
-11.356768 5 -0.010981 
-11.219785 5 -0.011829 
-11.082800 5 -0.012536 
-10.945815 5 -0.013072 
-10.808829 5 -0.013407 
-10.671843 5 -0.013511 
-10.534857 5 -0.013357 
-10.397871 5 -0.012919 
-10.260887 5 -0.012174 
-10.123905 5 -0.011104 
-9.986926 5 -0.009692 
-9.849951 5 -0.007929 
-9.712981 5 -0.005812 
-9.576017 5 -0.003342 
-9.439059 5 -0.000531 
-9.302109 5 0.002606 
-9.165166 5 0.006040 
-9.028229 5 0.009738 
-8.891299 5 0.013654 
-8.754373 5 0.017736 
-8.617450 5 0.021921 
-8.480528 5 0.026137 
-8.343605 5 0.030305 
-8.206677 5 0.034336 
-8.069743 5 0.038136 
-7.932800 5 0.041603 
-7.795846 5 0.044633 
-7.658882 5 0.047117 
-7.521907 5 0.048945 
-7.384925 5 0.050008 
-7.247939 5 0.050201 
-7.110955 5 0.049424 
-6.973981 5 0.047585 
-6.837028 5 0.044603 
-6.700107 5 0.040410 
-6.563230 5 0.034956 
-6.426411 5 0.028211 
-6.289662 5 0.020164 
-6.152995 5 0.010832 
-6.016418 5 0.000258 
-5.879936 5 -0.011486 
-5.743549 5 -0.024298 
-5.607252 5 -0.038042 
-5.471033 5 -0.052552 
-5.334874 5 -0.067626 
-5.198751 5 -0.083031 
-5.062634 5 -0.098502 
-4.926490 5 -0.113742 
-4.790285 5 -0.128429 
-4.653984 5 -0.142213 
-4.517561 5 -0.154724 
-4.380997 5 -0.165577 
-4.244286 5 -0.174376 
-4.107441 5 -0.180720 
-3.970496 5 -0.184214 
-3.833510 5 -0.184479 
-3.696567 5 -0.181157 
-3.559778 5 -0.173926 
-3.423278 5 -0.162513 
-3.287220 5 -0.146700 
-3.151768 5 -0.126343 
-3.017091 5 -0.101372 
-2.883345 5 -0.071811 
-2.750664 5 -0.037774 
-2.619143 5 0.000521 
-2.488826 5 0.042759 
-2.359693 5 0.088519 
-2.231653 5 0.137284 
-2.104534 5 0.188436 
-1.978086 5 0.241263 
-1.851989 5 0.294957 
-1.725864 5 0.348616 
-1.599292 5 0.401246 
-1.471849 5 0.451753 
-1.343138 5 0.498949 
-1.212836 5 0.541557 
-1.080744 5 0.578217 
-0.946840 5 0.607512 
-0.811333 5 0.628009 
-0.674703 5 0.638307 
-0.537726 5 0.637115 
-0.401478 5 0.623339 
-0.267297 5 0.596169 
-0.136708 5 0.555173 
-0.011315 5 0.500351 
0.107337 5 0.432168 
0.217915 5 0.351529 
0.319433 5 0.259710 
0.411368 5 0.158252 
0.493725 5 0.048831 
0.567066 5 -0.066871 
0.632483 5 -0.187270 
0.691551 5 -0.310940 
0.746257 5 -0.436630 
0.798921 5 -0.563220 
0.852112 5 -0.689623 
0.908553 5 -0.814652 
0.971000 5 -0.936848 
1.042080 5 -1.054302 
1.124057 5 -1.164504 
1.218528 5 -1.264273 
1.326075 5 -1.349820 
1.445915 5 -1.417006 
1.575682 5 -1.461821 
1.711456 5 -1.481006 
1.848124 5 -1.472690 
1.980069 5 -1.436828 
2.102012 5 -1.375276 
2.209799 5 -1.291456 
2.300903 5 -1.189723 
2.374560 5 -1.074643 
2.431585 5 -0.950381 
2.474006 5 -0.820318 
2.504650 5 -0.686920 
2.526788 5 -0.551803 
2.543876 5 -0.415929 
2.559391 5 -0.279851 
2.576726 5 -0.143984 
2.599113 5 -0.008848 
2.629532 5 0.124727 
2.670599 5 0.255452 
2.724412 5 0.381512 
2.792377 5 0.500598 
2.875057 5 0.610049 
2.972067 5 0.707086 
3.082086 5 0.789112 
3.202986 5 0.854018 
3.332074 5 0.900424 
3.466417 5 0.927819 
3.603164 5 0.936558 
3.739825 5 0.927756 
3.874459 5 0.903097 
4.005759 5 0.864619 
4.133042 5 0.814518 
4.256182 5 0.754986 
4.375492 5 0.688111 
4.491611 5 0.615816 
4.605380 5 0.539844 
4.717738 5 0.461762 
4.829637 5 0.382981 
4.941972 5 0.304778 
5.055530 5 0.228315 
5.170951 5 0.154649 
5.288712 5 0.084736 
5.409113 5 0.019432 
5.532285 5 -0.040524 
5.658200 5 -0.094517 
5.786696 5 -0.142068 
5.917503 5 -0.182851 
6.050278 5 -0.216688 
6.184634 5 -0.243557 
6.320175 5 -0.263578 
6.456520 5 -0.277005 
6.593326 5 -0.284205 
6.730307 5 -0.285640 
6.867235 5 -0.281841 
7.003949 5 -0.273392 
7.140348 5 -0.260908 
7.276390 5 -0.245016 
7.412075 5 -0.226340 
7.547443 5 -0.205492 
7.682558 5 -0.183056 
7.817498 5 -0.159586 
7.952350 5 -0.135597 
8.087197 5 -0.111562 
8.222114 5 -0.087908 
8.357164 5 -0.065012 
8.492398 5 -0.043206 
8.627848 5 -0.022766 
8.763531 5 -0.003923 
8.899450 5 0.013146 
9.035596 5 0.028309 
9.171950 5 0.041482 
9.308485 5 0.052625 
9.445170 5 0.061737 
9.581974 5 0.068854 
9.718864 5 0.074046 
9.855810 5 0.077408 
9.992787 5 0.079061 
10.129773 5 0.079145 
10.266753 5 0.077812 
10.403714 5 0.075226 
10.540649 5 0.071558 
10.677558 5 0.066979 
10.814439 5 0.061662 
10.951297 5 0.055774 
11.088137 5 0.049476 
11.224964 5 0.042920 
11.361787 5 0.036249 
11.498610 5 0.029593 
11.635440 5 0.023068 
11.772281 5 0.016777 
11.909137 5 0.010809 
12.046010 5 0.005239 
12.182900 5 0.000126 
12.319809 5 -0.004485 
12.456735 5 -0.008560 
12.593676 5 -0.012080 
12.730631 5 -0.015038 
12.867596 5 -0.017436 
13.004570 5 -0.019287 
13.141550 5 -0.020612 
13.278534 5 -0.021439 
13.415520 5 -0.021803 
13.552506 5 -0.021744 
13.689492 5 -0.021303 
13.826476 5 -0.020528 
13.963458 5 -0.019464 
14.100438 5 -0.018159 
14.237416 5 -0.016660 
14.374392 5 -0.015013 
14.511367 5 -0.013262 
14.648341 5 -0.011448 
14.785315 5 -0.009610 
14.922289 5 -0.007783 
15.059264 5 -0.005998 
15.196239 5 -0.004283 
15.333216 5 -0.002662 
15.470194 5 -0.001153 
15.607173 5 0.000227 
15.744154 5 0.001467 
15.881136 5 0.002558 
16.018119 5 0.003496 
16.155103 5 0.004279 
16.292088 5 0.004908 
16.429074 5 0.005389 
16.566059 5 0.005726 
16.703046 5 0.005929 
16.840032 5 0.006006 
16.977018 5 0.005970 
17.114004 5 0.005831 
17.250991 5 0.005603 
17.387977 5 0.005299 
17.524962 5 0.004931 
17.661948 5 0.004512 
17.798933 5 0.004056 
17.935919 5 0.003574 
18.072904 5 0.003077 
18.209890 5 0.002575 
18.346875 5 0.002078 
18.483861 5 0.001595 
18.620846 5 0.001133 
18.757832 5 0.000698 
18.894817 5 0.000295 
19.031803 5 -0.000072 
19.168789 5 -0.000399 
19.305775 5 -0.000685 
19.442761 5 -0.000929 
19.579747 5 -0.001130 
19.716734 5 -0.001289 
19.853720 5 -0.001407 
19.990706 5 -0.001485 
20.127692 5 -0.001528 
20.264679 5 -0.001536 
20.401665 5 -0.001513 
20.538651 5 -0.001463 
20.675638 5 -0.001390 
20.812624 5 -0.001295 
20.949610 5 -0.001185 
21.086596 5 -0.001060 
21.223583 5 -0.000927 
21.360569 5 -0.000786 
21.497555 5 -0.000642 
21.634541 5 -0.000498 
21.771527 5 -0.000356 
21.908514 5 -0.000217 
22.045500 5 -0.000085 
22.182486 5 0.000039 
22.319472 5 0.000154 
22.456459 5 0.000259 
22.593445 5 0.000352 
22.730431 5 0.000435 
22.867417 5 0.000505 
23.004404 5 0.000563 
23.141390 5 0.000610 
23.278376 5 0.000645 
23.415363 5 0.000669 
23.552349 5 0.000683 
23.689335 5 0.000688 
23.826322 5 0.000685 
23.963308 5 0.000673 
24.100294 5 0.000655 
24.237280 5 0.000632 
24.374267 5 0.000603 
24.511253 5 0.000571 
24.648239 5 0.000536 
24.785226 5 0.000499 
24.922212 5 0.000461 
25.059198 5 0.000423 
25.196185 5 0.000385 
25.333171 5 0.000348 
25.470157 5 0.000312 
25.607143 5 0.000278 
25.744130 5 0.000247 
25.881116 5 0.000217 
26.018102 5 0.000191 
26.155089 5 0.000167 
26.292075 5 0.000146 
26.429061 5 0.000128 
26.566048 5 0.000113 
26.703034 5 0.000101 
26.840020 5 0.000091 
26.977006 5 0.000083 
27.113993 5 0.000077 
27.250979 5 0.000074 
27.387965 5 0.000072 
27.524952 5 0.000071 
27.661938 5 0.000071 
27.798924 5 0.000073 
27.935911 5 0.000075 
28.072897 5 0.000077 
28.209883 5 0.000079 
28.346869 5 0.000082 
28.483856 5 0.000084 
28.620842 5 0.000085 
28.757828 5 0.000086 
28.894815 5 0.000086 
29.031801 5 0.000086 
29.168787 5 0.000084 
29.305774 5 0.000082 
29.442760 5 0.000079 
29.579746 5 0.000074 
29.716732 5 0.000069 
29.853719 5 0.000063 
29.990705 5 0.000056 
30.127691 5 0.000048 
30.264678 5 0.000039 
30.401664 5 0.000029 
30.538650 5 0.000019 
30.675637 5 0.000008 
30.812623 5 -0.000003 
30.949609 5 -0.000015 
31.086595 5 -0.000026 
31.223582 5 -0.000038 
31.360568 5 -0.000050 
31.497554 5 -0.000062 
31.634541 5 -0.000074 
31.771527 5 -0.000086 
31.908513 5 -0.000098 
32.045500 5 -0.000109 
32.182486 5 -0.000120 
32.319472 5 -0.000130 
32.456458 5 -0.000140 
32.593445 5 -0.000150 
32.730431 5 -0.000158 
32.867417 5 -0.000167 
33.004404 5 -0.000174 
33.141390 5 -0.000181 
33.278376 5 -0.000188 
33.415363 5 -0.000194 


==> SGDVDM38pulse4.dat <==
-33.407649 1 0.000223 
-33.270663 1 0.000223 
-33.133677 1 0.000223 
-32.996690 1 0.000222 
-32.859704 1 0.000220 
-32.722718 1 0.000218 
-32.585731 1 0.000216 
-32.448745 1 0.000214 
-32.311759 1 0.000212 
-32.174772 1 0.000209 
-32.037786 1 0.000207 
-31.900800 1 0.000205 
-31.763814 1 0.000203 
-31.626827 1 0.000201 
-31.489841 1 0.000199 
-31.352855 1 0.000198 
-31.215868 1 0.000197 
-31.078882 1 0.000196 
-30.941896 1 0.000196 
-30.804909 1 0.000196 
-30.667923 1 0.000196 
-30.530937 1 0.000196 
-30.393950 1 0.000197 
-30.256964 1 0.000197 
-30.119978 1 0.000198 
-29.982992 1 0.000199 
-29.846005 1 0.000200 
-29.709019 1 0.000201 
-29.572033 1 0.000202 
-29.435046 1 0.000203 
-29.298060 1 0.000203 
-29.161074 1 0.000204 
-29.024087 1 0.000205 
-28.887101 1 0.000205 
-28.750115 1 0.000205 
-28.613129 1 0.000205 
-28.476142 1 0.000205 
-28.343014 1 0.000211 
-28.206028 1 0.000211 
-28.069042 1 0.000211 
-27.932055 1 0.000211 
-27.795069 1 0.000211 
-27.658083 1 0.000211 
-27.521096 1 0.000211 
-27.384110 1 0.000211 
-27.247124 1 0.000211 
-27.110137 1 0.000210 
-26.973151 1 0.000210 
-26.836165 1 0.000210 
-26.699179 1 0.000210 
-26.562192 1 0.000210 
-26.425206 1 0.000210 
-26.288220 1 0.000210 
-26.151233 1 0.000210 
-26.014247 1 0.000210 
-25.877261 1 0.000209 
-25.740274 1 0.000209 
-25.603288 1 0.000208 
-25.466302 1 0.000207 
-25.329316 1 0.000206 
-25.192329 1 0.000205 
-25.055343 1 0.000203 
-24.918357 1 0.000202 
-24.781370 1 0.000199 
-24.644384 1 0.000197 
-24.507398 1 0.000194 
-24.370411 1 0.000191 
-24.233425 1 0.000187 
-24.096439 1 0.000183 
-23.959453 1 0.000178 
-23.822466 1 0.000173 
-23.685480 1 0.000168 
-23.548494 1 0.000162 
-23.411507 1 0.000156 
-23.274521 1 0.000149 
-23.137535 1 0.000142 
-23.000548 1 0.000135 
-22.863562 1 0.000128 
-22.726576 1 0.000120 
-22.589590 1 0.000113 
-22.452603 1 0.000105 
-22.315617 1 0.000098 
-22.178631 1 0.000090 
-22.041644 1 0.000084 
-21.904658 1 0.000077 
-21.767672 1 0.000071 
-21.630685 1 0.000066 
-21.493699 1 0.000062 
-21.356713 1 0.000058 
-21.219727 1 0.000055 
-21.082740 1 0.000054 
-20.945754 1 0.000053 
-20.808768 1 0.000054 
-20.671781 1 0.000056 
-20.534795 1 0.000059 
-20.397809 1 0.000064 
-20.260822 1 0.000069 
-20.123836 1 0.000076 
-19.986850 1 0.000084 
-19.849864 1 0.000093 
-19.712877 1 0.000103 
-19.575891 1 0.000114 
-19.438905 1 0.000125 
-19.301918 1 0.000136 
-19.164932 1 0.000147 
-19.027946 1 0.000157 
-18.890959 1 0.000167 
-18.753973 1 0.000176 
-18.616987 1 0.000183 
-18.480000 1 0.000189 
-18.343014 1 0.000192 
-18.206028 1 0.000193 
-18.069042 1 0.000190 
-17.932055 1 0.000184 
-17.795069 1 0.000175 
-17.658083 1 0.000161 
-17.521096 1 0.000143 
-17.384110 1 0.000121 
-17.247124 1 0.000094 
-17.110137 1 0.000062 
-16.973151 1 0.000026 
-16.836165 1 -0.000015 
-16.699179 1 -0.000060 
-16.562192 1 -0.000109 
-16.425206 1 -0.000162 
-16.288220 1 -0.000217 
-16.151233 1 -0.000275 
-16.014247 1 -0.000334 
-15.877261 1 -0.000394 
-15.740275 1 -0.000453 
-15.603288 1 -0.000510 
-15.466302 1 -0.000564 
-15.329316 1 -0.000614 
-15.192329 1 -0.000658 
-15.055343 1 -0.000695 
-14.918357 1 -0.000724 
-14.781371 1 -0.000742 
-14.644384 1 -0.000749 
-14.507398 1 -0.000743 
-14.370412 1 -0.000723 
-14.233425 1 -0.000688 
-14.096439 1 -0.000637 
-13.959453 1 -0.000569 
-13.822466 1 -0.000485 
-13.685480 1 -0.000383 
-13.548494 1 -0.000263 
-13.411508 1 -0.000128 
-13.274522 1 0.000024 
-13.137535 1 0.000190 
-13.000549 1 0.000368 
-12.863563 1 0.000558 
-12.726577 1 0.000754 
-12.589591 1 0.000956 
-12.452604 1 0.001159 
-12.315618 1 0.001360 
-12.178632 1 0.001553 
-12.041646 1 0.001736 
-11.904660 1 0.001902 
-11.767674 1 0.002046 
-11.630687 1 0.002165 
-11.493701 1 0.002251 
-11.356715 1 0.002300 
-11.219728 1 0.002307 
-11.082742 1 0.002268 
-10.945756 1 0.002177 
-10.808770 1 0.002032 
-10.671783 1 0.001828 
-10.534797 1 0.001564 
-10.397812 1 0.001238 
-10.260826 1 0.000850 
-10.123840 1 0.000401 
-9.986855 1 -0.000107 
-9.849870 1 -0.000671 
-9.712885 1 -0.001285 
-9.575900 1 -0.001943 
-9.438916 1 -0.002636 
-9.301931 1 -0.003355 
-9.164947 1 -0.004088 
-9.027962 1 -0.004822 
-8.890978 1 -0.005543 
-8.753993 1 -0.006235 
-8.617009 1 -0.006881 
-8.480024 1 -0.007463 
-8.343038 1 -0.007963 
-8.206052 1 -0.008361 
-8.069066 1 -0.008639 
-7.932080 1 -0.008777 
-7.795094 1 -0.008759 
-7.658108 1 -0.008565 
-7.521122 1 -0.008182 
-7.384137 1 -0.007596 
-7.247153 1 -0.006795 
-7.110170 1 -0.005773 
-6.973190 1 -0.004524 
-6.836212 1 -0.003049 
-6.699236 1 -0.001352 
-6.562263 1 0.000559 
-6.425293 1 0.002668 
-6.288326 1 0.004958 
-6.151361 1 0.007401 
-6.014399 1 0.009968 
-5.877438 1 0.012620 
-5.740478 1 0.015315 
-5.603518 1 0.018006 
-5.466556 1 0.020638 
-5.329593 1 0.023152 
-5.192626 1 0.025488 
-5.055656 1 0.027579 
-4.918681 1 0.029357 
-4.781701 1 0.030753 
-4.644718 1 0.031698 
-4.507732 1 0.032124 
-4.370746 1 0.031965 
-4.233762 1 0.031161 
-4.096784 1 0.029657 
-3.959817 1 0.027406 
-3.822865 1 0.024371 
-3.685933 1 0.020527 
-3.549026 1 0.015860 
-3.412150 1 0.010374 
-3.275309 1 0.004086 
-3.138504 1 -0.002966 
-3.001738 1 -0.010727 
-2.865008 1 -0.019122 
-2.728312 1 -0.028052 
-2.591644 1 -0.037402 
-2.454995 1 -0.047032 
-2.318353 1 -0.056783 
-2.181708 1 -0.066477 
-2.045043 1 -0.075914 
-1.908347 1 -0.084882 
-1.771607 1 -0.093152 
-1.634814 1 -0.100483 
-1.497962 1 -0.106627 
-1.361054 1 -0.111333 
-1.224100 1 -0.114350 
-1.087117 1 -0.115431 
-0.950136 1 -0.114344 
-0.813195 1 -0.110873 
-0.676346 1 -0.104828 
-0.539645 1 -0.096049 
-0.403159 1 -0.084414 
-0.266955 1 -0.069847 
-0.131100 1 -0.052323 
0.004347 1 -0.031872 
0.139338 1 -0.008586 
0.273842 1 0.017378 
0.407853 1 0.045793 
0.541394 1 0.076366 
0.674517 1 0.108730 
0.807310 1 0.142450 
0.939890 1 0.177019 
1.072405 1 0.211862 
1.205021 1 0.246340 
1.337916 1 0.279746 
1.471261 1 0.311317 
1.605207 1 0.340234 
1.739863 1 0.365635 
1.875271 1 0.386624 
2.011389 1 0.402287 
2.148070 1 0.411719 
2.285041 1 0.414050 
2.421902 1 0.408475 
2.558124 1 0.394300 
2.693065 1 0.370976 
2.825998 1 0.338136 
2.956155 1 0.295631 
3.082783 1 0.243547 
3.205204 1 0.182209 
3.322882 1 0.112175 
3.435486 1 0.034206 
3.542935 1 -0.050769 
3.645437 1 -0.141694 
3.743507 1 -0.237429 
3.837961 1 -0.336779 
3.929900 1 -0.438507 
4.020669 1 -0.541326 
4.111805 1 -0.643867 
4.204959 1 -0.744626 
4.301800 1 -0.841895 
4.403886 1 -0.933691 
4.512497 1 -1.017698 
4.628445 1 -1.091256 
4.751848 1 -1.151417 
4.881933 1 -1.195109 
5.016892 1 -1.219403 
5.153869 1 -1.221883 
5.289132 1 -1.201045 
5.418451 1 -1.156620 
5.537619 1 -1.089731 
5.643022 1 -1.002788 
5.732116 1 -0.899158 
5.803697 1 -0.782663 
5.857935 1 -0.657068 
5.896204 1 -0.525649 
5.920809 1 -0.390947 
5.934681 1 -0.254688 
5.941128 1 -0.117859 
5.943653 1 0.019103 
5.945847 1 0.156073 
5.951321 1 0.292956 
5.963643 1 0.429409 
5.986235 1 0.564575 
6.022198 1 0.696869 
6.074058 1 0.823855 
6.143436 1 0.942279 
6.230732 1 1.048280 
6.334899 1 1.137811 
6.453427 1 1.207181 
6.582587 1 1.253615 
6.717923 1 1.275672 
6.854873 1 1.273410 
6.989371 1 1.248267 
7.118282 1 1.202722 
7.239621 1 1.139856 
7.352547 1 1.062937 
7.457214 1 0.975098 
7.554542 1 0.879153 
7.645970 1 0.777523 
7.733243 1 0.672254 
7.818227 1 0.565079 
7.902772 1 0.457512 
7.988603 1 0.350923 
8.077241 1 0.246612 
8.169938 1 0.145845 
8.267637 1 0.049872 
8.370940 1 -0.040090 
8.480107 1 -0.122886 
8.595064 1 -0.197476 
8.715447 1 -0.262984 
8.840650 1 -0.318748 
8.969899 1 -0.364354 
9.102326 1 -0.399655 
9.237042 1 -0.424767 
9.373206 1 -0.440051 
9.510073 1 -0.446076 
9.647030 1 -0.443582 
9.783617 1 -0.433429 
9.919524 1 -0.416555 
10.054585 1 -0.393940 
10.188757 1 -0.366567 
10.322097 1 -0.335406 
10.454737 1 -0.301385 
10.586857 1 -0.265385 
10.718662 1 -0.228227 
10.850360 1 -0.190670 
10.982147 1 -0.153401 
11.114195 1 -0.117039 
11.246641 1 -0.082127 
11.379585 1 -0.049138 
11.513088 1 -0.018466 
11.647174 1 0.009570 
11.781834 1 0.034722 
11.917032 1 0.056820 
12.052709 1 0.075762 
12.188793 1 0.091511 
12.325207 1 0.104093 
12.461868 1 0.113590 
12.598702 1 0.120132 
12.735639 1 0.123890 
12.872621 1 0.125070 
13.009602 1 0.123905 
13.146547 1 0.120646 
13.283436 1 0.115559 
13.420257 1 0.108915 
13.557010 1 0.100988 
13.693700 1 0.092044 
13.830338 1 0.082345 
13.966939 1 0.072136 
14.103520 1 0.061649 
14.240096 1 0.051099 
14.376683 1 0.040678 
14.513293 1 0.030559 
14.649937 1 0.020893 
14.786621 1 0.011805 
14.923349 1 0.003401 
15.060122 1 -0.004237 
15.196939 1 -0.011049 
15.333796 1 -0.016995 
15.470690 1 -0.022055 
15.607613 1 -0.026226 
15.744560 1 -0.029522 
15.881525 1 -0.031970 
16.018502 1 -0.033610 
16.155485 1 -0.034493 
16.292471 1 -0.034679 
16.429457 1 -0.034232 
16.566439 1 -0.033223 
16.703417 1 -0.031725 
16.840390 1 -0.029815 
16.977357 1 -0.027566 
17.114320 1 -0.025051 
17.251279 1 -0.022343 
17.388236 1 -0.019507 
17.525192 1 -0.016608 
17.662147 1 -0.013703 
17.799103 1 -0.010844 
17.936061 1 -0.008077 
18.073022 1 -0.005443 
18.209986 1 -0.002976 
18.346954 1 -0.000702 
18.483925 1 0.001357 
18.620899 1 0.003186 
18.757876 1 0.004774 
18.894856 1 0.006118 
19.031837 1 0.007218 
19.168821 1 0.008078 
19.305806 1 0.008707 
19.442792 1 0.009116 
19.579778 1 0.009320 
19.716764 1 0.009336 
19.853750 1 0.009181 
19.990736 1 0.008877 
20.127722 1 0.008442 
20.264707 1 0.007898 
20.401692 1 0.007265 
20.538676 1 0.006563 
20.675661 1 0.005811 
20.812645 1 0.005029 
20.949629 1 0.004232 
21.086613 1 0.003437 
21.223597 1 0.002657 
21.360581 1 0.001906 
21.497565 1 0.001193 
21.634550 1 0.000527 
21.771535 1 -0.000084 
21.908520 1 -0.000634 
22.045506 1 -0.001121 
22.182491 1 -0.001541 
22.319477 1 -0.001894 
22.456463 1 -0.002179 
22.593449 1 -0.002399 
22.730435 1 -0.002556 
22.867422 1 -0.002653 
23.004408 1 -0.002695 
23.141394 1 -0.002686 
23.278381 1 -0.002631 
23.415367 1 -0.002536 
23.552353 1 -0.002406 
23.689339 1 -0.002247 
23.826325 1 -0.002065 
23.963312 1 -0.001865 
24.100298 1 -0.001652 
24.237284 1 -0.001432 
24.374270 1 -0.001209 
24.511256 1 -0.000987 
24.648242 1 -0.000770 
24.785228 1 -0.000561 
24.922215 1 -0.000364 
25.059201 1 -0.000180 
25.196187 1 -0.000011 
25.333173 1 0.000141 
25.470159 1 0.000275 
25.607146 1 0.000391 
25.744132 1 0.000488 
25.881118 1 0.000567 
26.018104 1 0.000628 
26.155091 1 0.000672 
26.292077 1 0.000700 
26.429063 1 0.000712 
26.566050 1 0.000711 
26.703036 1 0.000698 
26.840022 1 0.000674 
26.977009 1 0.000641 
27.113995 1 0.000600 
27.250981 1 0.000553 
27.387967 1 0.000502 
27.524954 1 0.000447 
27.661940 1 0.000391 
27.798926 1 0.000334 
27.935913 1 0.000278 
28.072899 1 0.000223 
28.209885 1 0.000170 
28.346871 1 0.000121 
28.483858 1 0.000076 
28.620844 1 0.000035 
28.757830 1 -0.000001 
28.894817 1 -0.000033 
29.031803 1 -0.000059 
29.168789 1 -0.000080 
29.305776 1 -0.000096 
29.442762 1 -0.000108 
29.579748 1 -0.000114 
29.716734 1 -0.000116 
29.853721 1 -0.000115 
29.990707 1 -0.000109 
30.127693 1 -0.000100 
30.264680 1 -0.000089 
30.401666 1 -0.000074 
30.538652 1 -0.000058 
30.675639 1 -0.000041 
30.812625 1 -0.000022 
30.949611 1 -0.000002 
31.086597 1 0.000018 
31.223584 1 0.000038 
31.360570 1 0.000058 
31.497556 1 0.000077 
31.634543 1 0.000095 
31.771529 1 0.000113 
31.908515 1 0.000130 
32.045502 1 0.000145 
32.182488 1 0.000159 
32.319474 1 0.000171 
32.456460 1 0.000182 
32.593447 1 0.000192 
32.730433 1 0.000200 
32.867419 1 0.000207 
33.004406 1 0.000212 
33.141392 1 0.000217 
33.278378 1 0.000220 
33.415365 1 0.000222 


==> SGDVDM38pulse6.dat <==
-33.407649 1.5 0.000056 
-33.270663 1.5 0.000057 
-33.133677 1.5 0.000057 
-32.996690 1.5 0.000057 
-32.859704 1.5 0.000056 
-32.722718 1.5 0.000055 
-32.585732 1.5 0.000054 
-32.448745 1.5 0.000052 
-32.311759 1.5 0.000050 
-32.174773 1.5 0.000048 
-32.037786 1.5 0.000046 
-31.900800 1.5 0.000044 
-31.763814 1.5 0.000042 
-31.626827 1.5 0.000040 
-31.489841 1.5 0.000038 
-31.352855 1.5 0.000037 
-31.215869 1.5 0.000036 
-31.078882 1.5 0.000035 
-30.941896 1.5 0.000034 
-30.804910 1.5 0.000033 
-30.667923 1.5 0.000033 
-30.530937 1.5 0.000033 
-30.393951 1.5 0.000034 
-30.256964 1.5 0.000035 
-30.119978 1.5 0.000035 
-29.982992 1.5 0.000037 
-29.846006 1.5 0.000038 
-29.709019 1.5 0.000039 
-29.572033 1.5 0.000041 
-29.435047 1.5 0.000043 
-29.298060 1.5 0.000044 
-29.161074 1.5 0.000046 
-29.024088 1.5 0.000048 
-28.887101 1.5 0.000050 
-28.750115 1.5 0.000051 
-28.613129 1.5 0.000053 
-28.476143 1.5 0.000054 
-28.343014 1.5 0.000063 
-28.206028 1.5 0.000065 
-28.069042 1.5 0.000068 
-27.932056 1.5 0.000070 
-27.795069 1.5 0.000073 
-27.658083 1.5 0.000076 
-27.521097 1.5 0.000079 
-27.384110 1.5 0.000082 
-27.247124 1.5 0.000086 
-27.110138 1.5 0.000089 
-26.973151 1.5 0.000093 
-26.836165 1.5 0.000097 
-26.699179 1.5 0.000101 
-26.562193 1.5 0.000106 
-26.425206 1.5 0.000110 
-26.288220 1.5 0.000115 
-26.151234 1.5 0.000120 
-26.014247 1.5 0.000125 
-25.877261 1.5 0.000130 
-25.740275 1.5 0.000135 
-25.603288 1.5 0.000141 
-25.466302 1.5 0.000146 
-25.329316 1.5 0.000151 
-25.192330 1.5 0.000156 
-25.055343 1.5 0.000161 
-24.918357 1.5 0.000166 
-24.781371 1.5 0.000171 
-24.644384 1.5 0.000176 
-24.507398 1.5 0.000180 
-24.370412 1.5 0.000184 
-24.233425 1.5 0.000187 
-24.096439 1.5 0.000190 
-23.959453 1.5 0.000193 
-23.822466 1.5 0.000195 
-23.685480 1.5 0.000197 
-23.548494 1.5 0.000198 
-23.411508 1.5 0.000198 
-23.274521 1.5 0.000198 
-23.137535 1.5 0.000198 
-23.000549 1.5 0.000196 
-22.863562 1.5 0.000195 
-22.726576 1.5 0.000193 
-22.589590 1.5 0.000190 
-22.452603 1.5 0.000187 
-22.315617 1.5 0.000184 
-22.178631 1.5 0.000181 
-22.041645 1.5 0.000178 
-21.904658 1.5 0.000175 
-21.767672 1.5 0.000172 
-21.630686 1.5 0.000170 
-21.493699 1.5 0.000168 
-21.356713 1.5 0.000167 
-21.219727 1.5 0.000166 
-21.082740 1.5 0.000167 
-20.945754 1.5 0.000168 
-20.808768 1.5 0.000171 
-20.671782 1.5 0.000176 
-20.534795 1.5 0.000181 
-20.397809 1.5 0.000189 
-20.260823 1.5 0.000198 
-20.123836 1.5 0.000209 
-19.986850 1.5 0.000221 
-19.849864 1.5 0.000236 
-19.712877 1.5 0.000252 
-19.575891 1.5 0.000269 
-19.438905 1.5 0.000288 
-19.301919 1.5 0.000309 
-19.164932 1.5 0.000330 
-19.027946 1.5 0.000352 
-18.890960 1.5 0.000374 
-18.753973 1.5 0.000396 
-18.616987 1.5 0.000418 
-18.480001 1.5 0.000438 
-18.343014 1.5 0.000458 
-18.206028 1.5 0.000475 
-18.069042 1.5 0.000490 
-17.932056 1.5 0.000501 
-17.795069 1.5 0.000509 
-17.658083 1.5 0.000513 
-17.521097 1.5 0.000511 
-17.384110 1.5 0.000504 
-17.247124 1.5 0.000492 
-17.110138 1.5 0.000473 
-16.973151 1.5 0.000447 
-16.836165 1.5 0.000414 
-16.699179 1.5 0.000375 
-16.562193 1.5 0.000328 
-16.425206 1.5 0.000274 
-16.288220 1.5 0.000213 
-16.151234 1.5 0.000146 
-16.014247 1.5 0.000073 
-15.877261 1.5 -0.000006 
-15.740275 1.5 -0.000088 
-15.603289 1.5 -0.000174 
-15.466302 1.5 -0.000262 
-15.329316 1.5 -0.000350 
-15.192330 1.5 -0.000437 
-15.055343 1.5 -0.000522 
-14.918357 1.5 -0.000602 
-14.781371 1.5 -0.000675 
-14.644385 1.5 -0.000739 
-14.507398 1.5 -0.000793 
-14.370412 1.5 -0.000833 
-14.233426 1.5 -0.000859 
-14.096439 1.5 -0.000867 
-13.959453 1.5 -0.000857 
-13.822467 1.5 -0.000826 
-13.685481 1.5 -0.000773 
-13.548494 1.5 -0.000697 
-13.411508 1.5 -0.000596 
-13.274522 1.5 -0.000470 
-13.137536 1.5 -0.000320 
-13.000549 1.5 -0.000146 
-12.863563 1.5 0.000053 
-12.726577 1.5 0.000273 
-12.589591 1.5 0.000512 
-12.452605 1.5 0.000769 
-12.315619 1.5 0.001040 
-12.178633 1.5 0.001319 
-12.041647 1.5 0.001604 
-11.904661 1.5 0.001889 
-11.767675 1.5 0.002167 
-11.630689 1.5 0.002432 
-11.493703 1.5 0.002678 
-11.356717 1.5 0.002897 
-11.219730 1.5 0.003082 
-11.082744 1.5 0.003224 
-10.945758 1.5 0.003317 
-10.808772 1.5 0.003353 
-10.671785 1.5 0.003325 
-10.534799 1.5 0.003226 
-10.397813 1.5 0.003049 
-10.260827 1.5 0.002790 
-10.123841 1.5 0.002444 
-9.986855 1.5 0.002009 
-9.849870 1.5 0.001483 
-9.712885 1.5 0.000866 
-9.575901 1.5 0.000160 
-9.438917 1.5 -0.000631 
-9.301933 1.5 -0.001501 
-9.164950 1.5 -0.002442 
-9.027967 1.5 -0.003442 
-8.890985 1.5 -0.004490 
-8.754003 1.5 -0.005569 
-8.617021 1.5 -0.006663 
-8.480039 1.5 -0.007752 
-8.343057 1.5 -0.008813 
-8.206074 1.5 -0.009824 
-8.069091 1.5 -0.010758 
-7.932107 1.5 -0.011589 
-7.795123 1.5 -0.012290 
-7.658137 1.5 -0.012832 
-7.521152 1.5 -0.013189 
-7.384165 1.5 -0.013332 
-7.247179 1.5 -0.013236 
-7.110193 1.5 -0.012876 
-6.973208 1.5 -0.012231 
-6.836226 1.5 -0.011282 
-6.699245 1.5 -0.010016 
-6.562268 1.5 -0.008422 
-6.425295 1.5 -0.006497 
-6.288328 1.5 -0.004241 
-6.151366 1.5 -0.001663 
-6.014410 1.5 0.001220 
-5.877460 1.5 0.004385 
-5.740516 1.5 0.007801 
-5.603578 1.5 0.011428 
-5.466644 1.5 0.015217 
-5.329712 1.5 0.019111 
-5.192782 1.5 0.023044 
-5.055851 1.5 0.026943 
-4.918916 1.5 0.030728 
-4.781976 1.5 0.034311 
-4.645029 1.5 0.037599 
-4.508072 1.5 0.040495 
-4.371107 1.5 0.042899 
-4.234132 1.5 0.044709 
-4.097150 1.5 0.045824 
-3.960164 1.5 0.046147 
-3.823179 1.5 0.045583 
-3.686202 1.5 0.044048 
-3.549240 1.5 0.041465 
-3.412304 1.5 0.037770 
-3.275405 1.5 0.032915 
-3.138553 1.5 0.026870 
-3.001760 1.5 0.019623 
-2.865034 1.5 0.011188 
-2.728384 1.5 0.001600 
-2.591814 1.5 -0.009076 
-2.455325 1.5 -0.020749 
-2.318913 1.5 -0.033296 
-2.182569 1.5 -0.046566 
-2.046277 1.5 -0.060376 
-1.910017 1.5 -0.074513 
-1.773765 1.5 -0.088735 
-1.637493 1.5 -0.102770 
-1.501171 1.5 -0.116322 
-1.364772 1.5 -0.129070 
-1.228270 1.5 -0.140675 
-1.091650 1.5 -0.150780 
-0.954906 1.5 -0.159023 
-0.818046 1.5 -0.165032 
-0.681100 1.5 -0.168444 
-0.544114 1.5 -0.168905 
-0.407159 1.5 -0.166085 
-0.270328 1.5 -0.159682 
-0.133733 1.5 -0.149439 
0.002496 1.5 -0.135148 
0.138218 1.5 -0.116665 
0.273291 1.5 -0.093920 
0.407579 1.5 -0.066919 
0.540966 1.5 -0.035757 
0.673367 1.5 -0.000621 
0.804738 1.5 0.038209 
0.935092 1.5 0.080356 
1.064503 1.5 0.125348 
1.193109 1.5 0.172621 
1.321120 1.5 0.221517 
1.448806 1.5 0.271289 
1.576490 1.5 0.321097 
1.704529 1.5 0.370016 
1.833288 1.5 0.417028 
1.963111 1.5 0.461029 
2.094283 1.5 0.500833 
2.226981 1.5 0.535182 
2.361237 1.5 0.562768 
2.496884 1.5 0.582263 
2.633526 1.5 0.592367 
2.770510 1.5 0.591868 
2.906920 1.5 0.579719 
3.041608 1.5 0.555113 
3.173244 1.5 0.517558 
3.300412 1.5 0.466944 
3.421715 1.5 0.403564 
3.535914 1.5 0.328117 
3.642045 1.5 0.241658 
3.739530 1.5 0.145514 
3.828254 1.5 0.041185 
3.908599 1.5 -0.069770 
3.981444 1.5 -0.185829 
4.048130 1.5 -0.305569 
4.110410 1.5 -0.427693 
4.170375 1.5 -0.551003 
4.230379 1.5 -0.674331 
4.292948 1.5 -0.796422 
4.360666 1.5 -0.915788 
4.436018 1.5 -1.030552 
4.521184 1.5 -1.138305 
4.617759 1.5 -1.236028 
4.726425 1.5 -1.320128 
4.846622 1.5 -1.386650 
4.976308 1.5 -1.431684 
5.111932 1.5 -1.451933 
5.248707 1.5 -1.445328 
5.381206 1.5 -1.411499 
5.504150 1.5 -1.351935 
5.613202 1.5 -1.269749 
5.705533 1.5 -1.169119 
5.780042 1.5 -1.054585 
5.837255 1.5 -0.930404 
5.878993 1.5 -0.800113 
5.907970 1.5 -0.666334 
5.927422 1.5 -0.530795 
5.940832 1.5 -0.394498 
5.951746 1.5 -0.257965 
5.963662 1.5 -0.121509 
5.979958 1.5 0.014500 
6.003809 1.5 0.149404 
6.038076 1.5 0.282072 
6.085150 1.5 0.410798 
6.146762 1.5 0.533292 
6.223789 1.5 0.646798 
6.316111 1.5 0.748322 
6.422567 1.5 0.834953 
6.541054 1.5 0.904215 
6.668760 1.5 0.954370 
6.802512 1.5 0.984611 
6.939146 1.5 0.995106 
7.075843 1.5 0.986897 
7.210368 1.5 0.961702 
7.341184 1.5 0.921669 
7.467463 1.5 0.869143 
7.589012 1.5 0.806477 
7.706150 1.5 0.735910 
7.819573 1.5 0.659492 
7.930217 1.5 0.579070 
8.039141 1.5 0.496293 
8.147426 1.5 0.412638 
8.256098 1.5 0.329439 
8.366068 1.5 0.247916 
8.478088 1.5 0.169187 
8.592727 1.5 0.094276 
8.710357 1.5 0.024109 
8.831154 1.5 -0.040497 
8.955108 1.5 -0.098854 
9.082053 1.5 -0.150414 
9.211691 1.5 -0.194786 
9.343637 1.5 -0.231746 
9.477447 1.5 -0.261236 
9.612665 1.5 -0.283358 
9.748849 1.5 -0.298362 
9.885598 1.5 -0.306625 
10.022573 1.5 -0.308632 
10.159504 1.5 -0.304949 
10.296197 1.5 -0.296197 
10.432531 1.5 -0.283037 
10.568448 1.5 -0.266144 
10.703948 1.5 -0.246192 
10.839072 1.5 -0.223840 
10.973893 1.5 -0.199723 
11.108503 1.5 -0.174441 
11.243000 1.5 -0.148553 
11.377483 1.5 -0.122575 
11.512041 1.5 -0.096970 
11.646750 1.5 -0.072153 
11.781669 1.5 -0.048484 
11.916838 1.5 -0.026268 
12.052279 1.5 -0.005758 
12.187996 1.5 0.012849 
12.323979 1.5 0.029407 
12.460208 1.5 0.043820 
12.596651 1.5 0.056042 
12.733273 1.5 0.066068 
12.870036 1.5 0.073933 
13.006903 1.5 0.079709 
13.143838 1.5 0.083499 
13.280812 1.5 0.085429 
13.417798 1.5 0.085649 
13.554777 1.5 0.084324 
13.691736 1.5 0.081630 
13.828666 1.5 0.077750 
13.965563 1.5 0.072871 
14.102429 1.5 0.067179 
14.239268 1.5 0.060856 
14.376084 1.5 0.054075 
14.512886 1.5 0.047004 
14.649681 1.5 0.039796 
14.786476 1.5 0.032594 
14.923279 1.5 0.025524 
15.060094 1.5 0.018700 
15.196927 1.5 0.012218 
15.333779 1.5 0.006161 
15.470652 1.5 0.000593 
15.607546 1.5 -0.004434 
15.744460 1.5 -0.008885 
15.881392 1.5 -0.012736 
16.018340 1.5 -0.015979 
16.155301 1.5 -0.018616 
16.292273 1.5 -0.020660 
16.429251 1.5 -0.022133 
16.566234 1.5 -0.023065 
16.703220 1.5 -0.023493 
16.840206 1.5 -0.023460 
16.977192 1.5 -0.023011 
17.114176 1.5 -0.022195 
17.251157 1.5 -0.021064 
17.388136 1.5 -0.019668 
17.525113 1.5 -0.018059 
17.662088 1.5 -0.016286 
17.799061 1.5 -0.014397 
17.936033 1.5 -0.012437 
18.073005 1.5 -0.010448 
18.209977 1.5 -0.008468 
18.346949 1.5 -0.006531 
18.483923 1.5 -0.004668 
18.620898 1.5 -0.002905 
18.757874 1.5 -0.001263 
18.894852 1.5 0.000242 
19.031832 1.5 0.001595 
19.168813 1.5 0.002787 
19.305795 1.5 0.003814 
19.442779 1.5 0.004673 
19.579764 1.5 0.005366 
19.716749 1.5 0.005896 
19.853735 1.5 0.006271 
19.990721 1.5 0.006499 
20.127707 1.5 0.006591 
20.264693 1.5 0.006558 
20.401680 1.5 0.006413 
20.538666 1.5 0.006171 
20.675652 1.5 0.005844 
20.812637 1.5 0.005447 
20.949623 1.5 0.004995 
21.086608 1.5 0.004500 
21.223594 1.5 0.003976 
21.360579 1.5 0.003435 
21.497564 1.5 0.002887 
21.634549 1.5 0.002345 
21.771534 1.5 0.001816 
21.908520 1.5 0.001309 
22.045505 1.5 0.000830 
22.182491 1.5 0.000386 
22.319477 1.5 -0.000020 
22.456462 1.5 -0.000383 
22.593448 1.5 -0.000702 
22.730434 1.5 -0.000975 
22.867420 1.5 -0.001202 
23.004407 1.5 -0.001384 
23.141393 1.5 -0.001521 
23.278379 1.5 -0.001616 
23.415365 1.5 -0.001671 
23.552352 1.5 -0.001690 
23.689338 1.5 -0.001675 
23.826324 1.5 -0.001630 
23.963311 1.5 -0.001559 
24.100297 1.5 -0.001465 
24.237283 1.5 -0.001354 
24.374269 1.5 -0.001227 
24.511256 1.5 -0.001090 
24.648242 1.5 -0.000946 
24.785228 1.5 -0.000798 
24.922214 1.5 -0.000648 
25.059200 1.5 -0.000501 
25.196187 1.5 -0.000357 
25.333173 1.5 -0.000221 
25.470159 1.5 -0.000092 
25.607145 1.5 0.000027 
25.744132 1.5 0.000134 
25.881118 1.5 0.000230 
26.018104 1.5 0.000314 
26.155090 1.5 0.000385 
26.292077 1.5 0.000443 
26.429063 1.5 0.000489 
26.566049 1.5 0.000523 
26.703036 1.5 0.000545 
26.840022 1.5 0.000557 
26.977008 1.5 0.000558 
27.113995 1.5 0.000550 
27.250981 1.5 0.000535 
27.387967 1.5 0.000512 
27.524953 1.5 0.000483 
27.661940 1.5 0.000450 
27.798926 1.5 0.000413 
27.935912 1.5 0.000373 
28.072899 1.5 0.000331 
28.209885 1.5 0.000288 
28.346871 1.5 0.000245 
28.483858 1.5 0.000203 
28.620844 1.5 0.000162 
28.757830 1.5 0.000123 
28.894816 1.5 0.000086 
29.031803 1.5 0.000052 
29.168789 1.5 0.000021 
29.305775 1.5 -0.000006 
29.442762 1.5 -0.000030 
29.579748 1.5 -0.000051 
29.716734 1.5 -0.000068 
29.853720 1.5 -0.000081 
29.990707 1.5 -0.000092 
30.127693 1.5 -0.000099 
30.264679 1.5 -0.000103 
30.401666 1.5 -0.000104 
30.538652 1.5 -0.000103 
30.675638 1.5 -0.000100 
30.812625 1.5 -0.000095 
30.949611 1.5 -0.000088 
31.086597 1.5 -0.000080 
31.223584 1.5 -0.000071 
31.360570 1.5 -0.000061 
31.497556 1.5 -0.000051 
31.634542 1.5 -0.000040 
31.771529 1.5 -0.000029 
31.908515 1.5 -0.000019 
32.045501 1.5 -0.000008 
32.182488 1.5 0.000001 
32.319474 1.5 0.000010 
32.456460 1.5 0.000019 
32.593447 1.5 0.000027 
32.730433 1.5 0.000033 
32.867419 1.5 0.000039 
33.004405 1.5 0.000044 
33.141392 1.5 0.000049 
33.278378 1.5 0.000052 
33.415364 1.5 0.000054 


==> SGDVDM38pulse8.dat <==
-33.407650 2 0.000226 
-33.270663 2 0.000224 
-33.133677 2 0.000221 
-32.996691 2 0.000218 
-32.859704 2 0.000214 
-32.722718 2 0.000209 
-32.585732 2 0.000204 
-32.448746 2 0.000198 
-32.311759 2 0.000191 
-32.174773 2 0.000184 
-32.037787 2 0.000177 
-31.900800 2 0.000170 
-31.763814 2 0.000162 
-31.626828 2 0.000154 
-31.489841 2 0.000146 
-31.352855 2 0.000137 
-31.215869 2 0.000129 
-31.078882 2 0.000120 
-30.941896 2 0.000112 
-30.804910 2 0.000104 
-30.667924 2 0.000095 
-30.530937 2 0.000087 
-30.393951 2 0.000078 
-30.256965 2 0.000070 
-30.119978 2 0.000062 
-29.982992 2 0.000053 
-29.846006 2 0.000045 
-29.709019 2 0.000037 
-29.572033 2 0.000028 
-29.435047 2 0.000020 
-29.298061 2 0.000011 
-29.161074 2 0.000003 
-29.024088 2 -0.000006 
-28.887102 2 -0.000015 
-28.750115 2 -0.000024 
-28.613129 2 -0.000034 
-28.476143 2 -0.000044 
-28.343015 2 -0.000046 
-28.206028 2 -0.000055 
-28.069042 2 -0.000064 
-27.932056 2 -0.000073 
-27.795069 2 -0.000081 
-27.658083 2 -0.000090 
-27.521097 2 -0.000098 
-27.384111 2 -0.000106 
-27.247124 2 -0.000114 
-27.110138 2 -0.000122 
-26.973152 2 -0.000130 
-26.836165 2 -0.000137 
-26.699179 2 -0.000144 
-26.562193 2 -0.000151 
-26.425206 2 -0.000158 
-26.288220 2 -0.000164 
-26.151234 2 -0.000170 
-26.014248 2 -0.000175 
-25.877261 2 -0.000181 
-25.740275 2 -0.000186 
-25.603289 2 -0.000190 
-25.466302 2 -0.000195 
-25.329316 2 -0.000199 
-25.192330 2 -0.000203 
-25.055343 2 -0.000207 
-24.918357 2 -0.000211 
-24.781371 2 -0.000215 
-24.644385 2 -0.000218 
-24.507398 2 -0.000222 
-24.370412 2 -0.000226 
-24.233426 2 -0.000229 
-24.096439 2 -0.000233 
-23.959453 2 -0.000238 
-23.822467 2 -0.000242 
-23.685480 2 -0.000247 
-23.548494 2 -0.000252 
-23.411508 2 -0.000258 
-23.274522 2 -0.000264 
-23.137535 2 -0.000271 
-23.000549 2 -0.000278 
-22.863563 2 -0.000286 
-22.726576 2 -0.000294 
-22.589590 2 -0.000303 
-22.452604 2 -0.000312 
-22.315617 2 -0.000321 
-22.178631 2 -0.000331 
-22.041645 2 -0.000341 
-21.904659 2 -0.000351 
-21.767672 2 -0.000361 
-21.630686 2 -0.000370 
-21.493700 2 -0.000380 
-21.356713 2 -0.000388 
-21.219727 2 -0.000396 
-21.082741 2 -0.000402 
-20.945754 2 -0.000408 
-20.808768 2 -0.000411 
-20.671782 2 -0.000413 
-20.534796 2 -0.000413 
-20.397809 2 -0.000411 
-20.260823 2 -0.000407 
-20.123837 2 -0.000399 
-19.986850 2 -0.000389 
-19.849864 2 -0.000377 
-19.712878 2 -0.000361 
-19.575891 2 -0.000342 
-19.438905 2 -0.000319 
-19.301919 2 -0.000294 
-19.164933 2 -0.000266 
-19.027946 2 -0.000235 
-18.890960 2 -0.000202 
-18.753974 2 -0.000166 
-18.616987 2 -0.000129 
-18.480001 2 -0.000090 
-18.343015 2 -0.000051 
-18.206028 2 -0.000011 
-18.069042 2 0.000029 
-17.932056 2 0.000067 
-17.795070 2 0.000104 
-17.658083 2 0.000138 
-17.521097 2 0.000168 
-17.384111 2 0.000195 
-17.247124 2 0.000215 
-17.110138 2 0.000230 
-16.973152 2 0.000238 
-16.836165 2 0.000239 
-16.699179 2 0.000231 
-16.562193 2 0.000214 
-16.425207 2 0.000187 
-16.288220 2 0.000151 
-16.151234 2 0.000105 
-16.014248 2 0.000049 
-15.877261 2 -0.000017 
-15.740275 2 -0.000092 
-15.603289 2 -0.000176 
-15.466303 2 -0.000267 
-15.329316 2 -0.000366 
-15.192330 2 -0.000469 
-15.055344 2 -0.000577 
-14.918358 2 -0.000686 
-14.781371 2 -0.000794 
-14.644385 2 -0.000900 
-14.507399 2 -0.001001 
-14.370412 2 -0.001093 
-14.233426 2 -0.001174 
-14.096440 2 -0.001242 
-13.959454 2 -0.001292 
-13.822467 2 -0.001321 
-13.685481 2 -0.001328 
-13.548495 2 -0.001309 
-13.411508 2 -0.001260 
-13.274522 2 -0.001181 
-13.137536 2 -0.001069 
-13.000550 2 -0.000921 
-12.863563 2 -0.000738 
-12.726577 2 -0.000519 
-12.589591 2 -0.000263 
-12.452605 2 0.000027 
-12.315619 2 0.000352 
-12.178634 2 0.000707 
-12.041648 2 0.001089 
-11.904662 2 0.001495 
-11.767676 2 0.001918 
-11.630691 2 0.002353 
-11.493705 2 0.002792 
-11.356720 2 0.003228 
-11.219734 2 0.003650 
-11.082748 2 0.004050 
-10.945762 2 0.004417 
-10.808776 2 0.004741 
-10.671790 2 0.005010 
-10.534804 2 0.005213 
-10.397818 2 0.005339 
-10.260832 2 0.005377 
-10.123845 2 0.005317 
-9.986859 2 0.005149 
-9.849873 2 0.004865 
-9.712888 2 0.004457 
-9.575902 2 0.003920 
-9.438918 2 0.003251 
-9.301934 2 0.002447 
-9.164951 2 0.001510 
-9.027968 2 0.000444 
-8.890987 2 -0.000744 
-8.754007 2 -0.002045 
-8.617028 2 -0.003444 
-8.480050 2 -0.004927 
-8.343072 2 -0.006471 
-8.206095 2 -0.008055 
-8.069118 2 -0.009651 
-7.932141 2 -0.011229 
-7.795163 2 -0.012756 
-7.658184 2 -0.014197 
-7.521204 2 -0.015513 
-7.384222 2 -0.016667 
-7.247239 2 -0.017616 
-7.110255 2 -0.018321 
-6.973269 2 -0.018740 
-6.836283 2 -0.018835 
-6.699297 2 -0.018568 
-6.562312 2 -0.017905 
-6.425330 2 -0.016817 
-6.288353 2 -0.015277 
-6.151381 2 -0.013269 
-6.014418 2 -0.010779 
-5.877464 2 -0.007806 
-5.740521 2 -0.004354 
-5.603591 2 -0.000440 
-5.466673 2 0.003908 
-5.329769 2 0.008653 
-5.192877 2 0.013744 
-5.055996 2 0.019118 
-4.919123 2 0.024699 
-4.782254 2 0.030399 
-4.645386 2 0.036120 
-4.508515 2 0.041749 
-4.371634 2 0.047165 
-4.234741 2 0.052237 
-4.097830 2 0.056828 
-3.960900 2 0.060793 
-3.823950 2 0.063985 
-3.686981 2 0.066256 
-3.550000 2 0.067459 
-3.413014 2 0.067453 
-3.276035 2 0.066105 
-3.139078 2 0.063295 
-3.002163 2 0.058917 
-2.865311 2 0.052888 
-2.728546 2 0.045146 
-2.591891 2 0.035657 
-2.455368 2 0.024418 
-2.318997 2 0.011461 
-2.182792 2 -0.003145 
-2.046760 2 -0.019291 
-1.910898 2 -0.036826 
-1.775194 2 -0.055557 
-1.639623 2 -0.075245 
-1.504151 2 -0.095609 
-1.368729 2 -0.116324 
-1.233302 2 -0.137022 
-1.097810 2 -0.157297 
-0.962189 2 -0.176704 
-0.826382 2 -0.194767 
-0.690343 2 -0.210983 
-0.554043 2 -0.224828 
-0.417482 2 -0.235764 
-0.280691 2 -0.243254 
-0.143746 2 -0.246771 
-0.006764 2 -0.245809 
0.130087 2 -0.239904 
0.266597 2 -0.228649 
0.402514 2 -0.211710 
0.537555 2 -0.188844 
0.671426 2 -0.159912 
0.803837 2 -0.124896 
0.934524 2 -0.083903 
1.063280 2 -0.037174 
1.189971 2 0.014922 
1.314566 2 0.071883 
1.437149 2 0.133091 
1.557937 2 0.197809 
1.677280 2 0.265198 
1.795657 2 0.334311 
1.913660 2 0.404102 
2.031970 2 0.473414 
2.151310 2 0.540971 
2.272400 2 0.605369 
2.395887 2 0.665060 
2.522263 2 0.718359 
2.651780 2 0.763453 
2.784358 2 0.798443 
2.919496 2 0.821422 
3.056212 2 0.830579 
3.193030 2 0.824349 
3.328015 2 0.801571 
3.458897 2 0.761644 
3.583251 2 0.704645 
3.698742 2 0.631364 
3.803376 2 0.543258 
3.895723 2 0.442306 
3.975077 2 0.330800 
4.041527 2 0.211100 
4.095934 2 0.085423 
4.139850 2 -0.044329 
4.175393 2 -0.176643 
4.205126 2 -0.310400 
4.231936 2 -0.444787 
4.258946 2 -0.579153 
4.289422 2 -0.712803 
4.326678 2 -0.844769 
4.373921 2 -0.973564 
4.434028 2 -1.096968 
4.509222 2 -1.211902 
4.600673 2 -1.314467 
4.708092 2 -1.400201 
4.829456 2 -1.464598 
4.960998 2 -1.503806 
5.097581 2 -1.515347 
5.233411 2 -1.498613 
5.362939 2 -1.454986 
5.481671 2 -1.387509 
5.586695 2 -1.300267 
5.676833 2 -1.197680 
5.752465 2 -1.083898 
5.815186 2 -0.962437 
5.867402 2 -0.836029 
5.911986 2 -0.706674 
5.952002 2 -0.575792 
5.990525 2 -0.444432 
6.030510 2 -0.313487 
6.074695 2 -0.183878 
6.125508 2 -0.056694 
6.184979 2 0.066711 
6.254636 2 0.184709 
6.335423 2 0.295435 
6.427632 2 0.396901 
6.530885 2 0.487151 
6.644186 2 0.564444 
6.766029 2 0.627413 
6.894565 2 0.675199 
7.027797 2 0.707511 
7.163771 2 0.724625 
7.300740 2 0.727315 
7.437279 2 0.716754 
7.572348 2 0.694390 
7.705296 2 0.661826 
7.835837 2 0.620722 
7.963992 2 0.572715 
8.090019 2 0.519372 
8.214343 2 0.462156 
8.337489 2 0.402421 
8.460021 2 0.341402 
8.582492 2 0.280225 
8.705410 2 0.219910 
8.829204 2 0.161376 
8.954211 2 0.105438 
9.080665 2 0.052812 
9.208694 2 0.004110 
9.338331 2 -0.040167 
9.469522 2 -0.079629 
9.602142 2 -0.114003 
9.736015 2 -0.143128 
9.870931 2 -0.166957 
10.006666 2 -0.185546 
10.142998 2 -0.199050 
10.279720 2 -0.207704 
10.416648 2 -0.211819 
10.553635 2 -0.211761 
10.690564 2 -0.207940 
10.827356 2 -0.200794 
10.963966 2 -0.190782 
11.100377 2 -0.178367 
11.236597 2 -0.164007 
11.372650 2 -0.148153 
11.508575 2 -0.131232 
11.644418 2 -0.113650 
11.780225 2 -0.095783 
11.916041 2 -0.077976 
12.051907 2 -0.060537 
12.187855 2 -0.043739 
12.323910 2 -0.027817 
12.460088 2 -0.012966 
12.596395 2 0.000655 
12.732831 2 0.012923 
12.869389 2 0.023755 
13.006058 2 0.033098 
13.142822 2 0.040931 
13.279663 2 0.047264 
13.416564 2 0.052132 
13.553508 2 0.055592 
13.690478 2 0.057721 
13.827462 2 0.058613 
13.964448 2 0.058374 
14.101428 2 0.057120 
14.238397 2 0.054973 
14.375351 2 0.052061 
14.512291 2 0.048511 
14.649216 2 0.044449 
14.786129 2 0.039998 
14.923033 2 0.035276 
15.059931 2 0.030393 
15.196828 2 0.025453 
15.333725 2 0.020549 
15.470628 2 0.015764 
15.607537 2 0.011172 
15.744454 2 0.006836 
15.881381 2 0.002808 
16.018318 2 -0.000872 
16.155265 2 -0.004171 
16.292220 2 -0.007070 
16.429184 2 -0.009555 
16.566155 2 -0.011624 
16.703131 2 -0.013281 
16.840112 2 -0.014536 
16.977095 2 -0.015408 
17.114081 2 -0.015919 
17.251067 2 -0.016094 
17.388053 2 -0.015965 
17.525039 2 -0.015563 
17.662024 2 -0.014923 
17.799007 2 -0.014079 
17.935990 2 -0.013066 
18.072971 2 -0.011920 
18.209952 2 -0.010674 
18.346932 2 -0.009359 
18.483911 2 -0.008006 
18.620891 2 -0.006643 
18.757870 2 -0.005295 
18.894850 2 -0.003984 
19.031831 2 -0.002729 
19.168812 2 -0.001549 
19.305794 2 -0.000455 
19.442777 2 0.000540 
19.579760 2 0.001430 
19.716744 2 0.002208 
19.853729 2 0.002872 
19.990714 2 0.003422 
20.127700 2 0.003859 
20.264686 2 0.004187 
20.401672 2 0.004410 
20.538658 2 0.004535 
20.675644 2 0.004569 
20.812631 2 0.004522 
20.949617 2 0.004402 
21.086603 2 0.004218 
21.223589 2 0.003980 
21.360575 2 0.003697 
21.497561 2 0.003380 
21.634547 2 0.003037 
21.771533 2 0.002677 
21.908519 2 0.002308 
22.045504 2 0.001938 
22.182490 2 0.001573 
22.319476 2 0.001220 
22.456462 2 0.000884 
22.593448 2 0.000568 
22.730434 2 0.000277 
22.867420 2 0.000014 
23.004406 2 -0.000220 
23.141392 2 -0.000423 
23.278378 2 -0.000595 
23.415365 2 -0.000735 
23.552351 2 -0.000844 
23.689337 2 -0.000924 
23.826324 2 -0.000975 
23.963310 2 -0.001000 
24.100296 2 -0.001000 
24.237282 2 -0.000979 
24.374269 2 -0.000937 
24.511255 2 -0.000879 
24.648241 2 -0.000807 
24.785228 2 -0.000723 
24.922214 2 -0.000630 
25.059200 2 -0.000530 
25.196186 2 -0.000427 
25.333173 2 -0.000321 
25.470159 2 -0.000216 
25.607145 2 -0.000112 
25.744131 2 -0.000012 
25.881118 2 0.000083 
26.018104 2 0.000172 
26.155090 2 0.000254 
26.292076 2 0.000328 
26.429063 2 0.000394 
26.566049 2 0.000451 
26.703035 2 0.000499 
26.840022 2 0.000539 
26.977008 2 0.000570 
27.113994 2 0.000593 
27.250981 2 0.000608 
27.387967 2 0.000616 
27.524953 2 0.000617 
27.661939 2 0.000612 
27.798926 2 0.000601 
27.935912 2 0.000586 
28.072898 2 0.000568 
28.209885 2 0.000545 
28.346871 2 0.000521 
28.483857 2 0.000495 
28.620844 2 0.000467 
28.757830 2 0.000439 
28.894816 2 0.000411 
29.031802 2 0.000383 
29.168789 2 0.000356 
29.305775 2 0.000331 
29.442761 2 0.000307 
29.579748 2 0.000285 
29.716734 2 0.000265 
29.853720 2 0.000247 
29.990707 2 0.000231 
30.127693 2 0.000218 
30.264679 2 0.000207 
30.401665 2 0.000198 
30.538652 2 0.000191 
30.675638 2 0.000185 
30.812624 2 0.000182 
30.949611 2 0.000181 
31.086597 2 0.000180 
31.223583 2 0.000182 
31.360570 2 0.000184 
31.497556 2 0.000187 
31.634542 2 0.000190 
31.771528 2 0.000195 
31.908515 2 0.000199 
32.045501 2 0.000204 
32.182487 2 0.000208 
32.319474 2 0.000212 
32.456460 2 0.000216 
32.593446 2 0.000220 
32.730433 2 0.000223 
32.867419 2 0.000225 
33.004405 2 0.000227 
33.141391 2 0.000228 
33.278378 2 0.000228 
33.415364 2 0.000228 


==> SGDVDM38pulseLogenerror.dat <==
0.000000 -Inf 
0.010000 -9.794439 
0.020000 -9.094665 
0.030000 -8.673006 
0.040000 -8.372377 
0.050000 -8.133953 
0.060000 -7.938874 
0.070000 -7.770842 
0.080000 -7.625440 
0.090000 -7.495152 
0.100000 -7.378976 
0.110000 -7.272480 
0.120000 -7.175753 
0.130000 -7.085786 
0.140000 -7.003065 
0.150000 -6.925360 
0.160000 -6.853300 
0.170000 -6.785131 
0.180000 -6.721524 
0.190000 -6.661042 
0.200000 -6.604355 
0.210000 -6.550248 
0.220000 -6.499369 
0.230000 -6.450668 
0.240000 -6.404766 
0.250000 -6.360739 
0.260000 -6.319175 
0.270000 -6.279251 
0.280000 -6.241525 
0.290000 -6.205254 
0.300000 -6.170965 
0.310000 -6.137982 
0.320000 -6.106806 
0.330000 -6.076815 
0.340000 -6.048485 
0.350000 -6.021242 
0.360000 -5.995535 
0.370000 -5.970836 
0.380000 -5.947569 
0.390000 -5.925242 
0.400000 -5.904260 
0.410000 -5.884161 
0.420000 -5.865332 
0.430000 -5.847340 
0.440000 -5.830555 
0.450000 -5.814568 
0.460000 -5.799734 
0.470000 -5.785665 
0.480000 -5.772705 
0.490000 -5.760484 
0.500000 -5.749332 
0.510000 -5.738901 
0.520000 -5.729506 
0.530000 -5.720815 
0.540000 -5.713135 
0.550000 -5.706148 
0.560000 -5.700150 
0.570000 -5.694838 
0.580000 -5.690498 
0.590000 -5.686840 
0.600000 -5.684142 
0.610000 -5.682125 
0.620000 -5.681058 
0.630000 -5.680677 
0.640000 -5.681239 
0.650000 -5.682491 
0.660000 -5.684686 
0.670000 -5.687579 
0.680000 -5.691416 
0.690000 -5.695962 
0.700000 -5.701455 
0.710000 -5.707673 
0.720000 -5.714846 
0.730000 -5.722760 
0.740000 -5.731640 
0.750000 -5.741283 
0.760000 -5.751908 
0.770000 -5.763320 
0.780000 -5.775733 
0.790000 -5.788963 
0.800000 -5.803219 
0.810000 -5.818327 
0.820000 -5.834491 
0.830000 -5.851548 
0.840000 -5.869698 
0.850000 -5.888789 
0.860000 -5.909018 
0.870000 -5.930245 
0.880000 -5.952663 
0.890000 -5.976148 
0.900000 -6.000888 
0.910000 -6.026775 
0.920000 -6.053994 
0.930000 -6.082456 
0.940000 -6.112344 
0.950000 -6.143589 
0.960000 -6.176374 
0.970000 -6.210654 
0.980000 -6.246614 
0.990000 -6.284239 
1.000000 -6.323715 
1.010000 -6.365066 
1.020000 -6.408485 
1.030000 -6.454040 
1.040000 -6.501938 
1.050000 -6.552310 
1.060000 -6.605380 
1.070000 -6.661363 
1.080000 -6.720517 
1.090000 -6.783171 
1.100000 -6.849644 
1.110000 -6.920431 
1.120000 -6.995954 
1.130000 -7.076961 
1.140000 -7.164066 
1.150000 -7.258435 
1.160000 -7.361049 
1.170000 -7.473826 
1.180000 -7.598533 
1.190000 -7.738620 
1.200000 -7.897782 
1.210000 -8.083267 
1.220000 -8.304694 
1.230000 -8.582326 
1.240000 -8.954103 
1.250000 -9.531866 
1.260000 -10.938472 
1.270000 -10.249686 
1.280000 -9.356874 
1.290000 -8.905550 
1.300000 -8.608171 
1.310000 -8.387355 
1.320000 -8.215584 
1.330000 -8.075316 
1.340000 -7.959698 
1.350000 -7.861393 
1.360000 -7.778356 
1.370000 -7.706434 
1.380000 -7.645242 
1.390000 -7.591954 
1.400000 -7.546908 
1.410000 -7.507931 
1.420000 -7.475736 
1.430000 -7.448509 
1.440000 -7.427193 
1.450000 -7.410182 
1.460000 -7.398588 
1.470000 -7.390935 
1.480000 -7.388482 
1.490000 -7.389833 
1.500000 -7.396403 
1.510000 -7.406847 
1.520000 -7.422765 
1.530000 -7.442850 
1.540000 -7.468940 
1.550000 -7.499775 
1.560000 -7.537526 
1.570000 -7.581015 
1.580000 -7.632913 
1.590000 -7.692231 
1.600000 -7.762462 
1.610000 -7.843080 
1.620000 -7.939106 
1.630000 -8.051250 
1.640000 -8.187923 
1.650000 -8.353743 
1.660000 -8.567162 
1.670000 -8.850144 
1.680000 -9.274270 
1.690000 -10.059650 
1.700000 -11.436405 
1.710000 -9.630624 
1.720000 -9.003633 
1.730000 -8.614827 
1.740000 -8.326322 
1.750000 -8.099445 
1.760000 -7.909002 
1.770000 -7.747236 
1.780000 -7.604222 
1.790000 -7.478041 
1.800000 -7.363303 
1.810000 -7.259787 
1.820000 -7.164008 
1.830000 -7.076340 
1.840000 -6.994278 
1.850000 -6.918415 
1.860000 -6.846822 
1.870000 -6.780165 
1.880000 -6.716888 
1.890000 -6.657669 
1.900000 -6.601205 
1.910000 -6.548161 
1.920000 -6.497422 
1.930000 -6.449623 
1.940000 -6.403792 
1.950000 -6.360533 
1.960000 -6.318985 
1.970000 -6.279720 
1.980000 -6.241965 
1.990000 -6.206262 
2.000000 -6.171911 
2.010000 -6.139425 
2.020000 -6.108163 
2.030000 -6.078613 
2.040000 -6.050185 
2.050000 -6.023341 
2.060000 -5.997534 
2.070000 -5.973204 
2.080000 -5.949843 
2.090000 -5.927870 
2.100000 -5.906807 
2.110000 -5.887055 
2.120000 -5.868166 
2.130000 -5.850522 
2.140000 -5.833702 
2.150000 -5.818069 
2.160000 -5.803227 
2.170000 -5.789524 
2.180000 -5.776583 
2.190000 -5.764739 
2.200000 -5.753633 
2.210000 -5.743589 
2.220000 -5.734264 
2.230000 -5.725968 
2.240000 -5.718376 
2.250000 -5.711787 
2.260000 -5.705890 
2.270000 -5.700973 
2.280000 -5.696740 
2.290000 -5.693468 
2.300000 -5.690874 
2.310000 -5.689228 
2.320000 -5.688256 
2.330000 -5.688221 
2.340000 -5.688863 
2.350000 -5.690433 
2.360000 -5.692684 
2.370000 -5.695861 
2.380000 -5.699725 
2.390000 -5.704515 
2.400000 -5.710003 
2.410000 -5.716423 
2.420000 -5.723554 
2.430000 -5.731625 
2.440000 -5.740427 
2.450000 -5.750181 
2.460000 -5.760689 
2.470000 -5.772167 
2.480000 -5.784426 
2.490000 -5.797679 
2.500000 -5.811747 
2.510000 -5.826837 
2.520000 -5.842783 
2.530000 -5.859786 
2.540000 -5.877693 
2.550000 -5.896700 
2.560000 -5.916667 
2.570000 -5.937788 
2.580000 -5.959934 
2.590000 -5.983297 
2.600000 -6.007763 
2.610000 -6.033523 
2.620000 -6.060479 
2.630000 -6.088818 
2.640000 -6.118466 
2.650000 -6.149605 
2.660000 -6.182185 
2.670000 -6.216390 
2.680000 -6.252196 
2.690000 -6.289788 
2.700000 -6.329177 
2.710000 -6.370553 
2.720000 -6.413968 
2.730000 -6.459622 
2.740000 -6.507620 
2.750000 -6.558177 
2.760000 -6.611471 
2.770000 -6.667745 
2.780000 -6.727272 
2.790000 -6.790342 
2.800000 -6.857370 
2.810000 -6.928721 
2.820000 -7.005020 
2.830000 -7.086778 
2.840000 -7.174947 
2.850000 -7.270309 
2.860000 -7.374388 
2.870000 -7.488514 
2.880000 -7.615303 
2.890000 -7.757346 
2.900000 -7.919713 
2.910000 -8.108441 
2.920000 -8.335693 
2.930000 -8.620463 
2.940000 -9.007962 
2.950000 -9.619385 
2.960000 -11.327043 
2.970000 -10.120982 
2.980000 -9.307363 
2.990000 -8.881016 
3.000000 -8.593019 
3.010000 -8.380211 
3.020000 -8.212032 
3.030000 -8.076320 
3.040000 -7.962709 
3.050000 -7.867689 
3.060000 -7.786022 
3.070000 -7.716782 
3.080000 -7.656646 
3.090000 -7.605715 
3.100000 -7.561550 
3.110000 -7.524746 
3.120000 -7.493329 
3.130000 -7.468175 
3.140000 -7.447575 
3.150000 -7.432600 
3.160000 -7.421697 
3.170000 -7.416094 
3.180000 -7.414337 
3.190000 -7.417811 
3.200000 -7.425121 
3.210000 -7.437828 
3.220000 -7.454581 
3.230000 -7.477162 
3.240000 -7.504260 
3.250000 -7.537959 
3.260000 -7.577015 
3.270000 -7.623953 
3.280000 -7.677672 
3.290000 -7.741400 
3.300000 -7.814383 
3.310000 -7.901100 
3.320000 -8.001697 
3.330000 -8.123261 
3.340000 -8.268615 
3.350000 -8.451781 
3.360000 -8.686009 
3.370000 -9.014373 
3.380000 -9.527397 
3.390000 -10.750792 
3.400000 -10.369793 
3.410000 -9.354075 
3.420000 -8.851976 
3.430000 -8.507757 
3.440000 -8.248040 
3.450000 -8.035373 
3.460000 -7.857756 
3.470000 -7.702557 
3.480000 -7.566844 
3.490000 -7.444253 
3.500000 -7.334249 
3.510000 -7.232891 
3.520000 -7.140447 
3.530000 -7.054161 
3.540000 -6.974593 
3.550000 -6.899659 
3.560000 -6.830024 
3.570000 -6.764025 
3.580000 -6.702348 
3.590000 -6.643618 
3.600000 -6.588511 
3.610000 -6.535855 
3.620000 -6.486300 
3.630000 -6.438829 
3.640000 -6.394061 
3.650000 -6.351096 
3.660000 -6.310521 
3.670000 -6.271531 
3.680000 -6.234680 
3.690000 -6.199242 
3.700000 -6.165740 
3.710000 -6.133511 
3.720000 -6.103051 
3.730000 -6.073751 
3.740000 -6.046081 
3.750000 -6.019477 
3.760000 -5.994386 
3.770000 -5.970285 
3.780000 -5.947597 
3.790000 -5.925835 
3.800000 -5.905402 
3.810000 -5.885840 
3.820000 -5.867537 
3.830000 -5.850059 
3.840000 -5.833778 
3.850000 -5.818286 
3.860000 -5.803937 
3.870000 -5.790345 
3.880000 -5.777852 
3.890000 -5.766090 
3.900000 -5.755389 
3.910000 -5.745398 
3.920000 -5.736434 
3.930000 -5.728165 
3.940000 -5.720895 
3.950000 -5.714308 
3.960000 -5.708698 
3.970000 -5.703762 
3.980000 -5.699785 
3.990000 -5.696478 
4.000000 -5.694116 
4.010000 -5.692422 
4.020000 -5.691664 
4.030000 -5.691578 
4.040000 -5.692421 
4.050000 -5.693942 
4.060000 -5.696391 
4.070000 -5.699527 
4.080000 -5.703594 
4.090000 -5.708360 
4.100000 -5.714064 
4.110000 -5.720484 
4.120000 -5.727852 
4.130000 -5.735957 
4.140000 -5.745024 
4.150000 -5.754851 
4.160000 -5.765660 
4.170000 -5.777258 
4.180000 -5.789860 
4.190000 -5.803285 
4.200000 -5.817743 
4.210000 -5.833061 
4.220000 -5.849446 
4.230000 -5.866736 
4.240000 -5.885132 
4.250000 -5.904486 
4.260000 -5.924993 
4.270000 -5.946517 
4.280000 -5.969251 
4.290000 -5.993072 
4.300000 -6.018168 
4.310000 -6.044435 
4.320000 -6.072057 
4.330000 -6.100947 
4.340000 -6.131288 
4.350000 -6.163014 
4.360000 -6.196307 
4.370000 -6.231127 
4.380000 -6.267657 
4.390000 -6.305886 
4.400000 -6.346001 
4.410000 -6.388030 
4.420000 -6.432166 
4.430000 -6.478486 
4.440000 -6.527194 
4.450000 -6.578431 
4.460000 -6.632424 
4.470000 -6.689397 
4.480000 -6.749613 
4.490000 -6.813417 
4.500000 -6.881133 
4.510000 -6.953279 
4.520000 -7.030288 
4.530000 -7.112948 
4.540000 -7.201891 
4.550000 -7.298347 
4.560000 -7.403344 
4.570000 -7.518915 
4.580000 -7.646940 
4.590000 -7.791122 
4.600000 -7.955468 
4.610000 -8.147914 
4.620000 -8.379231 
4.630000 -8.672558 
4.640000 -9.073362 
4.650000 -9.726920 
4.660000 -11.924686 
4.670000 -10.013988 
4.680000 -9.272099 
4.690000 -8.863187 
4.700000 -8.586040 
4.710000 -8.377291 
4.720000 -8.213651 
4.730000 -8.079321 
4.740000 -7.968311 
4.750000 -7.873719 
4.760000 -7.793804 
4.770000 -7.724552 
4.780000 -7.665730 
4.790000 -7.614555 
4.800000 -7.571464 
4.810000 -7.534291 
4.820000 -7.503824 
4.830000 -7.478237 
4.840000 -7.458544 
4.850000 -7.443118 
4.860000 -7.433141 
4.870000 -7.427109 
4.880000 -7.426358 
4.890000 -7.429461 
4.900000 -7.437919 
4.910000 -7.450356 
4.920000 -7.468475 
4.930000 -7.490941 
4.940000 -7.519722 
4.950000 -7.553538 
4.960000 -7.594737 
4.970000 -7.642146 
4.980000 -7.698698 
4.990000 -7.763470 
5.000000 -7.840394 


==> peralt0arg.dat <==
 0.38 -0.45
 0.75 -0.88
 1.13 -1.25
 1.50 -1.55
 1.88 -1.79
 2.25 -1.95
 2.63 -2.06
 3.00 -2.09
 3.38 -2.07
 3.75 -1.99
 4.13 -1.84
 4.50 -1.62
 4.88 -1.33
 5.25 -0.98
 5.63 -0.56
 6.01 -0.11
 6.38  0.34
 6.76  0.78
 7.13  1.16
 7.51  1.48
 7.88  1.74
 8.26  1.92
 8.63  2.04
 9.01  2.09
 9.38  2.08
 9.76  2.01
10.13  1.88
10.51  1.68
10.89  1.41
11.26  1.07
11.64  0.67
12.01  0.23
12.39 -0.23
12.76 -0.67
13.14 -1.07
13.51 -1.41
13.89 -1.68
14.26 -1.88
14.64 -2.01
15.01 -2.08
15.39 -2.09
15.76 -2.04
16.14 -1.92
16.52 -1.74
16.89 -1.48
17.27 -1.16
17.64 -0.78
18.02 -0.34
18.39  0.11
18.77  0.56
19.14  0.98
19.52  1.33
19.89  1.62
20.27  1.84
20.64  1.99
21.02  2.07
21.40  2.09
21.77  2.06
22.15  1.95
22.52  1.79
22.90  1.55
23.27  1.25
23.65  0.88
24.02  0.45
24.40 -0.00


==> peralt0xyd.dat <==
x y c
 0.04  2.33 -3
 0.28  2.07 -3
 0.40  1.72 -3
 0.40  1.35 -3
 0.32  0.98 -3
 0.18  0.63 -3
 0.00  0.29 -3
 2.82 -0.03 -3
 2.64 -0.36 -3
 2.49 -0.70 -3
 2.39 -1.06 -3
 2.37 -1.43 -3
 2.46 -1.80 -3
 2.67 -2.13 -3
 2.99 -2.37 -3
 0.36 -2.45 -3
 0.71 -2.37 -3
 0.98 -2.14 -3
 1.13 -1.82 -3
 1.16 -1.45 -3
 1.10 -1.07 -3
 0.97 -0.71 -3
 0.80 -0.37 -3
 0.62 -0.05 -3
 0.43  0.28 -3
 0.27  0.61 -3
 0.16  0.97 -3
 0.12  1.34 -3
 0.18  1.71 -3
 0.36  2.06 -3
 0.65  2.32 -3
 1.01  2.45 -3
 1.38  2.41 -3
 1.67  2.21 -3
 1.85  1.90 -3
 1.91  1.54 -3
 1.87  1.16 -3
 1.76  0.80 -3
 1.60  0.46 -3
 1.41  0.13 -3
 1.23 -0.20 -3
 1.06 -0.53 -3
 0.93 -0.88 -3
 0.87 -1.24 -3
 0.90 -1.62 -3
 1.05 -1.97 -3
 1.32 -2.26 -3
 1.67 -2.43 -3
 2.04 -2.43 -3
 2.36 -2.27 -3
 2.57 -1.99 -3
 2.66 -1.63 -3
 2.64 -1.26 -3
 2.54 -0.89 -3
 2.39 -0.54 -3
 2.21 -0.21 -3
 2.02  0.12 -3
 1.85  0.45 -3
 1.71  0.79 -3
 1.63  1.15 -3
 1.63  1.53 -3
 1.75  1.89 -3
 1.99  2.20 -3
 2.33  2.40 -3
 2.70  2.45 -3


==> peralt0xyd1.dat <==
x y c
 0.04  2.33 -2.5
 0.28  2.07 -2.5
 0.40  1.72 -2.5
 0.40  1.35 -2.5
 0.32  0.98 -2.5
 0.18  0.63 -2.5
 0.00  0.29 -2.5

==> peralt0xyd2.dat <==
x y c
 2.82 -0.03 -2.5
 2.64 -0.36 -2.5
 2.49 -0.70 -2.5
 2.39 -1.06 -2.5
 2.37 -1.43 -2.5
 2.46 -1.80 -2.5
 2.67 -2.13 -2.5
 2.99 -2.37 -2.5

==> peralt0xyd3.dat <==
x y c
 0.36 -2.45 -2.5
 0.71 -2.37 -2.5
 0.98 -2.14 -2.5
 1.13 -1.82 -2.5
 1.16 -1.45 -2.5
 1.10 -1.07 -2.5
 0.97 -0.71 -2.5
 0.80 -0.37 -2.5
 0.62 -0.05 -2.5
 0.43  0.28 -2.5
 0.27  0.61 -2.5
 0.16  0.97 -2.5
 0.12  1.34 -2.5
 0.18  1.71 -2.5
 0.36  2.06 -2.5
 0.65  2.32 -2.5
 1.01  2.45 -2.5
 1.38  2.41 -2.5
 1.67  2.21 -2.5
 1.85  1.90 -2.5
 1.91  1.54 -2.5
 1.87  1.16 -2.5
 1.76  0.80 -2.5
 1.60  0.46 -2.5
 1.41  0.13 -2.5
 1.23 -0.20 -2.5
 1.06 -0.53 -2.5
 0.93 -0.88 -2.5
 0.87 -1.24 -2.5
 0.90 -1.62 -2.5
 1.05 -1.97 -2.5
 1.32 -2.26 -2.5
 1.67 -2.43 -2.5
 2.04 -2.43 -2.5
 2.36 -2.27 -2.5
 2.57 -1.99 -2.5
 2.66 -1.63 -2.5
 2.64 -1.26 -2.5
 2.54 -0.89 -2.5
 2.39 -0.54 -2.5
 2.21 -0.21 -2.5
 2.02  0.12 -2.5
 1.85  0.45 -2.5
 1.71  0.79 -2.5
 1.63  1.15 -2.5
 1.63  1.53 -2.5
 1.75  1.89 -2.5
 1.99  2.20 -2.5
 2.33  2.40 -2.5
 2.70  2.45 -2.5


==> peralt10arg.dat <==
 0.38 -1.54
 0.75 -1.24
 1.13 -0.86
 1.50 -0.44
 1.88  0.02
 2.25  0.47
 2.63  0.89
 3.00  1.26
 3.38  1.56
 3.75  1.79
 4.13  1.96
 4.50  2.06
 4.88  2.09
 5.25  2.07
 5.63  1.98
 6.01  1.83
 6.38  1.61
 6.76  1.32
 7.13  0.96
 7.51  0.55
 7.88  0.10
 8.26 -0.36
 8.63 -0.79
 9.01 -1.18
 9.38 -1.49
 9.76 -1.74
10.13 -1.92
10.51 -2.04
10.89 -2.09
11.26 -2.08
11.64 -2.01
12.01 -1.88
12.39 -1.67
12.76 -1.40
13.14 -1.06
13.51 -0.66
13.89 -0.21
14.26  0.25
14.64  0.69
15.01  1.09
15.39  1.42
15.76  1.69
16.14  1.88
16.52  2.01
16.89  2.08
17.27  2.09
17.64  2.03
18.02  1.92
18.39  1.73
18.77  1.47
19.14  1.15
19.52  0.76
19.89  0.32
20.27 -0.13
20.64 -0.58
21.02 -0.99
21.40 -1.34
21.77 -1.63
22.15 -1.84
22.52 -1.99
22.90 -2.07
23.27 -2.09
23.65 -2.05
24.02 -1.95
24.40 -1.78


==> peralt10xyd.dat <==
x y c
 1.72 -1.54 -3
 1.84 -1.90 -3
 2.09 -2.21 -3
 2.43 -2.41 -3
 2.80 -2.45 -3
 0.13 -2.32 -3
 0.37 -2.06 -3
 0.48 -1.71 -3
 0.48 -1.34 -3
 0.40 -0.97 -3
 0.26 -0.61 -3
 0.08 -0.28 -3
 2.90  0.05 -3
 2.72  0.38 -3
 2.57  0.72 -3
 2.47  1.07 -3
 2.46  1.45 -3
 2.55  1.82 -3
 2.77  2.14 -3
 0.08  2.37 -3
 0.45  2.45 -3
 0.81  2.37 -3
 1.07  2.13 -3
 1.21  1.80 -3
 1.24  1.43 -3
 1.18  1.06 -3
 1.05  0.70 -3
 0.88  0.36 -3
 0.69  0.03 -3
 0.51 -0.29 -3
 0.35 -0.63 -3
 0.24 -0.98 -3
 0.20 -1.35 -3
 0.26 -1.73 -3
 0.45 -2.07 -3
 0.74 -2.33 -3
 1.11 -2.45 -3
 1.48 -2.40 -3
 1.77 -2.20 -3
 1.94 -1.89 -3
 2.00 -1.52 -3
 1.95 -1.15 -3
 1.84 -0.79 -3
 1.68 -0.44 -3
 1.49 -0.11 -3
 1.31  0.21 -3
 1.14  0.54 -3
 1.01  0.89 -3
 0.95  1.26 -3
 0.99  1.63 -3
 1.14  1.99 -3
 1.41  2.27 -3
 1.77  2.44 -3
 2.14  2.43 -3
 2.45  2.26 -3
 2.66  1.97 -3
 2.74  1.62 -3
 2.72  1.24 -3
 2.62  0.88 -3
 2.47  0.53 -3
 2.29  0.20 -3
 2.10 -0.13 -3
 1.93 -0.46 -3
 1.79 -0.80 -3
 1.71 -1.17 -3


==> peralt10xyd1.dat <==
x y c
 0.13 -2.32 -2.5
 0.37 -2.06 -2.5
 0.48 -1.71 -2.5
 0.48 -1.34 -2.5
 0.40 -0.97 -2.5
 0.26 -0.61 -2.5
 0.08 -0.28 -2.5

==> peralt10xyd2.dat <==
x y c
 2.90  0.05 -2.5
 2.72  0.38 -2.5
 2.57  0.72 -2.5
 2.47  1.07 -2.5
 2.46  1.45 -2.5
 2.55  1.82 -2.5
 2.77  2.14 -2.5

==> peralt10xyd3.dat <==
x y c
 0.08  2.37 -2.5
 0.45  2.45 -2.5
 0.81  2.37 -2.5
 1.07  2.13 -2.5
 1.21  1.80 -2.5
 1.24  1.43 -2.5
 1.18  1.06 -2.5
 1.05  0.70 -2.5
 0.88  0.36 -2.5
 0.69  0.03 -2.5
 0.51 -0.29 -2.5
 0.35 -0.63 -2.5
 0.24 -0.98 -2.5
 0.20 -1.35 -2.5
 0.26 -1.73 -2.5
 0.45 -2.07 -2.5
 0.74 -2.33 -2.5
 1.11 -2.45 -2.5
 1.48 -2.40 -2.5
 1.77 -2.20 -2.5
 1.94 -1.89 -2.5
 2.00 -1.52 -2.5
 1.95 -1.15 -2.5
 1.84 -0.79 -2.5
 1.68 -0.44 -2.5
 1.49 -0.11 -2.5
 1.31  0.21 -2.5
 1.14  0.54 -2.5
 1.01  0.89 -2.5
 0.95  1.26 -2.5
 0.99  1.63 -2.5
 1.14  1.99 -2.5
 1.41  2.27 -2.5
 1.77  2.44 -2.5
 2.14  2.43 -2.5
 2.45  2.26 -2.5
 2.66  1.97 -2.5
 2.74  1.62 -2.5
 2.72  1.24 -2.5
 2.62  0.88 -2.5
 2.47  0.53 -2.5
 2.29  0.20 -2.5
 2.10 -0.13 -2.5
 1.93 -0.46 -2.5
 1.79 -0.80 -2.5
 1.71 -1.17 -2.5
 1.72 -1.54 -2.5
 1.84 -1.90 -2.5
 2.09 -2.21 -2.5
 2.43 -2.41 -2.5
 2.80 -2.45 -2.5

==> peralt5arg.dat <==
 0.38 -2.02
 0.75 -2.08
 1.13 -2.08
 1.50 -2.02
 1.88 -1.89
 2.25 -1.70
 2.63 -1.45
 3.00 -1.12
 3.38 -0.72
 3.75 -0.28
 4.13  0.18
 4.50  0.63
 4.88  1.04
 5.25  1.38
 5.63  1.66
 6.01  1.86
 6.38  2.00
 6.76  2.07
 7.13  2.08
 7.51  2.04
 7.88  1.93
 8.26  1.76
 8.63  1.52
 9.01  1.20
 9.38  0.83
 9.76  0.39
10.13 -0.07
10.51 -0.52
10.89 -0.94
11.26 -1.30
11.64 -1.60
12.01 -1.82
12.39 -1.97
12.76 -2.06
13.14 -2.09
13.51 -2.06
13.89 -1.96
14.26 -1.81
14.64 -1.58
15.01 -1.29
15.39 -0.93
15.76 -0.51
16.14 -0.05
16.52  0.41
16.89  0.84
17.27  1.22
17.64  1.53
18.02  1.77
18.39  1.94
18.77  2.04
19.14  2.09
19.52  2.07
19.89  1.99
20.27  1.85
20.64  1.65
21.02  1.37
21.40  1.02
21.77  0.62
22.15  0.17
22.52 -0.30
22.90 -0.74
23.27 -1.13
23.65 -1.46
24.02 -1.72
24.40 -1.90


==> peralt5xyd.dat <==
x y c
 2.89  0.41 -3
 2.71  0.08 -3
 2.53 -0.25 -3
 2.37 -0.58 -3
 2.25 -0.93 -3
 2.20 -1.30 -3
 2.24 -1.67 -3
 2.41 -2.03 -3
 2.69 -2.30 -3
 0.05 -2.45 -3
 0.42 -2.43 -3
 0.72 -2.24 -3
 0.91 -1.94 -3
 0.98 -1.58 -3
 0.95 -1.21 -3
 0.84 -0.84 -3
 0.68 -0.50 -3
 0.50 -0.16 -3
 0.32  0.16 -3
 0.15  0.50 -3
 0.02  0.84 -3
 2.95  1.21 -3
 2.97  1.58 -3
 0.10  1.94 -3
 0.36  2.24 -3
 0.70  2.43 -3
 1.08  2.45 -3
 1.40  2.30 -3
 1.62  2.03 -3
 1.72  1.67 -3
 1.71  1.30 -3
 1.62  0.93 -3
 1.48  0.58 -3
 1.30  0.25 -3
 1.12 -0.08 -3
 0.94 -0.41 -3
 0.80 -0.75 -3
 0.71 -1.11 -3
 0.70 -1.49 -3
 0.81 -1.86 -3
 1.03 -2.18 -3
 1.36 -2.39 -3
 1.74 -2.46 -3
 2.08 -2.35 -3
 2.33 -2.10 -3
 2.46 -1.77 -3
 2.48 -1.39 -3
 2.40 -1.02 -3
 2.27 -0.67 -3
 2.10 -0.33 -3
 1.91  0.00 -3
 1.73  0.33 -3
 1.58  0.67 -3
 1.48  1.02 -3
 1.45  1.39 -3
 1.52  1.77 -3
 1.72  2.10 -3
 2.02  2.35 -3
 2.39  2.46 -3
 2.75  2.40 -3
 0.03  2.18 -3
 0.19  1.86 -3
 0.23  1.49 -3
 0.17  1.11 -3
 0.05  0.75 -3


==> peralt5xyd1.dat <==
x y c
 2.89  0.41 -2.5
 2.71  0.08 -2.5
 2.53 -0.25 -2.5
 2.37 -0.58 -2.5
 2.25 -0.93 -2.5
 2.20 -1.30 -2.5
 2.24 -1.67 -2.5
 2.41 -2.03 -2.5
 2.69 -2.30 -2.5

==> peralt5xyd2.dat <==
x y c
 0.05 -2.45 -2.5
 0.42 -2.43 -2.5
 0.72 -2.24 -2.5
 0.91 -1.94 -2.5
 0.98 -1.58 -2.5
 0.95 -1.21 -2.5
 0.84 -0.84 -2.5
 0.68 -0.50 -2.5
 0.50 -0.16 -2.5
 0.32  0.16 -2.5
 0.15  0.50 -2.5
 0.02  0.84 -2.5

==> peralt5xyd3.dat <==
x y c
 2.95  1.21 -2.5
 2.97  1.58 -2.5

==> peralt5xyd4.dat <==
x y c
 0.10  1.94 -2.5
 0.36  2.24 -2.5
 0.70  2.43 -2.5
 1.08  2.45 -2.5
 1.40  2.30 -2.5
 1.62  2.03 -2.5
 1.72  1.67 -2.5
 1.71  1.30 -2.5
 1.62  0.93 -2.5
 1.48  0.58 -2.5
 1.30  0.25 -2.5
 1.12 -0.08 -2.5
 0.94 -0.41 -2.5
 0.80 -0.75 -2.5
 0.71 -1.11 -2.5
 0.70 -1.49 -2.5
 0.81 -1.86 -2.5
 1.03 -2.18 -2.5
 1.36 -2.39 -2.5
 1.74 -2.46 -2.5
 2.08 -2.35 -2.5
 2.33 -2.10 -2.5
 2.46 -1.77 -2.5
 2.48 -1.39 -2.5
 2.40 -1.02 -2.5
 2.27 -0.67 -2.5
 2.10 -0.33 -2.5
 1.91  0.00 -2.5
 1.73  0.33 -2.5
 1.58  0.67 -2.5
 1.48  1.02 -2.5
 1.45  1.39 -2.5
 1.52  1.77 -2.5
 1.72  2.10 -2.5
 2.02  2.35 -2.5
 2.39  2.46 -2.5
 2.75  2.40 -2.5

==> peralt5xyd5.dat <==
x y c
 0.03  2.18 -2.5
 0.19  1.86 -2.5
 0.23  1.49 -2.5
 0.17  1.11 -2.5
 0.05  0.75 -2.5

==> perbreatherCD0xy.dat <==
x y c
 0.00 -0.01 -1.5
 0.54 -0.01 -1.5
 1.09 -0.01 -1.5
 1.63 -0.01 -1.5
 2.17 -0.01 -1.5
 2.71 -0.01 -1.5
 3.26 -0.01 -1.5
 3.80 -0.01 -1.5
 4.34 -0.01 -1.5
 4.88 -0.01 -1.5
 5.43 -0.01 -1.5
 5.97 -0.01 -1.5
 6.51 -0.01 -1.5
 7.05 -0.01 -1.5
 7.60 -0.01 -1.5
 8.14 -0.01 -1.5
 8.68 -0.01 -1.5
 9.22 -0.01 -1.5
 9.77 -0.01 -1.5
10.31 -0.01 -1.5
10.85 -0.01 -1.5
11.40 -0.01 -1.5
11.94 -0.01 -1.5
12.48 -0.01 -1.5
13.02 -0.02 -1.5
13.57 -0.02 -1.5
14.11 -0.01 -1.5
14.65 -0.01 -1.5
15.19 -0.01 -1.5
15.74 -0.01 -1.5
16.28 -0.00 -1.5
16.82 -0.01 -1.5
17.36 -0.01 -1.5
17.91 -0.02 -1.5
18.45 -0.03 -1.5
18.99 -0.04 -1.5
19.53 -0.04 -1.5
20.08 -0.04 -1.5
20.62 -0.03 -1.5
21.16 -0.02 -1.5
21.70  0.01 -1.5
22.25  0.03 -1.5
22.79  0.05 -1.5
23.33  0.05 -1.5
23.87  0.02 -1.5
24.41 -0.03 -1.5
24.95 -0.09 -1.5
25.49 -0.15 -1.5
26.03 -0.20 -1.5
26.58 -0.20 -1.5
27.12 -0.14 -1.5
27.64 -0.03 -1.5
28.16  0.13 -1.5
28.68  0.30 -1.5
29.21  0.42 -1.5
29.76  0.43 -1.5
30.28  0.30 -1.5
30.75  0.02 -1.5
31.16 -0.33 -1.5
31.58 -0.69 -1.5
32.05 -0.98 -1.5
32.59 -1.03 -1.5
33.04 -0.76 -1.5
33.33 -0.31 -1.5
33.54  0.19 -1.5
33.74  0.70 -1.5
34.06  1.15 -1.5
34.60  1.28 -1.5
34.97  0.91 -1.5
35.15  0.41 -1.5
35.28 -0.12 -1.5
35.44 -0.64 -1.5
35.76 -1.09 -1.5
36.29 -1.24 -1.5
36.74 -0.98 -1.5
37.07 -0.56 -1.5
37.38 -0.11 -1.5
37.73  0.30 -1.5
38.19  0.60 -1.5
38.73  0.69 -1.5
39.26  0.58 -1.5
39.75  0.35 -1.5
40.23  0.11 -1.5
40.73 -0.10 -1.5
41.25 -0.24 -1.5
41.80 -0.28 -1.5
42.34 -0.24 -1.5
42.87 -0.16 -1.5
43.40 -0.06 -1.5
43.94  0.03 -1.5
44.48  0.09 -1.5
45.02  0.10 -1.5
45.56  0.09 -1.5
46.11  0.06 -1.5
46.65  0.02 -1.5
47.19 -0.01 -1.5
47.73 -0.03 -1.5
48.27 -0.04 -1.5
48.82 -0.04 -1.5
49.36 -0.03 -1.5
49.90 -0.01 -1.5
50.44 -0.00 -1.5
50.99  0.01 -1.5
51.53  0.01 -1.5
52.07  0.01 -1.5
52.61  0.01 -1.5
53.16  0.00 -1.5
53.70 -0.00 -1.5
54.24 -0.01 -1.5
54.79 -0.01 -1.5
55.33 -0.01 -1.5
55.87 -0.01 -1.5
56.41 -0.01 -1.5
56.96 -0.00 -1.5
57.50 -0.00 -1.5
58.04 -0.00 -1.5
58.58 -0.00 -1.5
59.13 -0.00 -1.5
59.67 -0.00 -1.5
60.21 -0.01 -1.5
60.75 -0.01 -1.5
61.30 -0.01 -1.5
61.84 -0.01 -1.5
62.38 -0.01 -1.5
62.92 -0.01 -1.5
63.47 -0.01 -1.5
64.01 -0.01 -1.5
64.55 -0.01 -1.5
65.10 -0.01 -1.5

==> perhump0arg.dat <==
 0.29 -0.21
 0.59 -0.40
 0.88 -0.58
 1.17 -0.74
 1.47 -0.87
 1.76 -0.96
 2.05 -1.02
 2.35 -1.05
 2.64 -1.03
 2.93 -0.98
 3.23 -0.90
 3.52 -0.78
 3.81 -0.63
 4.11 -0.45
 4.40 -0.26
 4.69 -0.05
 4.99  0.15
 5.28  0.36
 5.57  0.54
 5.87  0.70
 6.16  0.84
 6.46  0.94
 6.75  1.01
 7.04  1.04
 7.34  1.04
 7.63  1.00
 7.92  0.92
 8.22  0.81
 8.51  0.67
 8.80  0.50
 9.10  0.31
 9.39  0.10
 9.68 -0.10
 9.98 -0.31
10.27 -0.50
10.56 -0.67
10.86 -0.81
11.15 -0.92
11.44 -1.00
11.74 -1.04
12.03 -1.04
12.32 -1.01
12.62 -0.94
12.91 -0.84
13.20 -0.70
13.50 -0.54
13.79 -0.36
14.08 -0.15
14.38  0.05
14.67  0.26
14.96  0.45
15.26  0.63
15.55  0.78
15.84  0.90
16.14  0.98
16.43  1.03
16.72  1.05
17.02  1.02
17.31  0.96
17.61  0.87
17.90  0.74
18.19  0.58
18.49  0.40
18.78  0.21
19.07 -0.00


==> perhump0xyd.dat <==
x y c
 0.19  1.37 -1.5
 0.46  1.28 -1.5
 0.70  1.13 -1.5
 0.92  0.94 -1.5
 1.11  0.73 -1.5
 1.28  0.49 -1.5
 1.43  0.24 -1.5
 1.57 -0.01 -1.5
 1.73 -0.26 -1.5
 1.89 -0.51 -1.5
 2.07 -0.74 -1.5
 2.28 -0.96 -1.5
 2.52 -1.14 -1.5
 2.78 -1.28 -1.5
 3.07 -1.38 -1.5
 3.36 -1.41 -1.5
 3.65 -1.39 -1.5
 3.93 -1.31 -1.5
 4.18 -1.17 -1.5
 4.40 -0.99 -1.5
 4.60 -0.78 -1.5
 4.77 -0.55 -1.5
 4.92 -0.31 -1.5
 5.07 -0.06 -1.5
 5.22  0.20 -1.5
 5.38  0.45 -1.5
 5.56  0.69 -1.5
 5.76  0.91 -1.5
 5.99  1.10 -1.5
 6.25  1.25 -1.5
 6.53  1.36 -1.5
 6.82  1.41 -1.5
 7.11  1.40 -1.5
 7.39  1.33 -1.5
 7.65  1.21 -1.5
 7.88  1.04 -1.5
 8.08  0.84 -1.5
 8.26  0.61 -1.5
 8.42  0.37 -1.5
 8.57  0.12 -1.5
 8.72 -0.14 -1.5
 8.87 -0.39 -1.5
 9.04 -0.63 -1.5
 9.24 -0.85 -1.5
 9.46 -1.05 -1.5
 9.71 -1.22 -1.5
 9.99 -1.34 -1.5
10.28 -1.40 -1.5
10.57 -1.41 -1.5
10.86 -1.35 -1.5
11.12 -1.24 -1.5
11.36 -1.09 -1.5
11.57 -0.89 -1.5
11.75 -0.67 -1.5
11.91 -0.43 -1.5
12.06 -0.18 -1.5
12.21  0.07 -1.5
12.36  0.32 -1.5
12.53  0.57 -1.5
12.72  0.80 -1.5
12.94  1.01 -1.5
13.18  1.18 -1.5
13.45  1.31 -1.5
13.74  1.39 -1.5
14.03  1.41 -1.5


==> perhump10arg.dat <==
 0.29  0.50
 0.59  0.31
 0.88  0.11
 1.17 -0.10
 1.47 -0.30
 1.76 -0.49
 2.05 -0.66
 2.35 -0.81
 2.64 -0.92
 2.93 -1.00
 3.23 -1.04
 3.52 -1.04
 3.81 -1.01
 4.11 -0.95
 4.40 -0.84
 4.69 -0.71
 4.99 -0.54
 5.28 -0.36
 5.57 -0.16
 5.87  0.05
 6.16  0.25
 6.46  0.45
 6.75  0.62
 7.04  0.77
 7.34  0.89
 7.63  0.98
 7.92  1.03
 8.22  1.05
 8.51  1.02
 8.80  0.97
 9.10  0.87
 9.39  0.74
 9.68  0.59
 9.98  0.41
10.27  0.21
10.56  0.00
10.86 -0.20
11.15 -0.40
11.44 -0.58
11.74 -0.74
12.03 -0.87
12.32 -0.96
12.62 -1.02
12.91 -1.05
13.20 -1.03
13.50 -0.98
13.79 -0.90
14.08 -0.78
14.38 -0.63
14.67 -0.45
14.96 -0.26
15.26 -0.06
15.55  0.15
15.84  0.35
16.14  0.54
16.43  0.70
16.72  0.84
17.02  0.94
17.31  1.01
17.61  1.04
17.90  1.04
18.19  1.00
18.49  0.92
18.78  0.81
19.07  0.67


==> perhump10xyd.dat <==
x y c
 0.08 -1.25 -1.5
 0.32 -1.09 -1.5
 0.53 -0.90 -1.5
 0.71 -0.68 -1.5
 0.88 -0.44 -1.5
 1.03 -0.19 -1.5
 1.17  0.07 -1.5
 1.33  0.32 -1.5
 1.49  0.56 -1.5
 1.68  0.79 -1.5
 1.90  1.00 -1.5
 2.14  1.18 -1.5
 2.41  1.31 -1.5
 2.70  1.39 -1.5
 2.99  1.41 -1.5
 3.28  1.38 -1.5
 3.55  1.28 -1.5
 3.80  1.13 -1.5
 4.01  0.95 -1.5
 4.20  0.73 -1.5
 4.37  0.50 -1.5
 4.52  0.25 -1.5
 4.67 -0.00 -1.5
 4.82 -0.26 -1.5
 4.98 -0.50 -1.5
 5.17 -0.74 -1.5
 5.38 -0.95 -1.5
 5.61 -1.14 -1.5
 5.88 -1.28 -1.5
 6.16 -1.38 -1.5
 6.45 -1.41 -1.5
 6.74 -1.39 -1.5
 7.02 -1.31 -1.5
 7.27 -1.17 -1.5
 7.49 -1.00 -1.5
 7.69 -0.79 -1.5
 7.86 -0.56 -1.5
 8.02 -0.31 -1.5
 8.17 -0.06 -1.5
 8.32  0.19 -1.5
 8.47  0.44 -1.5
 8.65  0.68 -1.5
 8.85  0.90 -1.5
 9.08  1.10 -1.5
 9.34  1.25 -1.5
 9.62  1.36 -1.5
 9.91  1.41 -1.5
10.20  1.40 -1.5
10.48  1.33 -1.5
10.74  1.21 -1.5
10.97  1.05 -1.5
11.18  0.84 -1.5
11.36  0.62 -1.5
11.52  0.37 -1.5
11.66  0.12 -1.5
11.81 -0.13 -1.5
11.97 -0.38 -1.5
12.14 -0.62 -1.5
12.33 -0.85 -1.5
12.56 -1.05 -1.5
12.81 -1.22 -1.5
13.08 -1.34 -1.5
13.37 -1.40 -1.5
13.67 -1.41 -1.5
13.95 -1.36 -1.5

==> perhump5arg.dat <==
 0.29  0.16
 0.59 -0.05
 0.88 -0.25
 1.17 -0.45
 1.47 -0.62
 1.76 -0.77
 2.05 -0.89
 2.35 -0.98
 2.64 -1.03
 2.93 -1.05
 3.23 -1.02
 3.52 -0.96
 3.81 -0.87
 4.11 -0.74
 4.40 -0.59
 4.69 -0.41
 4.99 -0.21
 5.28 -0.00
 5.57  0.20
 5.87  0.40
 6.16  0.58
 6.46  0.74
 6.75  0.87
 7.04  0.96
 7.34  1.02
 7.63  1.05
 7.92  1.03
 8.22  0.98
 8.51  0.90
 8.80  0.78
 9.10  0.63
 9.39  0.45
 9.68  0.26
 9.98  0.05
10.27 -0.15
10.56 -0.35
10.86 -0.54
11.15 -0.70
11.44 -0.84
11.74 -0.94
12.03 -1.01
12.32 -1.04
12.62 -1.04
12.91 -1.00
13.20 -0.92
13.50 -0.81
13.79 -0.67
14.08 -0.50
14.38 -0.31
14.67 -0.11
14.96  0.10
15.26  0.30
15.55  0.49
15.84  0.66
16.14  0.81
16.43  0.92
16.72  1.00
17.02  1.04
17.31  1.04
17.61  1.01
17.90  0.94
18.19  0.84
18.49  0.71
18.78  0.54
19.07  0.36


==> perhump5xyd.dat <==
x y c
 0.13 -0.80 -1.5
 0.34 -1.00 -1.5
 0.59 -1.18 -1.5
 0.86 -1.31 -1.5
 1.14 -1.39 -1.5
 1.44 -1.41 -1.5
 1.72 -1.37 -1.5
 1.99 -1.28 -1.5
 2.24 -1.13 -1.5
 2.46 -0.95 -1.5
 2.65 -0.73 -1.5
 2.81 -0.50 -1.5
 2.97 -0.25 -1.5
 3.11  0.01 -1.5
 3.26  0.26 -1.5
 3.43  0.51 -1.5
 3.61  0.74 -1.5
 3.82  0.96 -1.5
 4.06  1.14 -1.5
 4.32  1.28 -1.5
 4.60  1.38 -1.5
 4.90  1.41 -1.5
 5.19  1.39 -1.5
 5.46  1.31 -1.5
 5.71  1.17 -1.5
 5.94  1.00 -1.5
 6.13  0.79 -1.5
 6.31  0.56 -1.5
 6.46  0.31 -1.5
 6.61  0.06 -1.5
 6.76 -0.20 -1.5
 6.92 -0.44 -1.5
 7.09 -0.68 -1.5
 7.30 -0.90 -1.5
 7.53 -1.10 -1.5
 7.79 -1.25 -1.5
 8.06 -1.36 -1.5
 8.36 -1.41 -1.5
 8.65 -1.40 -1.5
 8.93 -1.33 -1.5
 9.19 -1.21 -1.5
 9.42 -1.04 -1.5
 9.62 -0.84 -1.5
 9.80 -0.61 -1.5
 9.96 -0.37 -1.5
10.11 -0.12 -1.5
10.25  0.13 -1.5
10.41  0.38 -1.5
10.58  0.63 -1.5
10.78  0.85 -1.5
11.00  1.05 -1.5
11.25  1.22 -1.5
11.53  1.34 -1.5
11.82  1.40 -1.5
12.11  1.41 -1.5
12.39  1.36 -1.5
12.66  1.25 -1.5
12.90  1.09 -1.5
13.11  0.89 -1.5
13.29  0.67 -1.5
13.45  0.43 -1.5
13.60  0.18 -1.5
13.75 -0.07 -1.5
13.90 -0.32 -1.5
14.07 -0.57 -1.5

==> perlalp0arg.dat <==
 0.31  0.00
 0.62  0.00
 0.93  0.00
 1.25  0.00
 1.56  0.00
 1.87  0.00
 2.18  0.00
 2.49  0.00
 2.80  0.00
 3.11  0.00
 3.42  0.00
 3.74  0.00
 4.05  0.00
 4.36  0.00
 4.67  0.00
 4.98  0.00
 5.29  0.00
 5.60  0.00
 5.91  0.00
 6.23  0.00
 6.54  0.00
 6.85  0.00
 7.16  0.00
 7.47  0.00
 7.78  0.00
 8.09  0.00
 8.40  0.00
 8.72  0.00
 9.03  0.00
 9.34  0.00
 9.65  0.00
 9.96  0.00
10.27  0.00
10.58  0.00
10.89  0.00
11.21  0.00
11.52  0.00
11.83  0.00
12.14  0.00
12.45  0.00
12.76  0.00
13.07  0.00
13.39  0.00
13.70  0.00
14.01  0.00
14.32  0.00
14.63  0.00
14.94  0.00
15.25  0.00
15.56  0.00
15.88  0.00
16.19  0.00
16.50  0.00
16.81  0.00
17.12  0.00
17.43  0.00
17.74  0.00
18.05  0.00
18.37  0.00
18.68  0.00
18.99  0.00
19.30  0.00
19.61  0.00
19.92  0.00
20.23  0.00
20.54  0.00
20.86  0.00
21.17  0.00
21.48  0.00
21.79  0.00
22.10  0.00
22.41  0.00
22.72  0.00
23.04  0.00
23.35  0.00
23.66  0.00
23.97  0.00
24.28  0.00
24.59  0.00
24.90 -0.00
25.21 -0.00
25.53 -0.00
25.84 -0.00
26.15 -0.00
26.46 -0.00
26.77 -0.00
27.08 -0.00
27.39 -0.01
27.70 -0.01
28.02 -0.02
28.33 -0.03
28.64 -0.05
28.95 -0.09
29.26 -0.17
29.57 -0.30
29.88 -0.53
30.19 -0.94
30.51 -1.62
30.82 -2.60
31.13 -3.73
31.44 -4.70
31.75 -5.36
32.06 -5.76
32.37 -5.99
32.68 -6.12
33.00 -6.19
33.31 -6.23
33.62 -6.25
33.93 -6.27
34.24 -6.27
34.55 -6.28
34.86 -6.28
35.18 -6.28
35.49 -6.28
35.80 -6.28
36.11 -6.28
36.42 -6.28
36.73 -6.28
37.04 -6.27
37.35 -6.27
37.67 -6.27
37.98 -6.27
38.29 -6.26
38.60 -6.26
38.91 -6.26
39.22 -6.25
39.53 -6.25
39.84 -6.24
40.16 -6.23
40.47 -6.22
40.78 -6.21
41.09 -6.20
41.40 -6.18
41.71 -6.17
42.02 -6.15
42.33 -6.12
42.65 -6.09
42.96 -6.06
43.27 -6.02
43.58 -5.97
43.89 -5.91
44.20 -5.84
44.51 -5.76
44.82 -5.67
45.14 -5.56
45.45 -5.43
45.76 -5.29
46.07 -5.11
46.38 -4.92
46.69 -4.69
47.00 -4.44
47.32 -4.16
47.63 -3.86
47.94 -3.54
48.25 -3.21
48.56 -2.87
48.87 -2.55
49.18 -2.24
49.49 -1.95
49.81 -1.69
50.12 -1.45
50.43 -1.24
50.74 -1.06
51.05 -0.90
51.36 -0.77
51.67 -0.65
51.98 -0.55
52.30 -0.47
52.61 -0.40
52.92 -0.34
53.23 -0.29
53.54 -0.24
53.85 -0.20
54.16 -0.17
54.47 -0.15
54.79 -0.12
55.10 -0.10
55.41 -0.09
55.72 -0.08
56.03 -0.06
56.34 -0.05
56.65 -0.05
56.96 -0.04
57.28 -0.03
57.59 -0.03
57.90 -0.02
58.21 -0.02
58.52 -0.02
58.83 -0.01
59.14 -0.01
59.46 -0.01
59.77 -0.01
60.08 -0.01
60.39 -0.01
60.70 -0.01
61.01 -0.00
61.32 -0.00
61.63 -0.00
61.95 -0.00
62.26 -0.00
62.57 -0.00
62.88 -0.00
63.19 -0.00
63.50 -0.00
63.81 -0.00
64.12 -0.00
64.44 -0.00
64.75 -0.00
65.06 -0.00
65.37 -0.00
65.68 -0.00
65.99 -0.00
66.30 -0.00
66.61 -0.00
66.93 -0.00
67.24 -0.00
67.55 -0.00
67.86 -0.00
68.17 -0.00
68.48 -0.00
68.79 -0.00
69.11 -0.00
69.42 -0.00
69.73 -0.00
70.04 -0.00
70.35 -0.00
70.66 -0.00
70.97 -0.00
71.28 -0.00
71.60 -0.00
71.91 -0.00
72.22 -0.00
72.53 -0.00
72.84 -0.00
73.15 -0.00
73.46 -0.00
73.77 -0.00
74.09 -0.00
74.40 -0.00
74.71 -0.00
75.02 -0.00
75.33 -0.00
75.64 -0.00
75.95 -0.00
76.26 -0.00
76.58 -0.00
76.89 -0.00
77.20 -0.00
77.51 -0.00
77.82 -0.00
78.13 -0.00
78.44 -0.00
78.75 -0.00
79.07 -0.00
79.38 -0.00
79.69 -0.00
80.00 -0.00


==> perlalp0xy.dat <==
x y c
 0.31 -0.00 -1.5
 0.62 -0.00 -1.5
 0.93 -0.00 -1.5
 1.25 -0.00 -1.5
 1.56 -0.00 -1.5
 1.87 -0.00 -1.5
 2.18 -0.00 -1.5
 2.49 -0.00 -1.5
 2.80 -0.00 -1.5
 3.11 -0.00 -1.5
 3.42 -0.00 -1.5
 3.74 -0.00 -1.5
 4.05 -0.00 -1.5
 4.36 -0.00 -1.5
 4.67 -0.00 -1.5
 4.98 -0.00 -1.5
 5.29 -0.00 -1.5
 5.60 -0.00 -1.5
 5.91 -0.00 -1.5
 6.23 -0.00 -1.5
 6.54 -0.00 -1.5
 6.85 -0.00 -1.5
 7.16 -0.00 -1.5
 7.47 -0.00 -1.5
 7.78 -0.00 -1.5
 8.09 -0.00 -1.5
 8.40 -0.00 -1.5
 8.72 -0.00 -1.5
 9.03 -0.00 -1.5
 9.34 -0.00 -1.5
 9.65 -0.00 -1.5
 9.96 -0.00 -1.5
10.27 -0.00 -1.5
10.58 -0.00 -1.5
10.89 -0.00 -1.5
11.21 -0.00 -1.5
11.52 -0.00 -1.5
11.83 -0.00 -1.5
12.14 -0.00 -1.5
12.45 -0.00 -1.5
12.76 -0.00 -1.5
13.07 -0.00 -1.5
13.39 -0.00 -1.5
13.70 -0.00 -1.5
14.01 -0.00 -1.5
14.32 -0.00 -1.5
14.63 -0.00 -1.5
14.94 -0.00 -1.5
15.25 -0.00 -1.5
15.56 -0.00 -1.5
15.88 -0.00 -1.5
16.19 -0.00 -1.5
16.50 -0.00 -1.5
16.81 -0.00 -1.5
17.12 -0.00 -1.5
17.43 -0.00 -1.5
17.74 -0.00 -1.5
18.05 -0.00 -1.5
18.37 -0.00 -1.5
18.68 -0.00 -1.5
18.99 -0.00 -1.5
19.30 -0.00 -1.5
19.61 -0.00 -1.5
19.92 -0.00 -1.5
20.23 -0.00 -1.5
20.54 -0.00 -1.5
20.86 -0.00 -1.5
21.17 -0.00 -1.5
21.48 -0.00 -1.5
21.79 -0.00 -1.5
22.10 -0.00 -1.5
22.41 -0.00 -1.5
22.72 -0.00 -1.5
23.04 -0.00 -1.5
23.35 -0.00 -1.5
23.66 -0.00 -1.5
23.97 -0.00 -1.5
24.28 -0.00 -1.5
24.59 -0.00 -1.5
24.90 -0.00 -1.5
25.21 -0.00 -1.5
25.53 -0.00 -1.5
25.84 -0.00 -1.5
26.15 -0.00 -1.5
26.46 -0.00 -1.5
26.77 -0.00 -1.5
27.08 -0.00 -1.5
27.39 -0.01 -1.5
27.70 -0.01 -1.5
28.02 -0.01 -1.5
28.33 -0.02 -1.5
28.64 -0.04 -1.5
28.95 -0.07 -1.5
29.25 -0.12 -1.5
29.55 -0.22 -1.5
29.82 -0.38 -1.5
30.00 -0.64 -1.5
29.99 -0.95 -1.5
29.72 -1.09 -1.5
29.46 -0.91 -1.5
29.46 -0.59 -1.5
29.65 -0.35 -1.5
29.92 -0.20 -1.5
30.21 -0.11 -1.5
30.52 -0.06 -1.5
30.83 -0.03 -1.5
31.14 -0.02 -1.5
31.45 -0.01 -1.5
31.76 -0.00 -1.5
32.07  0.00 -1.5
32.39  0.01 -1.5
32.70  0.01 -1.5
33.01  0.01 -1.5
33.32  0.01 -1.5
33.63  0.01 -1.5
33.94  0.01 -1.5
34.25  0.02 -1.5
34.57  0.02 -1.5
34.88  0.02 -1.5
35.19  0.03 -1.5
35.50  0.03 -1.5
35.81  0.04 -1.5
36.12  0.04 -1.5
36.43  0.05 -1.5
36.74  0.06 -1.5
37.05  0.07 -1.5
37.37  0.08 -1.5
37.68  0.10 -1.5
37.99  0.11 -1.5
38.30  0.13 -1.5
38.61  0.16 -1.5
38.92  0.19 -1.5
39.23  0.22 -1.5
39.54  0.26 -1.5
39.85  0.31 -1.5
40.15  0.36 -1.5
40.46  0.43 -1.5
40.76  0.51 -1.5
41.06  0.60 -1.5
41.36  0.70 -1.5
41.65  0.83 -1.5
41.93  0.97 -1.5
42.20  1.14 -1.5
42.46  1.33 -1.5
42.69  1.56 -1.5
42.89  1.81 -1.5
43.06  2.08 -1.5
43.19  2.38 -1.5
43.25  2.69 -1.5
43.24  2.99 -1.5
43.16  3.28 -1.5
42.99  3.51 -1.5
42.76  3.67 -1.5
42.47  3.73 -1.5
42.16  3.69 -1.5
41.86  3.56 -1.5
41.60  3.34 -1.5
41.41  3.07 -1.5
41.30  2.77 -1.5
41.26  2.46 -1.5
41.30  2.16 -1.5
41.40  1.87 -1.5
41.55  1.62 -1.5
41.74  1.39 -1.5
41.97  1.19 -1.5
42.21  1.01 -1.5
42.48  0.86 -1.5
42.76  0.73 -1.5
43.04  0.62 -1.5
43.34  0.53 -1.5
43.64  0.45 -1.5
43.94  0.38 -1.5
44.24  0.32 -1.5
44.55  0.27 -1.5
44.86  0.23 -1.5
45.17  0.19 -1.5
45.48  0.16 -1.5
45.79  0.14 -1.5
46.10  0.12 -1.5
46.41  0.10 -1.5
46.72  0.08 -1.5
47.03  0.07 -1.5
47.34  0.06 -1.5
47.65  0.05 -1.5
47.96  0.04 -1.5
48.27  0.04 -1.5
48.58  0.03 -1.5
48.90  0.03 -1.5
49.21  0.02 -1.5
49.52  0.02 -1.5
49.83  0.02 -1.5
50.14  0.01 -1.5
50.45  0.01 -1.5
50.76  0.01 -1.5
51.08  0.01 -1.5
51.39  0.01 -1.5
51.70  0.01 -1.5
52.01  0.00 -1.5
52.32  0.00 -1.5
52.63  0.00 -1.5
52.94  0.00 -1.5
53.25  0.00 -1.5
53.57  0.00 -1.5
53.88  0.00 -1.5
54.19  0.00 -1.5
54.50  0.00 -1.5
54.81  0.00 -1.5
55.12  0.00 -1.5
55.43  0.00 -1.5
55.74  0.00 -1.5
56.06  0.00 -1.5
56.37  0.00 -1.5
56.68  0.00 -1.5
56.99  0.00 -1.5
57.30  0.00 -1.5
57.61 -0.00 -1.5
57.92 -0.00 -1.5
58.23 -0.00 -1.5
58.55 -0.00 -1.5
58.86 -0.00 -1.5
59.17 -0.00 -1.5
59.48 -0.00 -1.5
59.79 -0.00 -1.5
60.10 -0.00 -1.5
60.41 -0.00 -1.5
60.72 -0.00 -1.5
61.04 -0.00 -1.5
61.35 -0.00 -1.5
61.66 -0.00 -1.5
61.97 -0.00 -1.5
62.28 -0.00 -1.5
62.59 -0.00 -1.5
62.90 -0.00 -1.5
63.22 -0.00 -1.5
63.53 -0.00 -1.5
63.84 -0.00 -1.5
64.15 -0.00 -1.5
64.46 -0.00 -1.5
64.77 -0.00 -1.5
65.08 -0.00 -1.5
65.39 -0.00 -1.5
65.71 -0.00 -1.5
66.02 -0.00 -1.5
66.33 -0.00 -1.5
66.64 -0.00 -1.5
66.95 -0.00 -1.5
67.26 -0.00 -1.5
67.57 -0.00 -1.5
67.88 -0.00 -1.5
68.20 -0.00 -1.5
68.51 -0.00 -1.5
68.82 -0.00 -1.5
69.13 -0.00 -1.5
69.44 -0.00 -1.5
69.75 -0.00 -1.5
70.06 -0.00 -1.5
70.37 -0.00 -1.5


==> perlalp0xyd.dat <==
x y c
 0.31 -0.00 -1.5
 1.56 -0.00 -1.5
 2.80 -0.00 -1.5
 4.05 -0.00 -1.5
 5.29 -0.00 -1.5
 6.54 -0.00 -1.5
 7.78 -0.00 -1.5
 9.03 -0.00 -1.5
10.27 -0.00 -1.5
11.52 -0.00 -1.5
12.76 -0.00 -1.5
14.01 -0.00 -1.5
15.25 -0.00 -1.5
16.50 -0.00 -1.5
17.74 -0.00 -1.5
18.99 -0.00 -1.5
20.23 -0.00 -1.5
21.48 -0.00 -1.5
22.72 -0.00 -1.5
23.97 -0.00 -1.5
25.21 -0.00 -1.5
26.46 -0.00 -1.5
27.70 -0.01 -1.5
28.95 -0.07 -1.5
30.00 -0.64 -1.5
29.46 -0.59 -1.5
30.52 -0.06 -1.5
31.76 -0.00 -1.5
33.01  0.01 -1.5
34.25  0.02 -1.5
35.50  0.03 -1.5
36.74  0.06 -1.5
37.99  0.11 -1.5
39.23  0.22 -1.5
40.46  0.43 -1.5
41.65  0.83 -1.5
42.69  1.56 -1.5
43.25  2.69 -1.5
42.76  3.67 -1.5
41.60  3.34 -1.5
41.30  2.16 -1.5
41.97  1.19 -1.5
43.04  0.62 -1.5
44.24  0.32 -1.5
45.48  0.16 -1.5
46.72  0.08 -1.5
47.96  0.04 -1.5
49.21  0.02 -1.5
50.45  0.01 -1.5
51.70  0.01 -1.5
52.94  0.00 -1.5
54.19  0.00 -1.5
55.43  0.00 -1.5
56.68  0.00 -1.5
57.92 -0.00 -1.5
59.17 -0.00 -1.5
60.41 -0.00 -1.5
61.66 -0.00 -1.5
62.90 -0.00 -1.5
64.15 -0.00 -1.5
65.39 -0.00 -1.5
66.64 -0.00 -1.5
67.88 -0.00 -1.5
69.13 -0.00 -1.5
70.37 -0.00 -1.5


==> perlalp16arg.dat <==
 0.31  6.45
 0.62  6.10
 0.93  6.41
 1.25  6.16
 1.56  6.35
 1.87  6.23
 2.18  6.29
 2.49  6.30
 2.80  6.23
 3.11  6.36
 3.42  6.19
 3.74  6.39
 4.05  6.17
 4.36  6.40
 4.67  6.17
 4.98  6.40
 5.29  6.18
 5.60  6.38
 5.91  6.19
 6.23  6.36
 6.54  6.21
 6.85  6.35
 7.16  6.21
 7.47  6.33
 7.78  6.22
 8.09  6.32
 8.40  6.24
 8.72  6.31
 9.03  6.26
 9.34  6.29
 9.65  6.28
 9.96  6.27
10.27  6.30
10.58  6.26
10.89  6.31
11.21  6.26
11.52  6.31
11.83  6.26
12.14  6.32
12.45  6.26
12.76  6.31
13.07  6.26
13.39  6.31
13.70  6.25
14.01  6.31
14.32  6.25
14.63  6.32
14.94  6.24
15.25  6.32
15.56  6.23
15.88  6.33
16.19  6.23
16.50  6.33
16.81  6.25
17.12  6.32
17.43  6.26
17.74  6.32
18.05  6.27
18.37  6.31
18.68  6.29
18.99  6.29
19.30  6.30
19.61  6.26
19.92  6.32
20.23  6.23
20.54  6.34
20.86  6.20
21.17  6.37
21.48  6.18
21.79  6.39
22.10  6.17
22.41  6.41
22.72  6.17
23.04  6.41
23.35  6.18
23.66  6.37
23.97  6.18
24.28  6.29
24.59  6.14
24.90  6.14
25.21  5.97
25.53  5.78
25.84  5.45
26.15  4.86
26.46  4.01
26.77  2.81
27.08  1.78
27.39  1.03
27.70  0.62
28.02  0.37
28.33  0.24
28.64  0.11
28.95  0.13
29.26  0.00
29.57  0.05
29.88 -0.04
30.19  0.02
30.51 -0.01
30.82  0.05
31.13 -0.02
31.44  0.02
31.75 -0.03
32.06  0.03
32.37 -0.03
32.68  0.04
33.00 -0.04
33.31  0.05
33.62 -0.05
33.93  0.06
34.24 -0.06
34.55  0.06
34.86 -0.06
35.18  0.05
35.49 -0.05
35.80  0.04
36.11 -0.04
36.42  0.03
36.73 -0.02
37.04  0.02
37.35 -0.01
37.67  0.01
37.98 -0.01
38.29  0.00
38.60 -0.00
38.91 -0.00
39.22 -0.00
39.53 -0.00
39.84 -0.00
40.16 -0.00
40.47 -0.01
40.78  0.00
41.09 -0.01
41.40  0.00
41.71 -0.01
42.02  0.00
42.33 -0.01
42.65  0.00
42.96 -0.00
43.27 -0.00
43.58 -0.00
43.89 -0.00
44.20  0.00
44.51 -0.01
44.82  0.00
45.14 -0.01
45.45  0.00
45.76 -0.00
46.07  0.00
46.38 -0.00
46.69  0.00
47.00 -0.00
47.32  0.00
47.63 -0.00
47.94  0.00
48.25 -0.01
48.56  0.01
48.87 -0.01
49.18  0.01
49.49 -0.02
49.81  0.02
50.12 -0.02
50.43  0.03
50.74 -0.03
51.05  0.03
51.36 -0.03
51.67  0.03
51.98 -0.03
52.30  0.03
52.61 -0.02
52.92  0.02
53.23 -0.01
53.54  0.01
53.85 -0.00
54.16  0.00
54.47  0.00
54.79 -0.00
55.10  0.01
55.41 -0.01
55.72  0.01
56.03 -0.01
56.34  0.01
56.65 -0.00
56.96  0.01
57.28 -0.00
57.59  0.02
57.90 -0.00
58.21  0.02
58.52 -0.01
58.83  0.03
59.14 -0.01
59.46  0.04
59.77 -0.02
60.08  0.05
60.39 -0.03
60.70  0.07
61.01 -0.03
61.32  0.08
61.63 -0.02
61.95  0.09
62.26 -0.00
62.57  0.10
62.88  0.02
63.19  0.11
63.50  0.06
63.81  0.12
64.12  0.11
64.44  0.15
64.75  0.18
65.06  0.20
65.37  0.26
65.68  0.27
65.99  0.38
66.30  0.38
66.61  0.52
66.93  0.54
67.24  0.72
67.55  0.76
67.86  0.99
68.17  1.07
68.48  1.34
68.79  1.48
69.11  1.81
69.42  2.00
69.73  2.38
70.04  2.62
70.35  3.04
70.66  3.30
70.97  3.71
71.28  3.96
71.60  4.31
71.91  4.54
72.22  4.81
72.53  5.02
72.84  5.19
73.15  5.39
73.46  5.48
73.77  5.67
74.09  5.68
74.40  5.86
74.71  5.84
75.02  6.00
75.33  5.96
75.64  6.08
75.95  6.06
76.26  6.12
76.58  6.15
76.89  6.12
77.20  6.24
77.51  6.11
77.82  6.31
78.13  6.08
78.44  6.38
78.75  6.06
79.07  6.43
79.38  6.05
79.69  6.46
80.00  6.06


==> perlalp16xy.dat <==
x y c
 0.09  0.01 -1.5
 0.40 -0.01 -1.5
 0.71  0.01 -1.5
 1.02 -0.01 -1.5
 1.33 -0.00 -1.5
 1.64 -0.01 -1.5
 1.95 -0.01 -1.5
 2.27 -0.01 -1.5
 2.58 -0.01 -1.5
 2.89 -0.01 -1.5
 3.20 -0.02 -1.5
 3.51 -0.01 -1.5
 3.82 -0.02 -1.5
 4.13 -0.00 -1.5
 4.44 -0.01 -1.5
 4.76 -0.00 -1.5
 5.07 -0.01 -1.5
 5.38 -0.00 -1.5
 5.69 -0.01 -1.5
 6.00  0.00 -1.5
 6.31 -0.01 -1.5
 6.62  0.00 -1.5
 6.93 -0.01 -1.5
 7.24 -0.00 -1.5
 7.56 -0.02 -1.5
 7.87 -0.00 -1.5
 8.18 -0.02 -1.5
 8.49 -0.01 -1.5
 8.80 -0.02 -1.5
 9.11 -0.01 -1.5
 9.42 -0.02 -1.5
 9.73 -0.01 -1.5
10.04 -0.02 -1.5
10.35 -0.01 -1.5
10.67 -0.01 -1.5
10.98 -0.00 -1.5
11.29 -0.00 -1.5
11.60 -0.00 -1.5
11.91  0.01 -1.5
12.22 -0.00 -1.5
12.53  0.01 -1.5
12.84 -0.01 -1.5
13.15  0.01 -1.5
13.46 -0.02 -1.5
13.77  0.01 -1.5
14.08 -0.02 -1.5
14.39  0.01 -1.5
14.70 -0.03 -1.5
15.01  0.01 -1.5
15.32 -0.02 -1.5
15.63  0.01 -1.5
15.94 -0.02 -1.5
16.25  0.01 -1.5
16.56 -0.02 -1.5
16.87 -0.02 -1.5
17.18 -0.06 -1.5
17.49 -0.11 -1.5
17.78 -0.21 -1.5
18.06 -0.36 -1.5
18.27 -0.59 -1.5
18.31 -0.90 -1.5
18.11 -1.13 -1.5
17.82 -1.01 -1.5
17.75 -0.70 -1.5
17.91 -0.44 -1.5
18.16 -0.26 -1.5
18.46 -0.16 -1.5
18.76 -0.08 -1.5
19.07 -0.05 -1.5
19.38 -0.01 -1.5
19.69 -0.01 -1.5
20.00  0.01 -1.5
20.31 -0.01 -1.5
20.62 -0.00 -1.5
20.93 -0.01 -1.5
21.24  0.01 -1.5
21.55  0.00 -1.5
21.86  0.01 -1.5
22.18  0.00 -1.5
22.49  0.01 -1.5
22.80 -0.00 -1.5
23.11  0.01 -1.5
23.42 -0.00 -1.5
23.73  0.02 -1.5
24.04 -0.00 -1.5
24.35  0.02 -1.5
24.66 -0.00 -1.5
24.97  0.02 -1.5
25.29 -0.00 -1.5
25.60  0.01 -1.5
25.91  0.00 -1.5
26.22  0.01 -1.5
26.53  0.00 -1.5
26.84  0.01 -1.5
27.15  0.01 -1.5
27.46  0.01 -1.5
27.77  0.01 -1.5
28.09  0.01 -1.5
28.40  0.01 -1.5
28.71  0.01 -1.5
29.02  0.01 -1.5
29.33  0.01 -1.5
29.64  0.01 -1.5
29.95  0.01 -1.5
30.26  0.01 -1.5
30.58  0.00 -1.5
30.89  0.00 -1.5
31.20  0.00 -1.5
31.51  0.00 -1.5
31.82  0.00 -1.5
32.13  0.00 -1.5
32.44  0.00 -1.5
32.75  0.00 -1.5
33.07  0.00 -1.5
33.38  0.00 -1.5
33.69 -0.00 -1.5
34.00  0.00 -1.5
34.31 -0.00 -1.5
34.62 -0.00 -1.5
34.93 -0.00 -1.5
35.24 -0.00 -1.5
35.56 -0.00 -1.5
35.87 -0.00 -1.5
36.18 -0.00 -1.5
36.49 -0.00 -1.5
36.80 -0.00 -1.5
37.11 -0.00 -1.5
37.42 -0.00 -1.5
37.73 -0.00 -1.5
38.05 -0.00 -1.5
38.36 -0.00 -1.5
38.67 -0.00 -1.5
38.98 -0.00 -1.5
39.29 -0.01 -1.5
39.60 -0.00 -1.5
39.91 -0.01 -1.5
40.22 -0.00 -1.5
40.54 -0.01 -1.5
40.85 -0.00 -1.5
41.16 -0.01 -1.5
41.47 -0.00 -1.5
41.78 -0.01 -1.5
42.09 -0.00 -1.5
42.40 -0.01 -1.5
42.71 -0.00 -1.5
43.03 -0.01 -1.5
43.34 -0.00 -1.5
43.65 -0.01 -1.5
43.96 -0.01 -1.5
44.27 -0.01 -1.5
44.58 -0.01 -1.5
44.89 -0.00 -1.5
45.20 -0.01 -1.5
45.52 -0.00 -1.5
45.83 -0.01 -1.5
46.14 -0.00 -1.5
46.45 -0.00 -1.5
46.76  0.00 -1.5
47.07 -0.00 -1.5
47.38  0.00 -1.5
47.69  0.00 -1.5
48.01  0.01 -1.5
48.32  0.01 -1.5
48.63  0.01 -1.5
48.94  0.01 -1.5
49.25  0.02 -1.5
49.56  0.02 -1.5
49.87  0.03 -1.5
50.18  0.02 -1.5
50.49  0.04 -1.5
50.81  0.03 -1.5
51.12  0.05 -1.5
51.43  0.05 -1.5
51.74  0.07 -1.5
52.05  0.07 -1.5
52.36  0.10 -1.5
52.67  0.10 -1.5
52.98  0.13 -1.5
53.29  0.14 -1.5
53.60  0.17 -1.5
53.91  0.20 -1.5
54.22  0.24 -1.5
54.53  0.28 -1.5
54.84  0.33 -1.5
55.14  0.39 -1.5
55.45  0.46 -1.5
55.75  0.55 -1.5
56.05  0.64 -1.5
56.34  0.76 -1.5
56.63  0.89 -1.5
56.90  1.06 -1.5
57.17  1.23 -1.5
57.40  1.45 -1.5
57.63  1.68 -1.5
57.80  1.95 -1.5
57.95  2.24 -1.5
58.02  2.55 -1.5
58.05  2.86 -1.5
57.98  3.15 -1.5
57.85  3.40 -1.5
57.62  3.57 -1.5
57.35  3.68 -1.5
57.04  3.65 -1.5
56.73  3.55 -1.5
56.47  3.34 -1.5
56.26  3.08 -1.5
56.14  2.78 -1.5
56.08  2.47 -1.5
56.11  2.17 -1.5
56.21  1.88 -1.5
56.35  1.62 -1.5
56.55  1.39 -1.5
56.76  1.19 -1.5
57.01  1.02 -1.5
57.27  0.86 -1.5
57.56  0.74 -1.5
57.84  0.62 -1.5
58.13  0.53 -1.5
58.43  0.44 -1.5
58.73  0.38 -1.5
59.04  0.32 -1.5
59.34  0.27 -1.5
59.65  0.24 -1.5
59.96  0.19 -1.5
60.27  0.18 -1.5
60.58  0.13 -1.5
60.89  0.14 -1.5
61.19  0.08 -1.5
61.50  0.11 -1.5
61.81  0.05 -1.5
62.12  0.09 -1.5
62.42  0.02 -1.5
62.73  0.07 -1.5
63.03  0.01 -1.5
63.36  0.06 -1.5
63.67  0.00 -1.5
63.98  0.04 -1.5
64.28  0.01 -1.5
64.59  0.02 -1.5
64.91  0.01 -1.5
65.22  0.01 -1.5
65.53  0.02 -1.5
65.84 -0.00 -1.5
66.15  0.03 -1.5
66.46 -0.01 -1.5
66.77  0.03 -1.5
67.08 -0.01 -1.5
67.39  0.03 -1.5
67.70 -0.01 -1.5
68.01  0.03 -1.5
68.32 -0.00 -1.5
68.63  0.03 -1.5
68.94 -0.00 -1.5
69.25  0.02 -1.5
69.56 -0.00 -1.5
69.87  0.02 -1.5
70.18 -0.00 -1.5

==> perlalp16xyd.dat <==
x y c
63.36  0.06 -1.5
64.59  0.02 -1.5
65.84 -0.00 -1.5
67.08 -0.01 -1.5
68.32 -0.00 -1.5
69.56 -0.00 -1.5
 0.40 -0.01 -1.5
 1.64 -0.01 -1.5
 2.89 -0.01 -1.5
 4.13 -0.00 -1.5
 5.38 -0.00 -1.5
 6.62  0.00 -1.5
 7.87 -0.00 -1.5
 9.11 -0.01 -1.5
10.35 -0.01 -1.5
11.60 -0.00 -1.5
12.84 -0.01 -1.5
14.08 -0.02 -1.5
15.32 -0.02 -1.5
16.56 -0.02 -1.5
17.78 -0.21 -1.5
18.11 -1.13 -1.5
18.16 -0.26 -1.5
19.38 -0.01 -1.5
20.62 -0.00 -1.5
21.86  0.01 -1.5
23.11  0.01 -1.5
24.35  0.02 -1.5
25.60  0.01 -1.5
26.84  0.01 -1.5
28.09  0.01 -1.5
29.33  0.01 -1.5
30.58  0.00 -1.5
31.82  0.00 -1.5
33.07  0.00 -1.5
34.31 -0.00 -1.5
35.56 -0.00 -1.5
36.80 -0.00 -1.5
38.05 -0.00 -1.5
39.29 -0.01 -1.5
40.54 -0.01 -1.5
41.78 -0.01 -1.5
43.03 -0.01 -1.5
44.27 -0.01 -1.5
45.52 -0.00 -1.5
46.76  0.00 -1.5
48.01  0.01 -1.5
49.25  0.02 -1.5
50.49  0.04 -1.5
51.74  0.07 -1.5
52.98  0.13 -1.5
54.22  0.24 -1.5
55.45  0.46 -1.5
56.63  0.89 -1.5
57.63  1.68 -1.5
58.05  2.86 -1.5
57.35  3.68 -1.5
56.26  3.08 -1.5
56.21  1.88 -1.5
57.01  1.02 -1.5
58.13  0.53 -1.5
59.34  0.27 -1.5
60.58  0.13 -1.5
61.81  0.05 -1.5
63.03  0.01 -1.5


==> perlalp32arg.dat <==
 0.31  6.11
 0.62  6.57
 0.93  6.10
 1.25  6.60
 1.56  6.09
 1.87  6.62
 2.18  6.10
 2.49  6.62
 2.80  6.12
 3.11  6.59
 3.42  6.15
 3.74  6.54
 4.05  6.19
 4.36  6.46
 4.67  6.25
 4.98  6.38
 5.29  6.30
 5.60  6.29
 5.91  6.35
 6.23  6.22
 6.54  6.39
 6.85  6.16
 7.16  6.41
 7.47  6.12
 7.78  6.42
 8.09  6.09
 8.40  6.42
 8.72  6.07
 9.03  6.41
 9.34  6.07
 9.65  6.38
 9.96  6.07
10.27  6.36
10.58  6.08
10.89  6.33
11.21  6.10
11.52  6.31
11.83  6.13
12.14  6.29
12.45  6.17
12.76  6.28
13.07  6.22
13.39  6.28
13.70  6.26
14.01  6.28
14.32  6.31
14.63  6.26
14.94  6.37
15.25  6.23
15.56  6.44
15.88  6.21
16.19  6.52
16.50  6.19
16.81  6.59
17.12  6.21
17.43  6.65
17.74  6.26
18.05  6.69
18.37  6.34
18.68  6.71
18.99  6.45
19.30  6.73
19.61  6.60
19.92  6.76
20.23  6.74
20.54  6.77
20.86  6.75
21.17  6.50
21.48  6.13
21.79  5.13
22.10  3.78
22.41  2.40
22.72  1.98
23.04  1.58
23.35  1.69
23.66  1.58
23.97  2.06
24.28  2.24
24.59  2.79
24.90  2.99
25.21  3.68
25.53  3.87
25.84  4.58
26.15  4.49
26.46  5.25
26.77  5.03
27.08  5.63
27.39  5.33
27.70  5.92
28.02  5.64
28.33  5.94
28.64  5.96
28.95  5.91
29.26  6.08
29.57  6.02
29.88  6.10
30.19  6.31
30.51  6.04
30.82  6.57
31.13  5.99
31.44  6.66
31.75  6.08
32.06  6.50
32.37  6.28
32.68  6.23
33.00  6.50
33.31  6.00
33.62  6.62
33.93  5.92
34.24  6.59
34.55  6.00
34.86  6.43
35.18  6.20
35.49  6.22
35.80  6.43
36.11  6.03
36.42  6.58
36.73  5.95
37.04  6.60
37.35  6.01
37.67  6.49
37.98  6.17
38.29  6.28
38.60  6.39
38.91  6.07
39.22  6.58
39.53  5.93
39.84  6.66
40.16  5.90
40.47  6.62
40.78  5.99
41.09  6.47
41.40  6.14
41.71  6.29
42.02  6.30
42.33  6.13
42.65  6.43
42.96  6.03
43.27  6.50
43.58  5.99
43.89  6.54
44.20  5.97
44.51  6.57
44.82  5.95
45.14  6.61
45.45  5.92
45.76  6.65
46.07  5.88
46.38  6.68
46.69  5.87
47.00  6.65
47.32  5.90
47.63  6.59
47.94  5.99
48.25  6.48
48.56  6.10
48.87  6.36
49.18  6.24
49.49  6.23
49.81  6.38
50.12  6.10
50.43  6.50
50.74  5.99
51.05  6.60
51.36  5.92
51.67  6.66
51.98  5.87
52.30  6.70
52.61  5.85
52.92  6.72
53.23  5.85
53.54  6.71
53.85  5.86
54.16  6.70
54.47  5.88
54.79  6.68
55.10  5.91
55.41  6.63
55.72  5.98
56.03  6.55
56.34  6.08
56.65  6.44
56.96  6.21
57.28  6.30
57.59  6.35
57.90  6.19
58.21  6.46
58.52  6.11
58.83  6.52
59.14  6.09
59.46  6.53
59.77  6.11
60.08  6.50
60.39  6.16
60.70  6.47
61.01  6.20
61.32  6.46
61.63  6.19
61.95  6.49
62.26  6.14
62.57  6.57
62.88  6.05
63.19  6.66
63.50  5.96
63.81  6.74
64.12  5.90
64.44  6.76
64.75  5.89
65.06  6.73
65.37  5.95
65.68  6.63
65.99  6.06
66.30  6.48
66.61  6.20
66.93  6.32
67.24  6.35
67.55  6.16
67.86  6.47
68.17  6.04
68.48  6.54
68.79  5.97
69.11  6.57
69.42  5.95
69.73  6.54
70.04  5.98
70.35  6.48
70.66  6.03
70.97  6.40
71.28  6.09
71.60  6.32
71.91  6.14
72.22  6.27
72.53  6.16
72.84  6.26
73.15  6.13
73.46  6.30
73.77  6.08
74.09  6.36
74.40  6.02
74.71  6.43
75.02  5.98
75.33  6.48
75.64  5.97
75.95  6.49
76.26  6.01
76.58  6.46
76.89  6.08
77.20  6.39
77.51  6.19
77.82  6.31
78.13  6.30
78.44  6.23
78.75  6.39
79.07  6.18
79.38  6.47
79.69  6.14
80.00  6.53


==> perlalp32xy.dat <==
x y c
 0.12  0.13 -1.5
 0.43  0.18 -1.5
 0.74  0.12 -1.5
 1.05  0.17 -1.5
 1.35  0.11 -1.5
 1.66  0.16 -1.5
 1.96  0.09 -1.5
 2.27  0.14 -1.5
 2.58  0.07 -1.5
 2.89  0.10 -1.5
 3.19  0.04 -1.5
 3.50  0.06 -1.5
 3.81 -0.00 -1.5
 4.12  0.01 -1.5
 4.42 -0.04 -1.5
 4.73 -0.04 -1.5
 5.04 -0.08 -1.5
 5.35 -0.09 -1.5
 5.66 -0.12 -1.5
 5.97 -0.13 -1.5
 6.28 -0.14 -1.5
 6.60 -0.15 -1.5
 6.91 -0.15 -1.5
 7.22 -0.16 -1.5
 7.53 -0.15 -1.5
 7.84 -0.17 -1.5
 8.15 -0.14 -1.5
 8.46 -0.16 -1.5
 8.77 -0.11 -1.5
 9.08 -0.13 -1.5
 9.38 -0.06 -1.5
 9.69 -0.09 -1.5
 9.99  0.00 -1.5
10.30 -0.02 -1.5
10.59  0.09 -1.5
10.90  0.09 -1.5
11.19  0.21 -1.5
11.50  0.23 -1.5
11.78  0.36 -1.5
12.09  0.42 -1.5
12.37  0.56 -1.5
12.67  0.67 -1.5
12.94  0.82 -1.5
13.22  0.97 -1.5
13.50  1.12 -1.5
13.78  1.29 -1.5
14.08  1.37 -1.5
14.39  1.35 -1.5
14.51  1.07 -1.5
14.26  0.87 -1.5
14.03  1.07 -1.5
13.91  1.35 -1.5
13.91  1.66 -1.5
13.87  1.96 -1.5
13.87  2.27 -1.5
13.72  2.52 -1.5
13.53  2.74 -1.5
13.24  2.80 -1.5
12.93  2.81 -1.5
12.66  2.61 -1.5
12.43  2.38 -1.5
12.39  2.07 -1.5
12.32  1.77 -1.5
12.48  1.52 -1.5
12.58  1.23 -1.5
12.82  1.06 -1.5
13.00  0.81 -1.5
13.29  0.71 -1.5
13.54  0.53 -1.5
13.84  0.44 -1.5
14.13  0.34 -1.5
14.42  0.23 -1.5
14.73  0.17 -1.5
15.03  0.09 -1.5
15.33  0.03 -1.5
15.64  0.05 -1.5
15.95 -0.03 -1.5
16.24  0.06 -1.5
16.54 -0.03 -1.5
16.83  0.08 -1.5
17.14  0.02 -1.5
17.44  0.09 -1.5
17.75  0.09 -1.5
18.06  0.07 -1.5
18.37  0.14 -1.5
18.67  0.06 -1.5
18.96  0.16 -1.5
19.25  0.05 -1.5
19.55  0.14 -1.5
19.85  0.06 -1.5
20.15  0.11 -1.5
20.46  0.09 -1.5
20.78  0.06 -1.5
21.08  0.11 -1.5
21.39  0.03 -1.5
21.68  0.13 -1.5
21.98  0.03 -1.5
22.27  0.12 -1.5
22.57  0.04 -1.5
22.88  0.10 -1.5
23.19  0.07 -1.5
23.50  0.07 -1.5
23.81  0.11 -1.5
24.11  0.04 -1.5
24.41  0.14 -1.5
24.70  0.03 -1.5
24.99  0.15 -1.5
25.28  0.04 -1.5
25.57  0.13 -1.5
25.87  0.05 -1.5
26.18  0.10 -1.5
26.49  0.07 -1.5
26.80  0.06 -1.5
27.11  0.08 -1.5
27.42  0.02 -1.5
27.72  0.08 -1.5
28.03 -0.01 -1.5
28.33  0.07 -1.5
28.63 -0.03 -1.5
28.93  0.05 -1.5
29.22 -0.04 -1.5
29.52  0.05 -1.5
29.82 -0.05 -1.5
30.11  0.04 -1.5
30.40 -0.06 -1.5
30.69  0.05 -1.5
30.98 -0.07 -1.5
31.27  0.04 -1.5
31.55 -0.07 -1.5
31.84  0.03 -1.5
32.13 -0.07 -1.5
32.43  0.00 -1.5
32.73 -0.07 -1.5
33.03 -0.03 -1.5
33.34 -0.07 -1.5
33.65 -0.06 -1.5
33.96 -0.06 -1.5
34.27 -0.09 -1.5
34.58 -0.05 -1.5
34.89 -0.12 -1.5
35.19 -0.04 -1.5
35.49 -0.14 -1.5
35.78 -0.04 -1.5
36.07 -0.16 -1.5
36.36 -0.04 -1.5
36.65 -0.17 -1.5
36.93 -0.04 -1.5
37.22 -0.18 -1.5
37.50 -0.05 -1.5
37.78 -0.18 -1.5
38.06 -0.05 -1.5
38.35 -0.18 -1.5
38.63 -0.06 -1.5
38.92 -0.18 -1.5
39.20 -0.07 -1.5
39.49 -0.17 -1.5
39.79 -0.08 -1.5
40.08 -0.16 -1.5
40.38 -0.10 -1.5
40.69 -0.14 -1.5
41.00 -0.12 -1.5
41.31 -0.12 -1.5
41.62 -0.14 -1.5
41.93 -0.10 -1.5
42.24 -0.15 -1.5
42.55 -0.08 -1.5
42.85 -0.15 -1.5
43.15 -0.06 -1.5
43.46 -0.14 -1.5
43.76 -0.05 -1.5
44.07 -0.12 -1.5
44.37 -0.04 -1.5
44.68 -0.09 -1.5
44.99 -0.02 -1.5
45.30 -0.06 -1.5
45.60  0.00 -1.5
45.91 -0.03 -1.5
46.22  0.04 -1.5
46.53 -0.01 -1.5
46.82  0.08 -1.5
47.13  0.01 -1.5
47.42  0.13 -1.5
47.71  0.03 -1.5
47.99  0.17 -1.5
48.28  0.06 -1.5
48.56  0.19 -1.5
48.84  0.09 -1.5
49.13  0.21 -1.5
49.42  0.12 -1.5
49.71  0.22 -1.5
50.02  0.17 -1.5
50.32  0.22 -1.5
50.63  0.21 -1.5
50.94  0.21 -1.5
51.25  0.25 -1.5
51.56  0.20 -1.5
51.87  0.27 -1.5
52.17  0.19 -1.5
52.47  0.29 -1.5
52.77  0.18 -1.5
53.07  0.28 -1.5
53.36  0.18 -1.5
53.66  0.27 -1.5
53.96  0.17 -1.5
54.26  0.24 -1.5
54.57  0.16 -1.5
54.88  0.20 -1.5
55.18  0.15 -1.5
55.49  0.16 -1.5
55.80  0.12 -1.5
56.11  0.12 -1.5
56.42  0.08 -1.5
56.73  0.07 -1.5
57.04  0.03 -1.5
57.35  0.03 -1.5
57.66 -0.03 -1.5
57.97 -0.01 -1.5
58.27 -0.08 -1.5
58.57 -0.04 -1.5
58.87 -0.13 -1.5
59.18 -0.08 -1.5
59.47 -0.17 -1.5
59.78 -0.12 -1.5
60.08 -0.20 -1.5
60.38 -0.16 -1.5
60.69 -0.21 -1.5
61.00 -0.19 -1.5
61.31 -0.21 -1.5
61.62 -0.22 -1.5
61.93 -0.21 -1.5
62.24 -0.24 -1.5
62.55 -0.20 -1.5
62.86 -0.24 -1.5
63.17 -0.18 -1.5
63.47 -0.24 -1.5
63.78 -0.16 -1.5
64.11 -0.22 -1.5
64.41 -0.13 -1.5
64.71 -0.20 -1.5
65.01 -0.10 -1.5
65.31 -0.16 -1.5
65.61 -0.06 -1.5
65.91 -0.12 -1.5
66.21 -0.02 -1.5
66.52 -0.07 -1.5
66.81  0.02 -1.5
67.12 -0.01 -1.5
67.42  0.06 -1.5
67.73  0.04 -1.5
68.04  0.09 -1.5
68.35  0.09 -1.5
68.66  0.11 -1.5
68.97  0.13 -1.5
69.28  0.12 -1.5
69.59  0.15 -1.5
69.90  0.13 -1.5
70.21  0.17 -1.5

==> perlalp32xyd.dat <==
x y c
64.11 -0.22 -1.5
65.31 -0.16 -1.5
66.52 -0.07 -1.5
67.73  0.04 -1.5
68.97  0.13 -1.5
70.21  0.17 -1.5
 1.05  0.17 -1.5
 2.27  0.14 -1.5
 3.50  0.06 -1.5
 4.73 -0.04 -1.5
 5.97 -0.13 -1.5
 7.22 -0.16 -1.5
 8.46 -0.16 -1.5
 9.69 -0.09 -1.5
10.90  0.09 -1.5
12.09  0.42 -1.5
13.22  0.97 -1.5
14.39  1.35 -1.5
13.91  1.35 -1.5
13.72  2.52 -1.5
12.66  2.61 -1.5
12.48  1.52 -1.5
13.29  0.71 -1.5
14.42  0.23 -1.5
15.64  0.05 -1.5
16.83  0.08 -1.5
18.06  0.07 -1.5
19.25  0.05 -1.5
20.46  0.09 -1.5
21.68  0.13 -1.5
22.88  0.10 -1.5
24.11  0.04 -1.5
25.28  0.04 -1.5
26.49  0.07 -1.5
27.72  0.08 -1.5
28.93  0.05 -1.5
30.11  0.04 -1.5
31.27  0.04 -1.5
32.43  0.00 -1.5
33.65 -0.06 -1.5
34.89 -0.12 -1.5
36.07 -0.16 -1.5
37.22 -0.18 -1.5
38.35 -0.18 -1.5
39.49 -0.17 -1.5
40.69 -0.14 -1.5
41.93 -0.10 -1.5
43.15 -0.06 -1.5
44.37 -0.04 -1.5
45.60  0.00 -1.5
46.82  0.08 -1.5
47.99  0.17 -1.5
49.13  0.21 -1.5
50.32  0.22 -1.5
51.56  0.20 -1.5
52.77  0.18 -1.5
53.96  0.17 -1.5
55.18  0.15 -1.5
56.42  0.08 -1.5
57.66 -0.03 -1.5
58.87 -0.13 -1.5
60.08 -0.20 -1.5
61.31 -0.21 -1.5
62.55 -0.20 -1.5
63.78 -0.16 -1.5


==> perlalpAD0arg.dat <==
 0.62  0.00
 1.24  0.00
 1.86  0.00
 2.48  0.00
 3.10  0.00
 3.72  0.00
 4.34  0.00
 4.96  0.00
 5.58  0.00
 6.20  0.00
 6.82  0.00
 7.44  0.00
 8.06  0.00
 8.68  0.00
 9.30  0.00
 9.92  0.00
10.54  0.00
11.16  0.00
11.78  0.00
12.40  0.00
13.02  0.00
13.64  0.00
14.26  0.00
14.88  0.00
15.50  0.00
16.12  0.00
16.74  0.00
17.36  0.00
17.98  0.00
18.60  0.00
19.22  0.00
19.84  0.00
20.47  0.00
21.09  0.00
21.71  0.00
22.33  0.00
22.95  0.00
23.57  0.00
24.19  0.00
24.81 -0.00
25.43 -0.00
26.05 -0.00
26.67 -0.00
27.29 -0.01
27.91 -0.02
28.53 -0.06
29.15 -0.19
29.77 -0.60
30.39 -1.75
31.01 -3.83
31.63 -5.38
32.25 -5.99
32.87 -6.19
33.49 -6.25
34.11 -6.27
34.73 -6.28
35.35 -6.28
35.97 -6.28
36.59 -6.27
37.21 -6.27
37.83 -6.27
38.45 -6.26
39.07 -6.25
39.69 -6.24
40.31 -6.22
40.93 -6.20
41.55 -6.17
42.17 -6.12
42.79 -6.06
43.41 -5.97
44.03 -5.85
44.65 -5.67
45.27 -5.44
45.89 -5.12
46.51 -4.71
47.13 -4.18
47.75 -3.57
48.37 -2.91
48.99 -2.27
49.61 -1.72
50.23 -1.27
50.85 -0.93
51.47 -0.67
52.09 -0.48
52.71 -0.35
53.33 -0.25
53.95 -0.18
54.57 -0.13
55.19 -0.09
55.81 -0.07
56.43 -0.05
57.05 -0.03
57.67 -0.02
58.29 -0.02
58.91 -0.01
59.53 -0.01
60.16 -0.01
60.78 -0.00
61.40 -0.00
62.02 -0.00
62.64 -0.00
63.26 -0.00
63.88 -0.00
64.50 -0.00
65.12 -0.00
65.74 -0.00
66.36 -0.00
66.98 -0.00
67.60 -0.00
68.22 -0.00
68.84 -0.00
69.46 -0.00
70.08 -0.00
70.70 -0.00
71.32 -0.00
71.94 -0.00
72.56 -0.00
73.18 -0.00
73.80 -0.00
74.42 -0.00
75.04 -0.00
75.66 -0.00
76.28 -0.00
76.90 -0.00
77.52 -0.00
78.14 -0.00
78.76 -0.00
79.38 -0.00
80.00 -0.00


==> perlalpAD0xy.dat <==
x y c
 0.62 -0.00 -1.5
 1.24 -0.00 -1.5
 1.86 -0.00 -1.5
 2.48 -0.00 -1.5
 3.10 -0.00 -1.5
 3.72 -0.00 -1.5
 4.34 -0.00 -1.5
 4.96 -0.00 -1.5
 5.58 -0.00 -1.5
 6.20 -0.00 -1.5
 6.82 -0.00 -1.5
 7.44 -0.00 -1.5
 8.06 -0.00 -1.5
 8.68 -0.00 -1.5
 9.30 -0.00 -1.5
 9.92 -0.00 -1.5
10.54 -0.00 -1.5
11.16 -0.00 -1.5
11.78 -0.00 -1.5
12.40 -0.00 -1.5
13.02 -0.00 -1.5
13.64 -0.00 -1.5
14.26 -0.00 -1.5
14.88 -0.00 -1.5
15.50 -0.00 -1.5
16.12 -0.00 -1.5
16.74 -0.00 -1.5
17.36 -0.00 -1.5
17.98 -0.00 -1.5
18.60 -0.00 -1.5
19.22 -0.00 -1.5
19.84 -0.00 -1.5
20.47 -0.00 -1.5
21.09 -0.00 -1.5
21.71 -0.01 -1.5
22.33 -0.01 -1.5
22.95 -0.01 -1.5
23.57 -0.01 -1.5
24.19 -0.01 -1.5
24.81 -0.01 -1.5
25.43 -0.01 -1.5
26.05 -0.01 -1.5
26.67 -0.01 -1.5
27.29 -0.01 -1.5
27.91 -0.02 -1.5
28.53 -0.06 -1.5
29.13 -0.18 -1.5
29.65 -0.54 -1.5
29.54 -1.15 -1.5
29.06 -0.73 -1.5
29.44 -0.25 -1.5
30.04 -0.08 -1.5
30.65 -0.03 -1.5
31.27 -0.01 -1.5
31.89  0.00 -1.5
32.51  0.00 -1.5
33.13  0.01 -1.5
33.75  0.01 -1.5
34.37  0.02 -1.5
34.99  0.02 -1.5
35.61  0.03 -1.5
36.23  0.05 -1.5
36.85  0.07 -1.5
37.47  0.10 -1.5
38.09  0.14 -1.5
38.71  0.20 -1.5
39.33  0.28 -1.5
39.94  0.39 -1.5
40.54  0.54 -1.5
41.13  0.75 -1.5
41.69  1.04 -1.5
42.20  1.42 -1.5
42.62  1.92 -1.5
42.86  2.51 -1.5
42.86  3.12 -1.5
42.55  3.59 -1.5
41.99  3.74 -1.5
41.38  3.49 -1.5
40.98  2.97 -1.5
40.89  2.35 -1.5
41.07  1.78 -1.5
41.44  1.31 -1.5
41.93  0.96 -1.5
42.48  0.69 -1.5
43.06  0.50 -1.5
43.66  0.36 -1.5
44.27  0.26 -1.5
44.89  0.18 -1.5
45.51  0.13 -1.5
46.12  0.09 -1.5
46.74  0.07 -1.5
47.36  0.05 -1.5
47.98  0.03 -1.5
48.60  0.02 -1.5
49.22  0.02 -1.5
49.84  0.01 -1.5
50.46  0.01 -1.5
51.08  0.01 -1.5
51.70  0.00 -1.5
52.32  0.00 -1.5
52.94  0.00 -1.5
53.56  0.00 -1.5
54.18  0.00 -1.5
54.80  0.00 -1.5
55.42 -0.00 -1.5
56.05 -0.00 -1.5
56.67 -0.00 -1.5
57.29 -0.00 -1.5
57.91 -0.00 -1.5
58.53 -0.00 -1.5
59.15 -0.00 -1.5
59.77 -0.00 -1.5
60.39 -0.00 -1.5
61.01 -0.00 -1.5
61.63 -0.00 -1.5
62.25 -0.00 -1.5
62.87 -0.00 -1.5
63.49 -0.00 -1.5
64.11 -0.00 -1.5
64.73 -0.00 -1.5
65.35 -0.00 -1.5
65.97 -0.00 -1.5
66.59 -0.00 -1.5
67.21 -0.00 -1.5
67.83 -0.00 -1.5
68.45 -0.00 -1.5
69.07 -0.00 -1.5
69.69 -0.00 -1.5
70.31 -0.00 -1.5


==> perlalpAD0xyd.dat <==
x y c
0.620000 -0.000000 -1.500000
3.100000 -0.000000 -1.500000
5.580000 -0.000000 -1.500000
8.060000 -0.000000 -1.500000
10.540000 -0.000000 -1.500000
13.020000 -0.000000 -1.500000
15.500000 -0.000000 -1.500000
17.980000 -0.000000 -1.500000
20.470000 -0.000000 -1.500000
22.950000 -0.010000 -1.500000
25.430000 -0.010000 -1.500000
27.910000 -0.020000 -1.500000
29.540000 -1.150000 -1.500000
30.650000 -0.030000 -1.500000
33.130000 0.010000 -1.500000
35.610000 0.030000 -1.500000
38.090000 0.140000 -1.500000
40.540000 0.540000 -1.500000
42.620000 1.920000 -1.500000
41.990000 3.740000 -1.500000
41.070000 1.780000 -1.500000
43.060000 0.500000 -1.500000
45.510000 0.130000 -1.500000
47.980000 0.030000 -1.500000
50.460000 0.010000 -1.500000
52.940000 0.000000 -1.500000
55.420000 -0.000000 -1.500000
57.910000 -0.000000 -1.500000
60.390000 -0.000000 -1.500000
62.870000 -0.000000 -1.500000
65.350000 -0.000000 -1.500000
67.830000 -0.000000 -1.500000
70.310000 -0.000000 -1.500000


==> perlalpAD4arg.dat <==
 0.62 106.82
 1.24 106.82
 1.86 106.81
 2.48 106.81
 3.10 106.80
 3.72 106.81
 4.34 106.82
 4.96 106.83
 5.58 106.82
 6.20 106.81
 6.82 106.81
 7.44 106.81
 8.06 106.81
 8.68 106.81
 9.30 106.80
 9.92 106.79
10.54 106.75
11.16 106.59
11.78 106.03
12.40 104.52
13.02 102.49
13.64 101.16
14.26 100.71
14.88 100.59
15.50 100.56
16.12 100.54
16.74 100.53
17.36 100.52
17.98 100.52
18.60 100.53
19.22 100.53
19.84 100.53
20.47 100.53
21.09 100.54
21.71 100.54
22.33 100.53
22.95 100.53
23.57 100.53
24.19 100.54
24.81 100.54
25.43 100.53
26.05 100.53
26.67 100.54
27.29 100.54
27.91 100.54
28.53 100.52
29.15 100.52
29.77 100.53
30.39 100.53
31.01 100.53
31.63 100.53
32.25 100.54
32.87 100.54
33.49 100.53
34.11 100.52
34.73 100.53
35.35 100.54
35.97 100.54
36.59 100.53
37.21 100.53
37.83 100.53
38.45 100.53
39.07 100.52
39.69 100.53
40.31 100.54
40.93 100.54
41.55 100.52
42.17 100.53
42.79 100.54
43.41 100.54
44.03 100.53
44.65 100.53
45.27 100.54
45.89 100.53
46.51 100.53
47.13 100.54
47.75 100.54
48.37 100.53
48.99 100.52
49.61 100.53
50.23 100.54
50.85 100.53
51.47 100.53
52.09 100.54
52.71 100.53
53.33 100.53
53.95 100.55
54.57 100.57
55.19 100.57
55.81 100.57
56.43 100.60
57.05 100.62
57.67 100.66
58.29 100.73
58.91 100.80
59.53 100.89
60.16 101.04
60.78 101.25
61.40 101.51
62.02 101.88
62.64 102.36
63.26 102.92
63.88 103.57
64.50 104.23
65.12 104.81
65.74 105.32
66.36 105.72
66.98 106.01
67.60 106.25
68.22 106.42
68.84 106.52
69.46 106.61
70.08 106.66
70.70 106.69
71.32 106.75
71.94 106.75
72.56 106.78
73.18 106.79
73.80 106.78
74.42 106.82
75.04 106.79
75.66 106.82
76.28 106.80
76.90 106.82
77.52 106.81
78.14 106.82
78.76 106.82
79.38 106.81
80.00 106.81


==> perlalpAD4xy.dat <==
x y c
 0.19 -0.01 -1.5
 0.81 -0.00 -1.5
 1.43 -0.01 -1.5
 2.05 -0.00 -1.5
 2.67  0.00 -1.5
 3.29  0.00 -1.5
 3.91 -0.00 -1.5
 4.63  0.00 -1.5
 5.25  0.00 -1.5
 5.87  0.00 -1.5
 6.49 -0.00 -1.5
 7.11 -0.01 -1.5
 7.73 -0.01 -1.5
 8.35 -0.00 -1.5
 8.97  0.00 -1.5
 9.59  0.01 -1.5
10.21  0.01 -1.5
10.83  0.00 -1.5
11.45  0.00 -1.5
12.07  0.00 -1.5
12.69 -0.00 -1.5
13.31 -0.01 -1.5
13.93 -0.02 -1.5
14.55 -0.06 -1.5
15.15 -0.21 -1.5
15.59 -0.65 -1.5
15.18 -1.10 -1.5
14.95 -0.52 -1.5
15.45 -0.16 -1.5
16.06 -0.05 -1.5
16.68 -0.02 -1.5
17.30 -0.00 -1.5
17.92  0.00 -1.5
18.54  0.00 -1.5
19.16 -0.01 -1.5
19.78 -0.01 -1.5
20.40 -0.02 -1.5
21.02 -0.02 -1.5
21.64 -0.02 -1.5
22.26 -0.02 -1.5
22.88 -0.01 -1.5
23.50 -0.01 -1.5
24.12 -0.01 -1.5
24.74 -0.01 -1.5
25.36 -0.01 -1.5
25.98 -0.01 -1.5
26.60 -0.00 -1.5
27.22 -0.00 -1.5
27.84 -0.01 -1.5
28.46 -0.00 -1.5
29.08  0.01 -1.5
29.70  0.01 -1.5
30.32  0.01 -1.5
30.94 -0.00 -1.5
31.56 -0.01 -1.5
32.18 -0.01 -1.5
32.80 -0.01 -1.5
33.42 -0.01 -1.5
34.04 -0.00 -1.5
34.66  0.00 -1.5
35.28 -0.00 -1.5
35.90 -0.01 -1.5
36.52 -0.01 -1.5
37.14  0.00 -1.5
37.76  0.01 -1.5
38.38  0.00 -1.5
39.00  0.00 -1.5
39.62  0.00 -1.5
40.24 -0.00 -1.5
40.86 -0.01 -1.5
41.48 -0.01 -1.5
42.10 -0.00 -1.5
42.72 -0.00 -1.5
43.34 -0.00 -1.5
43.96 -0.01 -1.5
44.58  0.00 -1.5
45.20  0.01 -1.5
45.82  0.00 -1.5
46.44  0.00 -1.5
47.06  0.01 -1.5
47.68  0.01 -1.5
48.30  0.01 -1.5
48.92  0.01 -1.5
49.54  0.02 -1.5
50.16  0.02 -1.5
50.78  0.01 -1.5
51.40  0.01 -1.5
52.02  0.02 -1.5
52.64  0.01 -1.5
53.26  0.01 -1.5
53.88  0.02 -1.5
54.50  0.02 -1.5
55.12  0.02 -1.5
55.74  0.04 -1.5
56.36  0.07 -1.5
56.98  0.09 -1.5
57.60  0.12 -1.5
58.22  0.17 -1.5
58.84  0.23 -1.5
59.46  0.31 -1.5
60.06  0.45 -1.5
60.66  0.63 -1.5
61.24  0.87 -1.5
61.78  1.20 -1.5
62.25  1.64 -1.5
62.60  2.18 -1.5
62.74  2.80 -1.5
62.58  3.37 -1.5
62.13  3.70 -1.5
61.51  3.65 -1.5
60.99  3.24 -1.5
60.73  2.65 -1.5
60.77  2.04 -1.5
61.06  1.52 -1.5
61.49  1.10 -1.5
62.01  0.80 -1.5
62.59  0.58 -1.5
63.18  0.41 -1.5
63.79  0.30 -1.5
64.40  0.21 -1.5
65.02  0.14 -1.5
65.63  0.10 -1.5
66.25  0.07 -1.5
66.87  0.05 -1.5
67.49  0.03 -1.5
68.11  0.01 -1.5
68.73  0.01 -1.5
69.35 -0.00 -1.5
69.97  0.00 -1.5

==> perlalpAD4xyd.dat <==
x y c
0.190000 -0.010000 -1.500000
2.670000 0.000000 -1.500000
5.250000 0.000000 -1.500000
7.730000 -0.010000 -1.500000
10.210000 0.010000 -1.500000
12.690000 -0.000000 -1.500000
15.150000 -0.210000 -1.500000
15.450000 -0.160000 -1.500000
17.920000 0.000000 -1.500000
20.400000 -0.020000 -1.500000
22.880000 -0.010000 -1.500000
25.360000 -0.010000 -1.500000
27.840000 -0.010000 -1.500000
30.320000 0.010000 -1.500000
32.800000 -0.010000 -1.500000
35.280000 -0.000000 -1.500000
37.760000 0.010000 -1.500000
40.240000 -0.000000 -1.500000
42.720000 -0.000000 -1.500000
45.200000 0.010000 -1.500000
47.680000 0.010000 -1.500000
50.160000 0.020000 -1.500000
52.640000 0.010000 -1.500000
55.120000 0.020000 -1.500000
57.600000 0.120000 -1.500000
60.060000 0.450000 -1.500000
62.250000 1.640000 -1.500000
62.130000 3.700000 -1.500000
60.770000 2.040000 -1.500000
62.590000 0.580000 -1.500000
65.020000 0.140000 -1.500000
67.490000 0.030000 -1.500000
69.970000 0.000000 -1.500000


==> perlalpAD8arg.dat <==
 0.62 202.80
 1.24 203.36
 1.86 204.01
 2.48 204.66
 3.10 205.25
 3.72 205.78
 4.34 206.21
 4.96 206.52
 5.58 206.74
 6.20 206.92
 6.82 207.04
 7.44 207.13
 8.06 207.20
 8.68 207.24
 9.30 207.25
 9.92 207.29
10.54 207.32
11.16 207.31
11.78 207.32
12.40 207.33
13.02 207.33
13.64 207.33
14.26 207.35
14.88 207.34
15.50 207.35
16.12 207.36
16.74 207.34
17.36 207.32
17.98 207.34
18.60 207.34
19.22 207.34
19.84 207.35
20.47 207.33
21.09 207.33
21.71 207.36
22.33 207.35
22.95 207.34
23.57 207.35
24.19 207.34
24.81 207.34
25.43 207.36
26.05 207.34
26.67 207.35
27.29 207.36
27.91 207.34
28.53 207.35
29.15 207.35
29.77 207.35
30.39 207.36
31.01 207.33
31.63 207.33
32.25 207.35
32.87 207.34
33.49 207.36
34.11 207.35
34.73 207.34
35.35 207.36
35.97 207.34
36.59 207.35
37.21 207.34
37.83 207.35
38.45 207.36
39.07 207.34
39.69 207.35
40.31 207.32
40.93 207.35
41.55 207.32
42.17 207.35
42.79 207.35
43.41 207.36
44.03 207.34
44.65 207.34
45.27 207.35
45.89 207.36
46.51 207.36
47.13 207.34
47.75 207.34
48.37 207.34
48.99 207.34
49.61 207.33
50.23 207.34
50.85 207.34
51.47 207.34
52.09 207.34
52.71 207.35
53.33 207.35
53.95 207.34
54.57 207.34
55.19 207.34
55.81 207.35
56.43 207.34
57.05 207.34
57.67 207.35
58.29 207.35
58.91 207.35
59.53 207.33
60.16 207.34
60.78 207.34
61.40 207.35
62.02 207.35
62.64 207.36
63.26 207.35
63.88 207.34
64.50 207.35
65.12 207.35
65.74 207.34
66.36 207.33
66.98 207.34
67.60 207.36
68.22 207.37
68.84 207.36
69.46 207.36
70.08 207.36
70.70 207.36
71.32 207.36
71.94 207.32
72.56 207.13
73.18 206.42
73.80 204.70
74.42 202.71
75.04 201.64
75.66 201.34
76.28 201.28
76.90 201.31
77.52 201.41
78.14 201.56
78.76 201.74
79.38 202.00
80.00 202.35


==> perlalpAD8xy.dat <==
x y c
 0.15  0.01 -1.5
 0.77  0.01 -1.5
 1.39 -0.00 -1.5
 2.01 -0.01 -1.5
 2.63  0.00 -1.5
 3.25  0.01 -1.5
 3.87  0.02 -1.5
 4.49  0.04 -1.5
 5.11  0.05 -1.5
 5.73  0.06 -1.5
 6.35  0.06 -1.5
 6.97  0.05 -1.5
 7.58 -0.08 -1.5
 7.95 -0.58 -1.5
 7.40 -0.86 -1.5
 7.36 -0.24 -1.5
 7.88  0.10 -1.5
 8.47  0.27 -1.5
 9.08  0.42 -1.5
 9.68  0.58 -1.5
10.26  0.82 -1.5
10.81  1.14 -1.5
11.29  1.56 -1.5
11.66  2.09 -1.5
11.83  2.70 -1.5
11.82  3.29 -1.5
11.41  3.67 -1.5
10.80  3.68 -1.5
10.25  3.32 -1.5
 9.94  2.74 -1.5
 9.94  2.13 -1.5
10.20  1.59 -1.5
10.62  1.16 -1.5
11.13  0.84 -1.5
11.69  0.60 -1.5
12.29  0.43 -1.5
12.89  0.31 -1.5
13.50  0.23 -1.5
14.12  0.16 -1.5
14.74  0.11 -1.5
15.36  0.08 -1.5
15.98  0.07 -1.5
16.60  0.05 -1.5
17.22  0.03 -1.5
17.84  0.02 -1.5
18.46  0.01 -1.5
19.08  0.01 -1.5
19.70  0.01 -1.5
20.32  0.01 -1.5
20.94  0.01 -1.5
21.56  0.02 -1.5
22.18  0.01 -1.5
22.80  0.00 -1.5
23.42 -0.00 -1.5
24.04 -0.00 -1.5
24.66 -0.01 -1.5
25.28 -0.00 -1.5
25.90 -0.01 -1.5
26.52 -0.02 -1.5
27.14 -0.01 -1.5
27.76 -0.01 -1.5
28.38 -0.01 -1.5
29.00 -0.01 -1.5
29.62 -0.01 -1.5
30.24 -0.01 -1.5
30.86 -0.00 -1.5
31.48 -0.01 -1.5
32.10 -0.01 -1.5
32.72 -0.00 -1.5
33.34 -0.01 -1.5
33.96 -0.01 -1.5
34.58 -0.00 -1.5
35.20 -0.00 -1.5
35.82  0.01 -1.5
36.44 -0.00 -1.5
37.06 -0.01 -1.5
37.68 -0.01 -1.5
38.30 -0.01 -1.5
38.92 -0.00 -1.5
39.54  0.00 -1.5
40.16 -0.00 -1.5
40.78  0.01 -1.5
41.40  0.01 -1.5
42.02  0.01 -1.5
42.64  0.01 -1.5
43.26  0.01 -1.5
43.88  0.02 -1.5
44.50  0.01 -1.5
45.12  0.02 -1.5
45.74  0.01 -1.5
46.36  0.01 -1.5
46.98 -0.00 -1.5
47.60 -0.00 -1.5
48.22 -0.00 -1.5
48.84  0.00 -1.5
49.46 -0.00 -1.5
50.08 -0.01 -1.5
50.70 -0.01 -1.5
51.32  0.00 -1.5
51.94  0.01 -1.5
52.56  0.01 -1.5
53.18  0.01 -1.5
53.80  0.01 -1.5
54.42  0.01 -1.5
55.04 -0.00 -1.5
55.66 -0.01 -1.5
56.29 -0.01 -1.5
56.91 -0.01 -1.5
57.53 -0.01 -1.5
58.15 -0.01 -1.5
58.77 -0.00 -1.5
59.39 -0.00 -1.5
60.01 -0.01 -1.5
60.63 -0.01 -1.5
61.25 -0.01 -1.5
61.87 -0.01 -1.5
62.49 -0.01 -1.5
63.11 -0.01 -1.5
63.73 -0.00 -1.5
64.35 -0.00 -1.5
64.97 -0.01 -1.5
65.59 -0.01 -1.5
66.21 -0.01 -1.5
66.83 -0.01 -1.5
67.45 -0.01 -1.5
68.07 -0.00 -1.5
68.69  0.00 -1.5
69.31 -0.00 -1.5
69.93  0.00 -1.5

==> perlalpAD8xyd.dat <==
x y c
0.150000 0.010000 -1.500000
2.630000 0.000000 -1.500000
5.110000 0.050000 -1.500000
7.580000 -0.080000 -1.500000
7.880000 0.100000 -1.500000
10.260000 0.820000 -1.500000
11.830000 2.700000 -1.500000
10.250000 3.320000 -1.500000
10.620000 1.160000 -1.500000
12.890000 0.310000 -1.500000
15.360000 0.080000 -1.500000
17.840000 0.020000 -1.500000
20.320000 0.010000 -1.500000
22.800000 0.000000 -1.500000
25.280000 -0.000000 -1.500000
27.760000 -0.010000 -1.500000
30.240000 -0.010000 -1.500000
32.720000 -0.000000 -1.500000
35.200000 -0.000000 -1.500000
37.680000 -0.010000 -1.500000
40.160000 -0.000000 -1.500000
42.640000 0.010000 -1.500000
45.120000 0.020000 -1.500000
47.600000 -0.000000 -1.500000
50.080000 -0.010000 -1.500000
52.560000 0.010000 -1.500000
55.040000 -0.000000 -1.500000
57.530000 -0.010000 -1.500000
60.010000 -0.010000 -1.500000
62.490000 -0.010000 -1.500000
64.970000 -0.010000 -1.500000
67.450000 -0.010000 -1.500000
69.930000 0.000000 -1.500000


==> perloop0arg.dat <==
 0.18 -0.53
 0.36 -1.03
 0.53 -1.48
 0.71 -1.89
 0.89 -2.24
 1.07 -2.56
 1.25 -2.84
 1.42 -3.11
 1.60 -3.38
 1.78 -3.65
 1.96 -3.96
 2.14 -4.30
 2.31 -4.69
 2.49 -5.14
 2.67 -5.63
 2.85 -6.15
 3.03 -6.68
 3.20 -7.19
 3.38 -7.66
 3.56 -8.07
 3.74 -8.44
 3.92 -8.76
 4.10 -9.05
 4.27 -9.33
 4.45 -9.59
 4.63 -9.87
 4.81 -10.16
 4.99 -10.50
 5.16 -10.87
 5.34 -11.31
 5.52 -11.79
 5.70 -12.30
 5.88 -12.83
 6.05 -13.35
 6.23 -13.83
 6.41 -14.26
 6.59 -14.64
 6.77 -14.97
 6.94 -15.27
 7.12 -15.54
 7.30 -15.81
 7.48 -16.08
 7.66 -16.37
 7.83 -16.69
 8.01 -17.06
 8.19 -17.48
 8.37 -17.94
 8.55 -18.45
 8.72 -18.98
 8.90 -19.50
 9.08 -19.99
 9.26 -20.44
 9.44 -20.83
 9.61 -21.17
 9.79 -21.48
 9.97 -21.76
10.15 -22.02
10.33 -22.29
10.50 -22.58
10.68 -22.89
10.86 -23.25
11.04 -23.65
11.22 -24.11
11.40 -24.61
11.57 -25.13


==> perloop0xyd.dat <==
x y c
 1.95  1.75 0.5
 0.08  1.60 0.5
 0.10  1.43 0.5
 0.04  1.26 0.5
 1.89  1.11 0.5
 1.74  1.00 0.5
 1.57  0.94 0.5
 1.39  0.93 0.5
 1.22  0.96 0.5
 1.06  1.04 0.5
 0.94  1.16 0.5
 0.87  1.32 0.5
 0.87  1.50 0.5
 0.94  1.67 0.5
 1.08  1.79 0.5
 1.26  1.83 0.5
 1.42  1.77 0.5
 1.53  1.64 0.5
 1.57  1.47 0.5
 1.53  1.30 0.5
 1.43  1.14 0.5
 1.29  1.03 0.5
 1.12  0.95 0.5
 0.95  0.93 0.5
 0.77  0.95 0.5
 0.61  1.02 0.5
 0.48  1.13 0.5
 0.39  1.28 0.5
 0.37  1.46 0.5
 0.43  1.63 0.5
 0.55  1.76 0.5
 0.72  1.83 0.5
 0.90  1.79 0.5
 1.02  1.68 0.5
 1.08  1.52 0.5
 1.05  1.34 0.5
 0.97  1.18 0.5
 0.84  1.05 0.5
 0.68  0.97 0.5
 0.50  0.93 0.5
 0.32  0.94 0.5
 0.16  1.00 0.5
 0.02  1.10 0.5
 1.88  1.24 0.5
 1.84  1.41 0.5
 1.87  1.59 0.5
 0.03  1.74 0.5
 0.19  1.82 0.5
 0.37  1.81 0.5
 0.51  1.72 0.5
 0.58  1.56 0.5
 0.58  1.38 0.5
 0.51  1.22 0.5
 0.38  1.08 0.5
 0.23  0.98 0.5
 0.06  0.93 0.5
 1.84  0.93 0.5
 1.67  0.98 0.5
 1.52  1.07 0.5
 1.41  1.20 0.5
 1.35  1.37 0.5
 1.37  1.54 0.5
 1.46  1.70 0.5
 1.61  1.81 0.5
 1.79  1.82 0.5


==> perloop0xyd1.dat <==
x y c
 0.08  1.60 0.5
 0.10  1.43 0.5
 0.04  1.26 0.5

==> perloop0xyd2.dat <==
x y c
 1.89  1.11 0.5
 1.74  1.00 0.5
 1.57  0.94 0.5
 1.39  0.93 0.5
 1.22  0.96 0.5
 1.06  1.04 0.5
 0.94  1.16 0.5
 0.87  1.32 0.5
 0.87  1.50 0.5
 0.94  1.67 0.5
 1.08  1.79 0.5
 1.26  1.83 0.5
 1.42  1.77 0.5
 1.53  1.64 0.5
 1.57  1.47 0.5
 1.53  1.30 0.5
 1.43  1.14 0.5
 1.29  1.03 0.5
 1.12  0.95 0.5
 0.95  0.93 0.5
 0.77  0.95 0.5
 0.61  1.02 0.5
 0.48  1.13 0.5
 0.39  1.28 0.5
 0.37  1.46 0.5
 0.43  1.63 0.5
 0.55  1.76 0.5
 0.72  1.83 0.5
 0.90  1.79 0.5
 1.02  1.68 0.5
 1.08  1.52 0.5
 1.05  1.34 0.5
 0.97  1.18 0.5
 0.84  1.05 0.5
 0.68  0.97 0.5
 0.50  0.93 0.5
 0.32  0.94 0.5
 0.16  1.00 0.5
 0.02  1.10 0.5

==> perloop0xyd3.dat <==
x y c
 1.88  1.24 0.5
 1.84  1.41 0.5
 1.87  1.59 0.5

==> perloop0xyd4.dat <==
x y c
 0.03  1.74 0.5
 0.19  1.82 0.5
 0.37  1.81 0.5
 0.51  1.72 0.5
 0.58  1.56 0.5
 0.58  1.38 0.5
 0.51  1.22 0.5
 0.38  1.08 0.5
 0.23  0.98 0.5
 0.06  0.93 0.5

==> perloop0xyd5.dat <==
x y c
 1.84  0.93 0.5
 1.67  0.98 0.5
 1.52  1.07 0.5
 1.41  1.20 0.5
 1.35  1.37 0.5
 1.37  1.54 0.5
 1.46  1.70 0.5
 1.61  1.81 0.5
 1.79  1.82 0.5
 1.95  1.75 0.5

==> perloop10arg.dat <==
 0.18 13.15
 0.36 12.62
 0.53 12.09
 0.71 11.59
 0.89 11.12
 1.07 10.72
 1.25 10.36
 1.42 10.04
 1.60  9.76
 1.78  9.49
 1.96  9.22
 2.14  8.94
 2.31  8.64
 2.49  8.30
 2.67  7.91
 2.85  7.48
 3.03  6.99
 3.20  6.47
 3.38  5.94
 3.56  5.42
 3.74  4.95
 3.92  4.53
 4.10  4.16
 4.27  3.83
 4.45  3.54
 4.63  3.27
 4.81  3.00
 4.99  2.73
 5.16  2.43
 5.34  2.10
 5.52  1.73
 5.70  1.31
 5.88  0.83
 6.05  0.32
 6.23 -0.21
 6.41 -0.73
 6.59 -1.22
 6.77 -1.65
 6.94 -2.04
 7.12 -2.37
 7.30 -2.67
 7.48 -2.95
 7.66 -3.21
 7.83 -3.49
 8.01 -3.78
 8.19 -4.09
 8.37 -4.46
 8.55 -4.87
 8.72 -5.33
 8.90 -5.83
 9.08 -6.36
 9.26 -6.89
 9.44 -7.38
 9.61 -7.83
 9.79 -8.23
 9.97 -8.57
10.15 -8.88
10.33 -9.16
10.50 -9.43
10.68 -9.70
10.86 -9.98
11.04 -10.29
11.22 -10.64
11.40 -11.04
11.57 -11.49


==> perloop10xyd.dat <==
x y c
 1.91  1.80 0.5
 0.13  1.83 0.5
 0.29  1.76 0.5
 0.39  1.62 0.5
 0.41  1.45 0.5
 0.36  1.27 0.5
 0.26  1.12 0.5
 0.11  1.01 0.5
 1.90  0.95 0.5
 1.72  0.93 0.5
 1.55  0.96 0.5
 1.39  1.03 0.5
 1.27  1.15 0.5
 1.19  1.31 0.5
 1.18  1.48 0.5
 1.25  1.65 0.5
 1.38  1.78 0.5
 1.56  1.83 0.5
 1.72  1.78 0.5
 1.84  1.66 0.5
 1.88  1.49 0.5
 1.85  1.31 0.5
 1.76  1.16 0.5
 1.62  1.04 0.5
 1.46  0.96 0.5
 1.28  0.93 0.5
 1.10  0.94 0.5
 0.94  1.01 0.5
 0.80  1.12 0.5
 0.71  1.26 0.5
 0.69  1.44 0.5
 0.73  1.61 0.5
 0.85  1.75 0.5
 1.02  1.82 0.5
 1.20  1.80 0.5
 1.33  1.70 0.5
 1.39  1.53 0.5
 1.38  1.36 0.5
 1.30  1.19 0.5
 1.17  1.06 0.5
 1.01  0.97 0.5
 0.83  0.93 0.5
 0.66  0.94 0.5
 0.49  0.99 0.5
 0.35  1.09 0.5
 0.24  1.22 0.5
 0.20  1.39 0.5
 0.22  1.57 0.5
 0.33  1.72 0.5
 0.49  1.81 0.5
 0.67  1.82 0.5
 0.81  1.73 0.5
 0.89  1.58 0.5
 0.90  1.40 0.5
 0.83  1.23 0.5
 0.71  1.09 0.5
 0.56  0.99 0.5
 0.39  0.94 0.5
 0.21  0.93 0.5
 0.04  0.97 0.5
 1.85  1.06 0.5
 1.73  1.19 0.5
 1.67  1.35 0.5
 1.68  1.53 0.5
 1.76  1.69 0.5


==> perloop10xyd1.dat <==
x y c
 0.13  1.83 0.5
 0.29  1.76 0.5
 0.39  1.62 0.5
 0.41  1.45 0.5
 0.36  1.27 0.5
 0.26  1.12 0.5
 0.11  1.01 0.5

==> perloop10xyd2.dat <==
x y c
 1.90  0.95 0.5
 1.72  0.93 0.5
 1.55  0.96 0.5
 1.39  1.03 0.5
 1.27  1.15 0.5
 1.19  1.31 0.5
 1.18  1.48 0.5
 1.25  1.65 0.5
 1.38  1.78 0.5
 1.56  1.83 0.5
 1.72  1.78 0.5
 1.84  1.66 0.5
 1.88  1.49 0.5
 1.85  1.31 0.5
 1.76  1.16 0.5
 1.62  1.04 0.5
 1.46  0.96 0.5
 1.28  0.93 0.5
 1.10  0.94 0.5
 0.94  1.01 0.5
 0.80  1.12 0.5
 0.71  1.26 0.5
 0.69  1.44 0.5
 0.73  1.61 0.5
 0.85  1.75 0.5
 1.02  1.82 0.5
 1.20  1.80 0.5
 1.33  1.70 0.5
 1.39  1.53 0.5
 1.38  1.36 0.5
 1.30  1.19 0.5
 1.17  1.06 0.5
 1.01  0.97 0.5
 0.83  0.93 0.5
 0.66  0.94 0.5
 0.49  0.99 0.5
 0.35  1.09 0.5
 0.24  1.22 0.5
 0.20  1.39 0.5
 0.22  1.57 0.5
 0.33  1.72 0.5
 0.49  1.81 0.5
 0.67  1.82 0.5
 0.81  1.73 0.5
 0.89  1.58 0.5
 0.90  1.40 0.5
 0.83  1.23 0.5
 0.71  1.09 0.5
 0.56  0.99 0.5
 0.39  0.94 0.5
 0.21  0.93 0.5
 0.04  0.97 0.5

==> perloop10xyd3.dat <==
x y c
 1.85  1.06 0.5
 1.73  1.19 0.5
 1.67  1.35 0.5
 1.68  1.53 0.5
 1.76  1.69 0.5
 1.91  1.80 0.5

==> perloop5arg.dat <==
 0.18  6.31
 0.36  5.78
 0.53  5.28
 0.71  4.82
 0.89  4.41
 1.07  4.06
 1.25  3.74
 1.42  3.46
 1.60  3.19
 1.78  2.92
 1.96  2.64
 2.14  2.34
 2.31  2.00
 2.49  1.61
 2.67  1.17
 2.85  0.68
 3.03  0.16
 3.20 -0.37
 3.38 -0.88
 3.56 -1.35
 3.74 -1.77
 3.92 -2.14
 4.10 -2.46
 4.27 -2.76
 4.45 -3.03
 4.63 -3.29
 4.81 -3.57
 4.99 -3.87
 5.16 -4.20
 5.34 -4.57
 5.52 -5.00
 5.70 -5.48
 5.88 -5.99
 6.05 -6.52
 6.23 -7.04
 6.41 -7.52
 6.59 -7.96
 6.77 -8.34
 6.94 -8.67
 7.12 -8.97
 7.30 -9.24
 7.48 -9.51
 7.66 -9.78
 7.83 -10.07
 8.01 -10.39
 8.19 -10.76
 8.37 -11.17
 8.55 -11.64
 8.72 -12.14
 8.90 -12.67
 9.08 -13.20
 9.26 -13.69
 9.44 -14.14
 9.61 -14.53
 9.79 -14.87
 9.97 -15.18
10.15 -15.46
10.33 -15.73
10.50 -16.00
10.68 -16.28
10.86 -16.59
11.04 -16.95
11.22 -17.35
11.40 -17.80
11.57 -18.30


==> perloop5xyd.dat <==
x y c
 0.95  1.82 0.5
 1.11  1.75 0.5
 1.21  1.61 0.5
 1.23  1.44 0.5
 1.17  1.26 0.5
 1.06  1.12 0.5
 0.92  1.01 0.5
 0.75  0.94 0.5
 0.57  0.93 0.5
 0.40  0.96 0.5
 0.24  1.04 0.5
 0.12  1.16 0.5
 0.04  1.31 0.5
 0.04  1.49 0.5
 0.11  1.66 0.5
 0.24  1.78 0.5
 0.42  1.83 0.5
 0.59  1.78 0.5
 0.70  1.65 0.5
 0.74  1.48 0.5
 0.70  1.30 0.5
 0.61  1.15 0.5
 0.47  1.03 0.5
 0.30  0.96 0.5
 0.13  0.93 0.5
 1.91  0.95 0.5
 1.74  1.01 0.5
 1.61  1.12 0.5
 1.52  1.27 0.5
 1.50  1.45 0.5
 1.55  1.62 0.5
 1.67  1.76 0.5
 1.84  1.82 0.5
 0.06  1.80 0.5
 0.19  1.69 0.5
 0.25  1.53 0.5
 0.23  1.35 0.5
 0.15  1.19 0.5
 0.02  1.06 0.5
 1.81  0.97 0.5
 1.64  0.93 0.5
 1.46  0.94 0.5
 1.29  0.99 0.5
 1.15  1.09 0.5
 1.05  1.23 0.5
 1.01  1.40 0.5
 1.04  1.58 0.5
 1.15  1.73 0.5
 1.31  1.82 0.5
 1.49  1.81 0.5
 1.63  1.72 0.5
 1.71  1.57 0.5
 1.71  1.39 0.5
 1.64  1.22 0.5
 1.52  1.08 0.5
 1.37  0.99 0.5
 1.19  0.94 0.5
 1.02  0.93 0.5
 0.84  0.97 0.5
 0.69  1.06 0.5
 0.58  1.19 0.5
 0.52  1.36 0.5
 0.54  1.54 0.5
 0.62  1.70 0.5
 0.78  1.80 0.5


==> perloop5xyd1.dat <==
x y c
 1.81  0.97 0.5
 1.64  0.93 0.5
 1.46  0.94 0.5
 1.29  0.99 0.5
 1.15  1.09 0.5
 1.05  1.23 0.5
 1.01  1.40 0.5
 1.04  1.58 0.5
 1.15  1.73 0.5
 1.31  1.82 0.5
 1.49  1.81 0.5
 1.63  1.72 0.5
 1.71  1.57 0.5
 1.71  1.39 0.5
 1.64  1.22 0.5
 1.52  1.08 0.5
 1.37  0.99 0.5
 1.19  0.94 0.5
 1.02  0.93 0.5
 0.84  0.97 0.5
 0.69  1.06 0.5
 0.58  1.19 0.5
 0.52  1.36 0.5
 0.54  1.54 0.5
 0.62  1.70 0.5
 0.78  1.80 0.5
 0.95  1.82 0.5
 1.11  1.75 0.5
 1.21  1.61 0.5
 1.23  1.44 0.5
 1.17  1.26 0.5
 1.06  1.12 0.5
 0.92  1.01 0.5
 0.75  0.94 0.5
 0.57  0.93 0.5
 0.40  0.96 0.5
 0.24  1.04 0.5
 0.12  1.16 0.5
 0.04  1.31 0.5
 0.04  1.49 0.5
 0.11  1.66 0.5
 0.24  1.78 0.5
 0.42  1.83 0.5
 0.59  1.78 0.5
 0.70  1.65 0.5
 0.74  1.48 0.5
 0.70  1.30 0.5
 0.61  1.15 0.5
 0.47  1.03 0.5
 0.30  0.96 0.5
 0.13  0.93 0.5

==> perloop5xyd2.dat <==
x y c
 1.91  0.95 0.5
 1.74  1.01 0.5
 1.61  1.12 0.5
 1.52  1.27 0.5
 1.50  1.45 0.5
 1.55  1.62 0.5
 1.67  1.76 0.5
 1.84  1.82 0.5

==> perloop5xyd3.dat <==
x y c
 0.06  1.80 0.5
 0.19  1.69 0.5
 0.25  1.53 0.5
 0.23  1.35 0.5
 0.15  1.19 0.5
 0.02  1.06 0.5

==> pulse38spSPSGDVDM0.dat <==
-33.378903 0 -0.000048 
-32.827722 0 -0.000072 
-32.276541 0 -0.000093 
-31.725360 0 -0.000103 
-31.174179 0 -0.000101 
-30.622998 0 -0.000088 
-30.071817 0 -0.000068 
-29.520635 0 -0.000045 
-28.969454 0 -0.000021 
-28.418273 0 0.000000 
-27.928819 0 0.000021 
-27.377638 0 0.000041 
-26.826457 0 0.000060 
-26.275276 0 0.000078 
-25.724094 0 0.000096 
-25.172913 0 0.000113 
-24.621732 0 0.000129 
-24.070551 0 0.000142 
-23.519370 0 0.000153 
-22.968189 0 0.000165 
-22.417008 0 0.000180 
-21.865827 0 0.000201 
-21.314646 0 0.000231 
-20.763465 0 0.000271 
-20.212283 0 0.000320 
-19.661102 0 0.000371 
-19.109921 0 0.000416 
-18.558740 0 0.000443 
-18.007559 0 0.000441 
-17.456378 0 0.000405 
-16.905197 0 0.000340 
-16.354016 0 0.000263 
-15.802835 0 0.000207 
-15.251654 0 0.000213 
-14.700472 0 0.000321 
-14.149291 0 0.000554 
-13.598110 0 0.000903 
-13.046929 0 0.001312 
-12.495748 0 0.001671 
-11.944567 0 0.001834 
-11.393386 0 0.001653 
-10.842206 0 0.001026 
-10.291026 0 -0.000035 
-9.739847 0 -0.001353 
-9.188667 0 -0.002562 
-8.637486 0 -0.003149 
-8.086306 0 -0.002558 
-7.535134 0 -0.000380 
-6.983970 0 0.003424 
-6.432812 0 0.008317 
-5.881645 0 0.013079 
-5.330464 0 0.015909 
-4.779298 0 0.014775 
-4.228209 0 0.008051 
-3.677246 0 -0.004679 
-3.126362 0 -0.021839 
-2.575396 0 -0.039401 
-2.024243 0 -0.051097 
-1.473179 0 -0.049552 
-0.922984 0 -0.028441 
-0.374408 0 0.014623 
0.172913 0 0.075191 
0.720941 0 0.140144 
1.271424 0 0.187971 
1.821801 0 0.192215 
2.362851 0 0.129151 
2.884348 0 -0.011047 
3.388470 0 -0.214517 
3.897228 0 -0.440213 
4.435089 0 -0.620309 
4.982524 0 -0.665871 
5.450020 0 -0.502865 
5.760099 0 -0.136022 
5.958781 0 0.349514 
6.201435 0 0.860625 
6.639748 0 1.293778 
7.188024 0 1.466484 
7.547414 0 1.261326 
7.682359 0 0.800034 
7.784790 0 0.265740 
8.041371 0 -0.249819 
8.506018 0 -0.650993 
9.057020 0 -0.825065 
9.570792 0 -0.753407 
10.039850 0 -0.524853 
10.511825 0 -0.246922 
11.018574 0 0.000917 
11.557327 0 0.169824 
12.108208 0 0.242760 
12.656944 0 0.232483 
13.201480 0 0.169405 
13.745778 0 0.086826 
14.292880 0 0.011294 
14.842779 0 -0.041359 
15.393885 0 -0.066153 
15.944938 0 -0.066558 
16.495647 0 -0.050805 
17.046284 0 -0.028234 
17.597115 0 -0.006637 
18.148171 0 0.009096 
18.699340 0 0.017164 
19.250516 0 0.018238 
19.801664 0 0.014453 
20.352803 0 0.008388 
20.903955 0 0.002294 
21.455124 0 -0.002345 
22.006304 0 -0.004900 
22.557485 0 -0.005467 
23.108664 0 -0.004586 
23.659841 0 -0.002964 
24.211020 0 -0.001246 
24.762200 0 0.000121 
25.313381 0 0.000929 
25.864562 0 0.001175 
26.415743 0 0.000994 
26.966924 0 0.000578 
27.518105 0 0.000110 
28.069286 0 -0.000277 
28.620467 0 -0.000515 
29.171648 0 -0.000594 
29.722829 0 -0.000549 
30.274010 0 -0.000429 
30.825191 0 -0.000288 
31.376372 0 -0.000164 
31.927554 0 -0.000078 
32.478735 0 -0.000037 
33.029916 0 -0.000031 

==> pulse38spSPSGDVDM1.dat <==
-33.378910 3 -0.002619 
-32.827729 3 -0.002770 
-32.276548 3 -0.002867 
-31.725366 3 -0.002906 
-31.174185 3 -0.002881 
-30.623004 3 -0.002786 
-30.071823 3 -0.002618 
-29.520642 3 -0.002375 
-28.969461 3 -0.002059 
-28.418280 3 -0.001673 
-27.928826 3 -0.001222 
-27.377645 3 -0.000711 
-26.826464 3 -0.000150 
-26.275284 3 0.000455 
-25.724103 3 0.001094 
-25.172922 3 0.001755 
-24.621741 3 0.002423 
-24.070560 3 0.003082 
-23.519379 3 0.003710 
-22.968198 3 0.004283 
-22.417017 3 0.004774 
-21.865836 3 0.005161 
-21.314655 3 0.005422 
-20.763474 3 0.005548 
-20.212293 3 0.005540 
-19.661112 3 0.005415 
-19.109931 3 0.005198 
-18.558750 3 0.004916 
-18.007569 3 0.004593 
-17.456389 3 0.004227 
-16.905208 3 0.003792 
-16.354027 3 0.003226 
-15.802847 3 0.002446 
-15.251668 3 0.001373 
-14.700489 3 -0.000031 
-14.149311 3 -0.001715 
-13.598132 3 -0.003504 
-13.046953 3 -0.005081 
-12.495772 3 -0.006020 
-11.944591 3 -0.005872 
-11.393416 3 -0.004298 
-10.842247 3 -0.001247 
-10.291084 3 0.002896 
-9.739916 3 0.007232 
-9.188739 3 0.010417 
-8.637560 3 0.010929 
-8.086409 3 0.007537 
-7.535315 3 -0.000108 
-6.984256 3 -0.010893 
-6.433159 3 -0.021920 
-5.881984 3 -0.028664 
-5.330887 3 -0.025830 
-4.780273 3 -0.008945 
-4.230503 3 0.023512 
-3.681323 3 0.067984 
-3.131666 3 0.114477 
-2.580731 3 0.146823 
-2.030239 3 0.145340 
-1.485621 3 0.092468 
-0.952715 3 -0.019267 
-0.430085 3 -0.179750 
0.095396 3 -0.357449 
0.638335 3 -0.499496 
1.187493 3 -0.537492 
1.688001 3 -0.410998 
2.081944 3 -0.109037 
2.385239 3 0.315129 
2.704662 3 0.778198 
3.162146 3 1.175594 
3.712267 3 1.343839 
4.094932 3 1.158461 
4.218047 3 0.705414 
4.253320 3 0.164319 
4.421590 3 -0.374489 
4.842468 3 -0.824835 
5.393136 3 -1.037348 
5.884455 3 -0.950383 
6.299778 3 -0.663125 
6.715712 3 -0.311359 
7.188881 3 0.007676 
7.718242 3 0.228947 
8.268975 3 0.324363 
8.815550 3 0.308651 
9.354581 3 0.222824 
9.893288 3 0.111533 
10.437144 3 0.010140 
10.986069 3 -0.060197 
11.537133 3 -0.092855 
12.088058 3 -0.092657 
12.638350 3 -0.070819 
13.188521 3 -0.039972 
13.739055 3 -0.010597 
14.290005 3 0.010770 
14.841163 3 0.021762 
15.392335 3 0.023341 
15.943460 3 0.018418 
16.494569 3 0.010485 
17.045701 3 0.002568 
17.596863 3 -0.003350 
18.148043 3 -0.006447 
18.699223 3 -0.006871 
19.250399 3 -0.005368 
19.801573 3 -0.002902 
20.352749 3 -0.000345 
20.903928 3 0.001701 
21.455109 3 0.002953 
22.006290 3 0.003412 
22.557471 3 0.003260 
23.108651 3 0.002754 
23.659832 3 0.002140 
24.211013 3 0.001596 
24.762194 3 0.001212 
25.313375 3 0.000998 
25.864556 3 0.000910 
26.415737 3 0.000880 
26.966918 3 0.000840 
27.518099 3 0.000742 
28.069280 3 0.000561 
28.620461 3 0.000296 
29.171642 3 -0.000038 
29.722823 3 -0.000414 
30.274004 3 -0.000807 
30.825185 3 -0.001193 
31.376366 3 -0.001556 
31.927547 3 -0.001885 
32.478728 3 -0.002174 
33.029909 3 -0.002419 

==> pulse38spSPSGDVDM10.dat <==
-33.368889 30 -0.028159 
-32.817709 30 -0.033842 
-32.266849 30 -0.024626 
-31.716939 30 0.003231 
-31.168010 30 0.047564 
-30.618912 30 0.098437 
-30.068313 30 0.138342 
-29.517474 30 0.145263 
-28.972070 30 0.099167 
-28.438713 30 -0.008870 
-27.977884 30 -0.168317 
-27.452159 30 -0.345437 
-26.908379 30 -0.484277 
-26.360187 30 -0.514201 
-25.864883 30 -0.376334 
-25.475557 30 -0.065637 
-25.165533 30 0.359431 
-24.822495 30 0.812493 
-24.338775 30 1.181035 
-23.795329 30 1.298891 
-23.445713 30 1.067342 
-23.337983 30 0.595521 
-23.287989 30 0.052628 
-23.082449 30 -0.479828 
-22.630180 30 -0.905419 
-22.079537 30 -1.075554 
-21.607438 30 -0.947299 
-21.212997 30 -0.630258 
-20.809653 30 -0.258876 
-20.340025 30 0.071457 
-19.809803 30 0.295786 
-19.258717 30 0.385436 
-18.714908 30 0.355826 
-18.180838 30 0.251016 
-17.646822 30 0.119639 
-17.105801 30 0.000373 
-16.557821 30 -0.083042 
-16.006802 30 -0.122148 
-15.456063 30 -0.121089 
-14.906496 30 -0.091857 
-14.357315 30 -0.049213 
-13.807548 30 -0.006754 
-13.256911 30 0.025516 
-12.705777 30 0.042326 
-12.154651 30 0.043227 
-11.603737 30 0.031816 
-11.052897 30 0.014216 
-10.501926 30 -0.002875 
-9.950789 30 -0.014171 
-9.399610 30 -0.017281 
-8.848479 30 -0.013170 
-8.297365 30 -0.005374 
-7.746213 30 0.001773 
-7.195033 30 0.005149 
-6.643861 30 0.004144 
-6.092695 30 0.000606 
-5.541518 30 -0.002520 
-4.990338 30 -0.003040 
-4.439169 30 -0.000701 
-3.888000 30 0.002995 
-3.336823 30 0.006099 
-2.785642 30 0.007657 
-2.234461 30 0.008248 
-1.683281 30 0.009204 
-1.132103 30 0.010978 
-0.580922 30 0.012250 
-0.029746 30 0.011437 
0.521428 30 0.009146 
1.072606 30 0.007146 
1.623779 30 0.004968 
2.174940 30 0.001230 
2.726115 30 -0.002439 
3.277294 30 -0.004412 
3.828473 30 -0.005939 
4.379654 30 -0.007189 
4.930834 30 -0.007021 
5.482011 30 -0.005588 
6.033187 30 -0.003520 
6.584362 30 -0.000999 
7.135537 30 0.001721 
7.686714 30 0.004130 
8.237894 30 0.005792 
8.789076 30 0.006398 
9.340255 30 0.005763 
9.891429 30 0.003861 
10.442599 30 0.000860 
10.993766 30 -0.002894 
11.544933 30 -0.006917 
12.096105 30 -0.010651 
12.647282 30 -0.013542 
13.198463 30 -0.015127 
13.749643 30 -0.015108 
14.300817 30 -0.013416 
14.851983 30 -0.010233 
15.403143 30 -0.005982 
15.954304 30 -0.001273 
16.505470 30 0.003183 
17.056645 30 0.006689 
17.607825 30 0.008677 
18.159005 30 0.008821 
18.710179 30 0.007106 
19.261345 30 0.003852 
19.812508 30 -0.000322 
20.363675 30 -0.004598 
20.914849 30 -0.008107 
21.466030 30 -0.010101 
22.017209 30 -0.010120 
22.568381 30 -0.008118 
23.119545 30 -0.004511 
23.670708 30 -0.000125 
24.221878 30 0.003953 
24.773058 30 0.006614 
25.324237 30 0.007008 
25.875406 30 0.004794 
26.426560 30 0.000316 
26.977710 30 -0.005393 
27.528872 30 -0.010786 
28.080051 30 -0.014167 
28.631227 30 -0.014173 
29.182374 30 -0.010273 
29.733490 30 -0.003116 
30.284607 30 0.005399 
30.835764 30 0.012459 
31.386945 30 0.015081 
31.938069 30 0.011148 
32.489077 30 0.000490 
33.040037 30 -0.014368 

==> pulse38spSPSGDVDM11.dat <==
-33.294758 33 0.112945 
-32.746405 33 0.082016 
-32.204596 33 0.004764 
-31.669277 33 -0.112884 
-31.133088 33 -0.247133 
-30.586993 33 -0.356444 
-30.036825 33 -0.387239 
-29.515056 33 -0.290805 
-29.059248 33 -0.051382 
-28.662986 33 0.297494 
-28.318067 33 0.684854 
-27.820382 33 1.008516 
-27.272507 33 1.124646 
-26.877426 33 0.927259 
-26.730112 33 0.480852 
-26.690559 33 -0.057768 
-26.537704 33 -0.599609 
-26.123439 33 -1.058904 
-25.572292 33 -1.265600 
-25.125767 33 -1.131283 
-24.802707 33 -0.765752 
-24.481320 33 -0.327614 
-24.066505 33 0.075895 
-23.553913 33 0.364138 
-23.003220 33 0.488442 
-22.462940 33 0.458471 
-21.939020 33 0.328910 
-21.415814 33 0.163132 
-20.881439 33 0.011246 
-20.335714 33 -0.096088 
-19.784888 33 -0.147959 
-19.234236 33 -0.149820 
-18.685223 33 -0.116950 
-18.136805 33 -0.067456 
-17.587678 33 -0.017238 
-17.037415 33 0.022550 
-16.486398 33 0.046159 
-15.935226 33 0.052721 
-15.384245 33 0.045116 
-14.833438 33 0.028596 
-14.282596 33 0.009346 
-13.731576 33 -0.006911 
-13.180415 33 -0.016175 
-12.629246 33 -0.017055 
-12.078140 33 -0.010996 
-11.527048 33 -0.001633 
-10.975904 33 0.006621 
-10.424723 33 0.010299 
-9.873566 33 0.008230 
-9.322441 33 0.001893 
-8.771302 33 -0.005449 
-8.220128 33 -0.010437 
-7.668949 33 -0.011274 
-7.117786 33 -0.008450 
-6.566623 33 -0.004146 
-6.015447 33 -0.000706 
-5.464266 33 0.000802 
-4.913085 33 0.000976 
-4.361905 33 0.001231 
-3.810726 33 0.002410 
-3.259546 33 0.003967 
-2.708365 33 0.004374 
-2.157194 33 0.002520 
-1.606027 33 -0.001043 
-1.054854 33 -0.004526 
-0.503676 33 -0.007092 
0.047497 33 -0.009778 
0.598671 33 -0.012934 
1.149852 33 -0.014598 
1.701029 33 -0.013883 
2.252209 33 -0.012666 
2.803384 33 -0.011088 
3.354545 33 -0.007603 
3.905710 33 -0.003210 
4.456879 33 0.000673 
5.008051 33 0.004145 
5.559228 33 0.006986 
6.110409 33 0.008509 
6.661589 33 0.008475 
7.212765 33 0.007020 
7.763936 33 0.004350 
8.315104 33 0.000854 
8.866272 33 -0.002909 
9.417446 33 -0.006327 
9.968624 33 -0.008837 
10.519805 33 -0.010011 
11.070984 33 -0.009633 
11.622158 33 -0.007742 
12.173327 33 -0.004640 
12.724494 33 -0.000846 
13.275664 33 0.002985 
13.826839 33 0.006181 
14.378019 33 0.008177 
14.929200 33 0.008631 
15.480377 33 0.007507 
16.031549 33 0.005096 
16.582720 33 0.001986 
17.133894 33 -0.001048 
17.685073 33 -0.003195 
18.236254 33 -0.003789 
18.787430 33 -0.002470 
19.338597 33 0.000695 
19.889758 33 0.005183 
20.440920 33 0.010085 
20.992093 33 0.014279 
21.543273 33 0.016674 
22.094450 33 0.016488 
22.645610 33 0.013475 
23.196751 33 0.008052 
23.747884 33 0.001260 
24.299031 33 -0.005446 
24.850199 33 -0.010567 
25.401380 33 -0.012995 
25.952556 33 -0.012401 
26.503722 33 -0.009449 
27.054891 33 -0.005704 
27.606070 33 -0.003211 
28.157246 33 -0.003768 
28.708394 33 -0.008093 
29.259524 33 -0.015128 
29.810683 33 -0.021809 
30.361858 33 -0.023552 
30.912853 33 -0.015582 
31.463362 33 0.005086 
32.013347 33 0.037471 
32.563374 33 0.075039 
33.114182 33 0.105531 

==> pulse38spSPSGDVDM12.dat <==
-33.187279 36 -0.225024 
-32.689735 36 -0.045734 
-32.231689 36 0.228215 
-31.773116 36 0.543194 
-31.260173 36 0.813455 
-30.710004 36 0.920656 
-30.263889 36 0.763500 
-30.033940 36 0.362021 
-29.941776 36 -0.158355 
-29.789216 36 -0.697679 
-29.460756 36 -1.170539 
-28.909779 36 -1.402871 
-28.484021 36 -1.268520 
-28.238291 36 -0.866361 
-28.019795 36 -0.374373 
-27.684622 36 0.096141 
-27.201598 36 0.453941 
-26.651936 36 0.621131 
-26.117291 36 0.591079 
-25.610707 36 0.428929 
-25.106444 36 0.217322 
-24.583844 36 0.021537 
-24.042043 36 -0.117952 
-23.491510 36 -0.186052 
-22.941117 36 -0.189806 
-22.393205 36 -0.149721 
-21.846066 36 -0.089669 
-21.297774 36 -0.029764 
-20.747846 36 0.016860 
-20.196901 36 0.044382 
-19.645723 36 0.052888 
-19.094725 36 0.046265 
-18.543913 36 0.030173 
-17.993105 36 0.010548 
-17.442149 36 -0.007368 
-16.891029 36 -0.019657 
-16.339847 36 -0.024189 
-15.788717 36 -0.020916 
-15.237655 36 -0.011854 
-14.686591 36 -0.000563 
-14.135457 36 0.008891 
-13.584277 36 0.013264 
-13.033123 36 0.011292 
-12.482020 36 0.004169 
-11.930913 36 -0.004958 
-11.379758 36 -0.012337 
-10.828577 36 -0.015243 
-10.277417 36 -0.013106 
-9.726277 36 -0.007570 
-9.175125 36 -0.001424 
-8.623952 36 0.002987 
-8.072771 36 0.004949 
-7.521590 36 0.005466 
-6.970410 36 0.006211 
-6.419234 36 0.008107 
-5.868056 36 0.010562 
-5.316875 36 0.011920 
-4.765702 36 0.010770 
-4.214544 36 0.007078 
-3.663386 36 0.002241 
-3.112216 36 -0.002008 
-2.561040 36 -0.004979 
-2.009863 36 -0.007361 
-1.458687 36 -0.009819 
-0.907506 36 -0.011412 
-0.356331 36 -0.010586 
0.194841 36 -0.007872 
0.746017 36 -0.005182 
1.297186 36 -0.002251 
1.848343 36 0.002167 
2.399517 36 0.006348 
2.950697 36 0.008590 
3.501877 36 0.009989 
4.053058 36 0.010705 
4.604235 36 0.009889 
5.155411 36 0.007954 
5.706586 36 0.005693 
6.257763 36 0.003494 
6.808942 36 0.001756 
7.360123 36 0.000954 
7.911303 36 0.001302 
8.462481 36 0.002744 
9.013657 36 0.004981 
9.564834 36 0.007510 
10.116013 36 0.009696 
10.667194 36 0.010900 
11.218373 36 0.010608 
11.769545 36 0.008556 
12.320706 36 0.004812 
12.871859 36 -0.000203 
13.423012 36 -0.005761 
13.974175 36 -0.010942 
14.525350 36 -0.014807 
15.076531 36 -0.016588 
15.627707 36 -0.015858 
16.178868 36 -0.012657 
16.730016 36 -0.007507 
17.281160 36 -0.001345 
17.832314 36 0.004664 
18.383484 36 0.009375 
18.934664 36 0.011920 
19.485843 36 0.011926 
20.037012 36 0.009613 
20.588174 36 0.005748 
21.139338 36 0.001435 
21.690511 36 -0.002200 
22.241691 36 -0.004368 
22.792872 36 -0.004886 
23.344052 36 -0.004272 
23.895233 36 -0.003575 
24.446413 36 -0.003955 
24.997586 36 -0.006100 
25.548754 36 -0.009669 
26.099930 36 -0.012997 
26.651106 36 -0.013276 
27.202197 36 -0.007351 
27.753066 36 0.006944 
28.303684 36 0.029213 
28.854311 36 0.055229 
29.405306 36 0.076607 
29.956430 36 0.082014 
30.506184 36 0.060221 
31.052481 36 0.004735 
31.595121 36 -0.081189 
32.137877 36 -0.181029 
32.685889 36 -0.264570 
33.236729 36 -0.291977 

==> pulse38spSPSGDVDM13.dat <==
-33.297859 39 -0.734455 
-32.906941 39 -1.199559 
-32.356905 39 -1.442543 
-31.936916 39 -1.315834 
-31.750762 39 -0.896766 
-31.634910 39 -0.373583 
-31.398017 39 0.144407 
-30.959946 39 0.567496 
-30.474409 39 0.784405 
-29.947811 39 0.756588 
-29.469087 39 0.555406 
-28.996774 39 0.286925 
-28.494707 39 0.035035 
-27.959775 39 -0.146583 
-27.409670 39 -0.235372 
-26.859942 39 -0.239069 
-26.314495 39 -0.185191 
-25.770124 39 -0.106284 
-25.223538 39 -0.029389 
-24.674176 39 0.028530 
-24.123274 39 0.060946 
-23.572108 39 0.069521 
-23.021200 39 0.060643 
-22.470482 39 0.042125 
-21.919723 39 0.020961 
-21.368789 39 0.002297 
-20.817687 39 -0.010693 
-20.266509 39 -0.016536 
-19.715352 39 -0.015179 
-19.164263 39 -0.007829 
-18.613212 39 0.003169 
-18.062128 39 0.014634 
-17.510975 39 0.023186 
-16.959795 39 0.026156 
-16.408668 39 0.022487 
-15.857616 39 0.013211 
-15.306578 39 0.001207 
-14.755476 39 -0.009807 
-14.204308 39 -0.016680 
-13.653130 39 -0.018043 
-13.101976 39 -0.014746 
-12.550828 39 -0.009280 
-11.999661 39 -0.004424 
-11.448481 39 -0.001841 
-10.897300 39 -0.001361 
-10.346119 39 -0.001372 
-9.794943 39 -0.000065 
-9.243777 39 0.003234 
-8.692612 39 0.007540 
-8.141434 39 0.010838 
-7.590254 39 0.011455 
-7.039086 39 0.009197 
-6.487922 39 0.005419 
-5.936748 39 0.001995 
-5.385568 39 0.000004 
-4.834388 39 -0.000819 
-4.283207 39 -0.001456 
-3.732027 39 -0.002367 
-3.180846 39 -0.002826 
-2.629669 39 -0.001719 
-2.078495 39 0.000802 
-1.527316 39 0.003033 
-0.976135 39 0.003886 
-0.424954 39 0.004321 
0.126227 39 0.004908 
0.677402 39 0.003946 
1.228570 39 0.000829 
1.779746 39 -0.002192 
2.330922 39 -0.004530 
2.882096 39 -0.007280 
3.433277 39 -0.009305 
3.984457 39 -0.009390 
4.535633 39 -0.007913 
5.086803 39 -0.005139 
5.637966 39 -0.001170 
6.189129 39 0.003378 
6.740298 39 0.007624 
7.291475 39 0.010805 
7.842656 39 0.012279 
8.393833 39 0.011655 
8.944999 39 0.008909 
9.496154 39 0.004421 
10.047305 39 -0.001076 
10.598461 39 -0.006622 
11.149631 39 -0.011200 
11.700810 39 -0.013941 
12.251990 39 -0.014306 
12.803160 39 -0.012209 
13.354316 39 -0.008054 
13.905467 39 -0.002657 
14.456623 39 0.002915 
15.007792 39 0.007582 
15.558971 39 0.010490 
16.110151 39 0.011203 
16.661326 39 0.009792 
17.212493 39 0.006790 
17.763659 39 0.003016 
18.314829 39 -0.000682 
18.866005 39 -0.003687 
19.417184 39 -0.005798 
19.968364 39 -0.007245 
20.519544 39 -0.008510 
21.070723 39 -0.009996 
21.621903 39 -0.011634 
22.173084 39 -0.012611 
22.724256 39 -0.011391 
23.275381 39 -0.006132 
23.826402 39 0.004472 
24.377313 39 0.020134 
24.928236 39 0.038035 
25.479336 39 0.052489 
26.030482 39 0.055658 
26.580918 39 0.039583 
27.129559 39 -0.000594 
27.676245 39 -0.062967 
28.222893 39 -0.136036 
28.772279 39 -0.198066 
29.323324 39 -0.219881 
29.866575 39 -0.172515 
30.388232 39 -0.039767 
30.885761 39 0.169447 
31.380994 39 0.416290 
31.907059 39 0.632941 
32.458031 39 0.725919 
32.945438 39 0.607180 
33.270399 39 0.265593 
33.458505 39 -0.214836 

==> pulse38spSPSGDVDM14.dat <==
-33.156949 42 0.715059 
-32.736865 42 0.380416 
-32.271038 42 0.059452 
-31.749333 42 -0.178366 
-31.200269 42 -0.297776 
-30.713288 42 -0.304042 
-30.172207 42 -0.232730 
-29.632894 42 -0.128170 
-29.089386 42 -0.027523 
-28.540914 42 0.045893 
-27.989990 42 0.083431 
-27.438939 42 0.088297 
-26.888470 42 0.070550 
-26.338236 42 0.041990 
-25.787777 42 0.012539 
-25.236951 42 -0.011398 
-24.685866 42 -0.026925 
-24.134688 42 -0.033711 
-23.583531 42 -0.032842 
-23.032442 42 -0.025987 
-22.481410 42 -0.015056 
-21.930388 42 -0.002202 
-21.379319 42 0.010138 
-20.828178 42 0.019454 
-20.276997 42 0.023681 
-19.725843 42 0.021882 
-19.174751 42 0.014738 
-18.623683 42 0.004516 
-18.072577 42 -0.005590 
-17.521414 42 -0.012582 
-16.970234 42 -0.014791 
-16.419071 42 -0.012498 
-15.867918 42 -0.007709 
-15.316750 42 -0.003149 
-14.765569 42 -0.000923 
-14.214391 42 -0.001523 
-13.663215 42 -0.003712 
-13.112035 42 -0.005361 
-12.560857 42 -0.004787 
-12.009691 42 -0.001814 
-11.458522 42 0.002094 
-10.907343 42 0.004742 
-10.356165 42 0.004593 
-9.804999 42 0.001745 
-9.253831 42 -0.002152 
-8.702653 42 -0.005008 
-8.151472 42 -0.005628 
-7.600295 42 -0.004313 
-7.049117 42 -0.002320 
-6.497938 42 -0.000669 
-5.946758 42 0.000663 
-5.395581 42 0.002488 
-4.844409 42 0.005304 
-4.293234 42 0.008399 
-3.742053 42 0.010160 
-3.190876 42 0.009562 
-2.639703 42 0.007253 
-2.088530 42 0.004543 
-1.537361 42 0.001383 
-0.986206 42 -0.003122 
-0.435040 42 -0.007933 
0.116141 42 -0.010655 
0.667322 42 -0.011335 
1.218503 42 -0.011418 
1.769673 42 -0.009788 
2.320829 42 -0.005622 
2.871993 42 -0.000877 
3.423160 42 0.003400 
3.974332 42 0.007142 
4.525512 42 0.009416 
5.076692 42 0.009438 
5.627862 42 0.007220 
6.179020 42 0.003136 
6.730171 42 -0.002203 
7.281326 42 -0.007854 
7.832492 42 -0.012771 
8.383670 42 -0.016035 
8.934851 42 -0.017032 
9.486024 42 -0.015581 
10.037184 42 -0.011972 
10.588335 42 -0.006911 
11.139489 42 -0.001368 
11.690653 42 0.003637 
12.241828 42 0.007251 
12.793009 42 0.008972 
13.344188 42 0.008724 
13.895362 42 0.006841 
14.446533 42 0.003924 
14.997704 42 0.000656 
15.548878 42 -0.002396 
16.100055 42 -0.004901 
16.651234 42 -0.006761 
17.202415 42 -0.007985 
17.753596 42 -0.008478 
18.304775 42 -0.007857 
18.855944 42 -0.005398 
19.407084 42 -0.000237 
19.958178 42 0.008161 
20.509234 42 0.019354 
21.060312 42 0.031303 
21.611471 42 0.040118 
22.162615 42 0.040495 
22.713341 42 0.027054 
23.263112 42 -0.003466 
23.811878 42 -0.049619 
24.360657 42 -0.103145 
24.910897 42 -0.148352 
25.461999 42 -0.164022 
26.008815 42 -0.128706 
26.543537 42 -0.029357 
27.064109 42 0.129381 
27.582356 42 0.319628 
28.117779 42 0.489584 
28.668946 42 0.567424 
29.184009 42 0.481428 
29.590640 42 0.205639 
29.885472 42 -0.212674 
30.169760 42 -0.687855 
30.584210 42 -1.121543 
31.133004 42 -1.358562 
31.567171 42 -1.246847 
31.736813 42 -0.832615 
31.783505 42 -0.300015 
31.926851 42 0.241147 
32.307711 42 0.713954 
32.850271 42 0.981608 
33.366502 42 0.959374 

==> pulse38spSPSGDVDM15.dat <==
-33.410172 45 -0.177996 
-32.874087 45 -0.038291 
-32.328348 45 0.064812 
-31.777699 45 0.118109 
-31.226771 45 0.125264 
-30.738727 45 0.100359 
-30.189375 45 0.060478 
-29.639517 45 0.020113 
-29.088930 45 -0.011602 
-28.537889 45 -0.031148 
-27.986711 45 -0.039223 
-27.435553 45 -0.038686 
-26.884441 45 -0.032744 
-26.333358 45 -0.023909 
-25.782282 45 -0.013815 
-25.231193 45 -0.003593 
-24.680073 45 0.005637 
-24.128915 45 0.012541 
-23.577734 45 0.015793 
-23.026567 45 0.014605 
-22.475437 45 0.009275 
-21.924324 45 0.001384 
-21.373189 45 -0.006565 
-20.822018 45 -0.011983 
-20.270839 45 -0.013197 
-19.719682 45 -0.010147 
-19.168540 45 -0.004421 
-18.617383 45 0.001450 
-18.066206 45 0.005144 
-17.515026 45 0.005616 
-16.963854 45 0.003533 
-16.412679 45 0.000834 
-15.861498 45 -0.000387 
-15.310322 45 0.000911 
-14.759153 45 0.004094 
-14.207976 45 0.007193 
-13.656796 45 0.008059 
-13.105632 45 0.005661 
-12.554481 45 0.000746 
-12.003321 45 -0.004560 
-11.452143 45 -0.007999 
-10.900963 45 -0.008456 
-10.349790 45 -0.006459 
-9.798617 45 -0.003570 
-9.247439 45 -0.001166 
-8.696260 45 0.000452 
-8.145081 45 0.001952 
-7.593904 45 0.003991 
-7.042727 45 0.006265 
-6.491545 45 0.007471 
-5.940372 45 0.006290 
-5.389213 45 0.002559 
-4.838056 45 -0.002480 
-4.286891 45 -0.007230 
-3.735719 45 -0.011093 
-3.184545 45 -0.014461 
-2.633367 45 -0.017095 
-2.082189 45 -0.017378 
-1.531029 45 -0.014413 
-0.979870 45 -0.009781 
-0.428710 45 -0.005053 
0.122434 45 0.000499 
0.673585 45 0.006722 
1.224763 45 0.010907 
1.775944 45 0.012332 
2.327124 45 0.012281 
2.878293 45 0.010345 
3.429453 45 0.006421 
3.980616 45 0.001904 
4.531785 45 -0.002115 
5.082963 45 -0.004979 
5.634144 45 -0.006037 
6.185320 45 -0.004972 
6.736488 45 -0.002029 
7.287651 45 0.002168 
7.838815 45 0.006748 
8.389987 45 0.010767 
8.941167 45 0.013412 
9.492347 45 0.014174 
10.043522 45 0.012940 
10.594689 45 0.009983 
11.145850 45 0.005869 
11.697011 45 0.001306 
12.248177 45 -0.003010 
12.799351 45 -0.006498 
13.350531 45 -0.008730 
13.901712 45 -0.009381 
14.452888 45 -0.008162 
15.004049 45 -0.004788 
15.555188 45 0.000939 
16.106300 45 0.008900 
16.657403 45 0.018319 
17.208532 45 0.027429 
17.759707 45 0.033351 
18.310853 45 0.032415 
18.861740 45 0.021062 
19.412100 45 -0.002671 
19.961947 45 -0.037381 
20.511850 45 -0.076827 
21.062561 45 -0.109478 
21.613681 45 -0.119870 
22.162344 45 -0.092328 
22.704208 45 -0.017008 
23.238011 45 0.103297 
23.770259 45 0.248280 
24.312100 45 0.378871 
24.863281 45 0.440620 
25.394013 45 0.377380 
25.856908 45 0.160329 
26.239787 45 -0.187409 
26.603529 45 -0.599794 
27.049887 45 -0.984548 
27.597479 45 -1.204706 
28.061118 45 -1.116673 
28.268131 45 -0.729440 
28.307121 45 -0.203331 
28.395841 45 0.344064 
28.722708 45 0.845325 
29.257855 45 1.155178 
29.763548 45 1.141525 
30.145004 45 0.856058 
30.489288 45 0.454330 
30.896989 45 0.058266 
31.395364 45 -0.247343 
31.942393 45 -0.407405 
32.489191 45 -0.417718 
33.021464 45 -0.321433 

==> pulse38spSPSGDVDM16.dat <==
-33.434821 48 0.027021 
-32.884597 48 -0.014434 
-32.333576 48 -0.037985 
-31.782397 48 -0.045047 
-31.231298 48 -0.040728 
-30.741975 48 -0.030877 
-30.190904 48 -0.020005 
-29.639793 48 -0.010478 
-29.088655 48 -0.002804 
-28.537501 48 0.003435 
-27.986338 48 0.008616 
-27.435163 48 0.012511 
-26.883982 48 0.014331 
-26.332810 48 0.013252 
-25.781661 48 0.009085 
-25.230527 48 0.002701 
-24.679382 48 -0.004060 
-24.128211 48 -0.009001 
-23.577031 48 -0.010452 
-23.025868 48 -0.008016 
-22.474721 48 -0.002805 
-21.923566 48 0.003005 
-21.372391 48 0.007115 
-20.821210 48 0.008141 
-20.270039 48 0.006230 
-19.718870 48 0.002931 
-19.167692 48 0.000357 
-18.616511 48 0.000033 
-18.065338 48 0.002037 
-17.514163 48 0.004911 
-16.962982 48 0.006440 
-16.411812 48 0.004906 
-15.860666 48 0.000128 
-15.309524 48 -0.006319 
-14.758359 48 -0.011880 
-14.207178 48 -0.014356 
-13.656008 48 -0.013028 
-13.104852 48 -0.008886 
-12.553694 48 -0.003846 
-12.002525 48 0.000494 
-11.451350 48 0.003709 
-10.900174 48 0.006422 
-10.349001 48 0.009356 
-9.797825 48 0.012370 
-9.246644 48 0.014289 
-8.695469 48 0.013749 
-8.144311 48 0.010350 
-7.593161 48 0.005150 
-7.041999 48 0.000025 
-6.490824 48 -0.003591 
-5.939644 48 -0.005460 
-5.388463 48 -0.006109 
-4.837283 48 -0.005678 
-4.286112 48 -0.003470 
-3.734957 48 0.000920 
-3.183798 48 0.006217 
-2.632624 48 0.010264 
-2.081444 48 0.012471 
-1.530263 48 0.013744 
-0.979085 48 0.013577 
-0.427930 48 0.010358 
0.123223 48 0.005140 
0.674390 48 0.000486 
1.225554 48 -0.003690 
1.776726 48 -0.007556 
2.327907 48 -0.009231 
2.879084 48 -0.008314 
3.430254 48 -0.005706 
3.981417 48 -0.001796 
4.532580 48 0.002780 
5.083750 48 0.006937 
5.634929 48 0.009781 
6.186110 48 0.010810 
6.737286 48 0.009836 
7.288454 48 0.007066 
7.839616 48 0.003048 
8.390778 48 -0.001460 
8.941947 48 -0.005641 
9.493123 48 -0.008748 
10.044305 48 -0.010182 
10.595482 48 -0.009547 
11.146648 48 -0.006686 
11.697797 48 -0.001732 
12.248934 48 0.004792 
12.800076 48 0.011833 
13.351241 48 0.017705 
13.902422 48 0.020116 
14.453547 48 0.016469 
15.004474 48 0.004523 
15.555077 48 -0.016585 
16.105424 48 -0.045171 
16.655884 48 -0.076039 
17.206847 48 -0.100264 
17.757952 48 -0.106240 
18.307406 48 -0.082417 
18.852639 48 -0.021623 
19.392947 48 0.073973 
19.932210 48 0.189030 
20.477188 48 0.293848 
21.028333 48 0.347039 
21.568804 48 0.305066 
22.069034 48 0.141218 
22.516640 48 -0.135024 
22.945593 48 -0.475407 
23.422997 48 -0.800604 
23.969938 48 -0.995368 
24.465154 48 -0.933720 
24.747170 48 -0.591943 
24.841559 48 -0.088145 
24.933745 48 0.455835 
25.229724 48 0.967791 
25.755881 48 1.306120 
26.254527 48 1.304328 
26.575884 48 0.987901 
26.823026 48 0.529368 
27.143630 48 0.062774 
27.600020 48 -0.318998 
28.141670 48 -0.535347 
28.686726 48 -0.560238 
29.205915 48 -0.440095 
29.716078 48 -0.252172 
30.238775 48 -0.064427 
30.779076 48 0.077758 
31.329014 48 0.153948 
31.879827 48 0.166829 
32.428503 48 0.134698 
32.976351 48 0.081195 

==> pulse38spSPSGDVDM17.dat <==
-33.436407 51 0.000169 
-32.885240 51 0.007076 
-32.334060 51 0.009763 
-31.782878 51 0.010488 
-31.231698 51 0.011010 
-30.742243 51 0.011859 
-30.191062 51 0.012391 
-29.639886 51 0.011444 
-29.088726 51 0.008202 
-28.537581 51 0.002844 
-27.986434 51 -0.003346 
-27.435266 51 -0.008429 
-26.884085 51 -0.010642 
-26.332915 51 -0.009198 
-25.781765 51 -0.004683 
-25.230615 51 0.001154 
-24.679447 51 0.006162 
-24.128267 51 0.008746 
-23.577088 51 0.008581 
-23.025913 51 0.006718 
-22.474733 51 0.005001 
-21.923553 51 0.005062 
-21.372381 51 0.007391 
-20.821211 51 0.010966 
-20.270031 51 0.013703 
-19.718856 51 0.013513 
-19.167711 51 0.009459 
-18.616592 51 0.002377 
-18.065459 51 -0.005411 
-17.514292 51 -0.011183 
-16.963111 51 -0.013132 
-16.411944 51 -0.011191 
-15.860786 51 -0.006892 
-15.309620 51 -0.002376 
-14.758444 51 0.000833 
-14.207263 51 0.002520 
-13.656083 51 0.003501 
-13.104903 51 0.004645 
-12.553723 51 0.005948 
-12.002542 51 0.006384 
-11.451370 51 0.004694 
-10.900216 51 0.000513 
-10.349064 51 -0.005074 
-9.797897 51 -0.010053 
-9.246717 51 -0.012698 
-8.695538 51 -0.012547 
-8.144366 51 -0.010346 
-7.593198 51 -0.007111 
-7.042033 51 -0.003240 
-6.490875 51 0.001428 
-5.939718 51 0.006671 
-5.388546 51 0.011173 
-4.837365 51 0.013195 
-4.286191 51 0.012207 
-3.735022 51 0.009366 
-3.183856 51 0.005783 
-2.632702 51 0.001131 
-2.081553 51 -0.004609 
-1.530381 51 -0.009293 
-0.979200 51 -0.011187 
-0.428019 51 -0.011508 
0.123161 51 -0.011195 
0.674329 51 -0.008987 
1.225500 51 -0.005563 
1.776679 51 -0.003182 
2.327859 51 -0.002001 
2.879040 51 -0.001916 
3.430216 51 -0.003493 
3.981387 51 -0.006444 
4.532559 51 -0.009870 
5.083735 51 -0.012903 
5.634916 51 -0.014664 
6.186094 51 -0.014307 
6.737255 51 -0.011306 
7.288389 51 -0.005549 
7.839496 51 0.002590 
8.390592 51 0.012195 
8.941707 51 0.021794 
9.492864 51 0.029419 
10.044045 51 0.032780 
10.595170 51 0.029624 
11.146112 51 0.018308 
11.696779 51 -0.001439 
12.247247 51 -0.027712 
12.797813 51 -0.055843 
13.348778 51 -0.078391 
13.899940 51 -0.086053 
14.450181 51 -0.069777 
14.997876 51 -0.023986 
15.542499 51 0.049738 
16.086291 51 0.139718 
16.633375 51 0.223226 
17.184464 51 0.268600 
17.730221 51 0.242123 
18.252822 51 0.120897 
18.742576 51 -0.092638 
19.217597 51 -0.364241 
19.719621 51 -0.629873 
20.266603 51 -0.796227 
20.785880 51 -0.758512 
21.150197 51 -0.473590 
21.339767 51 -0.012433 
21.488230 51 0.513493 
21.787512 51 1.019347 
22.305619 51 1.369469 
22.805757 51 1.382761 
23.083535 51 1.054321 
23.236037 51 0.561510 
23.452305 51 0.045731 
23.846587 51 -0.403992 
24.377577 51 -0.683381 
24.921045 51 -0.730273 
25.420824 51 -0.585412 
25.901364 51 -0.345736 
26.400634 51 -0.099377 
26.930589 51 0.093157 
27.478913 51 0.200953 
28.029622 51 0.223451 
28.576457 51 0.183134 
29.121510 51 0.111684 
29.668270 51 0.037951 
30.217692 51 -0.018580 
30.768632 51 -0.049625 
31.319788 51 -0.056563 
31.870705 51 -0.046776 
32.421539 51 -0.029473 
32.972495 51 -0.012349 

==> pulse38spSPSGDVDM18.dat <==
-33.436439 54 0.012404 
-32.885258 54 0.013297 
-32.334087 54 0.011850 
-31.782938 54 0.007536 
-31.231802 54 0.001199 
-30.742381 54 -0.005339 
-30.191209 54 -0.010103 
-29.640028 54 -0.011830 
-29.088854 54 -0.010522 
-28.537686 54 -0.007399 
-27.986511 54 -0.004313 
-27.435330 54 -0.002859 
-26.884152 54 -0.003625 
-26.332977 54 -0.005914 
-25.781798 54 -0.008126 
-25.230618 54 -0.008600 
-24.679448 54 -0.006546 
-24.128286 54 -0.002567 
-23.577116 54 0.001510 
-23.025935 54 0.003480 
-22.474766 54 0.001876 
-21.923623 54 -0.003189 
-21.372483 54 -0.009925 
-20.821317 54 -0.015615 
-20.270136 54 -0.017864 
-19.718975 54 -0.015711 
-19.167842 54 -0.010029 
-18.616707 54 -0.002979 
-18.065549 54 0.003154 
-17.514373 54 0.007074 
-16.963192 54 0.008886 
-16.412011 54 0.009611 
-15.860830 54 0.010156 
-15.309649 54 0.010496 
-14.758472 54 0.009656 
-14.207311 54 0.006536 
-13.656171 54 0.000972 
-13.105031 54 -0.005777 
-12.553867 54 -0.011551 
-12.002687 54 -0.014507 
-11.451510 54 -0.014142 
-10.900343 54 -0.011383 
-10.349176 54 -0.007709 
-9.798006 54 -0.004090 
-9.246836 54 -0.000627 
-8.695665 54 0.002855 
-8.144489 54 0.005968 
-7.593308 54 0.007629 
-7.042132 54 0.006940 
-6.490962 54 0.004238 
-5.939789 54 0.001078 
-5.388610 54 -0.001105 
-4.837429 54 -0.002196 
-4.286249 54 -0.002752 
-3.735069 54 -0.002349 
-3.183899 54 0.000082 
-2.632731 54 0.003843 
-2.081551 54 0.006530 
-1.530370 54 0.007408 
-0.979189 54 0.007573 
-0.428016 54 0.006273 
0.123133 54 0.001979 
0.674288 54 -0.003687 
1.225450 54 -0.008753 
1.776618 54 -0.013155 
2.327799 54 -0.015748 
2.878972 54 -0.014954 
3.430115 54 -0.010519 
3.981218 54 -0.002792 
4.532290 54 0.007442 
5.083371 54 0.018582 
5.634499 54 0.028356 
6.185675 54 0.034259 
6.736833 54 0.033902 
7.287854 54 0.025601 
7.838641 54 0.009045 
8.389238 54 -0.014078 
8.939875 54 -0.039699 
9.490813 54 -0.061473 
10.041994 54 -0.071616 
10.592738 54 -0.062620 
11.141978 54 -0.029763 
11.689259 54 0.026063 
12.235829 54 0.096075 
12.784235 54 0.162857 
13.335263 54 0.202035 
13.883876 54 0.187358 
14.419536 54 0.099798 
14.935382 54 -0.061644 
15.440704 54 -0.272976 
15.960474 54 -0.484389 
16.508043 54 -0.622306 
17.042318 54 -0.602614 
17.474912 54 -0.376259 
17.768087 54 0.023989 
18.003424 54 0.509654 
18.336525 54 0.989215 
18.850914 54 1.332508 
19.360779 54 1.361327 
19.629153 54 1.041017 
19.718333 54 0.537100 
19.837377 54 -0.002616 
20.155368 54 -0.500680 
20.668292 54 -0.841179 
21.210814 54 -0.916516 
21.684032 54 -0.747983 
22.119628 54 -0.451734 
22.580470 54 -0.138226 
23.091997 54 0.115515 
23.637033 54 0.264307 
24.187638 54 0.300523 
24.731289 54 0.250110 
25.271067 54 0.154478 
25.813581 54 0.052877 
26.361128 54 -0.027010 
26.911773 54 -0.072066 
27.462904 54 -0.082545 
28.013470 54 -0.067813 
28.563788 54 -0.040835 
29.114381 54 -0.013388 
29.665354 54 0.006860 
30.216514 54 0.017212 
30.767691 54 0.019093 
31.318852 54 0.016201 
31.870021 54 0.012459 
32.421201 54 0.010460 
32.972381 54 0.010814 

==> pulse38spSPSGDVDM19.dat <==
-33.436555 57 -0.011336 
-32.885374 57 -0.012602 
-32.334205 57 -0.010780 
-31.783045 57 -0.006768 
-31.231881 57 -0.002273 
-30.742431 57 0.001013 
-30.191250 57 0.002206 
-29.640070 57 0.001607 
-29.088890 57 0.000504 
-28.537709 57 0.000463 
-27.986537 57 0.002446 
-27.435371 57 0.006192 
-26.884200 57 0.010197 
-26.333019 57 0.012347 
-25.781851 57 0.010937 
-25.230719 57 0.005607 
-24.679606 57 -0.002305 
-24.128468 57 -0.010201 
-23.577293 57 -0.015298 
-23.026117 57 -0.015839 
-22.474972 57 -0.011844 
-21.923846 57 -0.005007 
-21.372704 57 0.002192 
-20.821538 57 0.007696 
-20.270359 57 0.010737 
-19.719178 57 0.011894 
-19.167997 57 0.012369 
-18.616816 57 0.012960 
-18.065635 57 0.013429 
-17.514457 57 0.012698 
-16.963295 57 0.009743 
-16.412150 57 0.004567 
-15.861001 57 -0.001467 
-15.309831 57 -0.006255 
-14.758650 57 -0.008148 
-14.207476 57 -0.006920 
-13.656307 57 -0.003812 
-13.105132 57 -0.000635 
-12.553952 57 0.001388 
-12.002771 57 0.002165 
-11.451590 57 0.002316 
-10.900409 57 0.002259 
-10.349229 57 0.001711 
-9.798053 57 0.000097 
-9.246880 57 -0.002532 
-8.695702 57 -0.005060 
-8.144521 57 -0.005930 
-7.593348 57 -0.004377 
-7.042180 57 -0.001053 
-6.491010 57 0.002698 
-5.939837 57 0.006132 
-5.388663 57 0.009279 
-4.837483 57 0.011624 
-4.286307 57 0.011464 
-3.735156 57 0.007732 
-3.184014 57 0.001768 
-2.632865 57 -0.004474 
-2.081722 57 -0.010875 
-1.530566 57 -0.017073 
-0.979385 57 -0.020186 
-0.428224 57 -0.018347 
0.122912 57 -0.012859 
0.673992 57 -0.004247 
1.225030 57 0.007411 
1.776111 57 0.019373 
2.327254 57 0.028558 
2.878435 57 0.032795 
3.429564 57 0.030053 
3.980535 57 0.019373 
4.531335 57 0.001851 
5.082103 57 -0.019255 
5.633049 57 -0.038734 
6.184214 57 -0.050041 
6.735235 57 -0.046761 
7.285437 57 -0.024638 
7.834443 57 0.016167 
8.382891 57 0.069255 
8.932306 57 0.121372 
9.483336 57 0.153702 
10.033259 57 0.145718 
10.575861 57 0.081837 
11.106527 57 -0.040469 
11.629966 57 -0.204452 
12.160992 57 -0.372177 
12.709113 57 -0.486557 
13.252079 57 -0.481314 
13.733230 57 -0.309727 
14.115498 57 0.019728 
14.441740 57 0.444163 
14.823856 57 0.876596 
15.339647 57 1.195687 
15.863336 57 1.238521 
16.162222 57 0.944866 
16.242395 57 0.449061 
16.302492 57 -0.096689 
16.549406 57 -0.620830 
17.037843 57 -1.010680 
17.580261 57 -1.116736 
18.019546 57 -0.926934 
18.390518 57 -0.572447 
18.790326 57 -0.186174 
19.268970 57 0.140025 
19.806862 57 0.343148 
20.357558 57 0.401922 
20.896607 57 0.343072 
21.427595 57 0.219249 
21.962327 57 0.082576 
22.505975 57 -0.028899 
23.055782 57 -0.095413 
23.606935 57 -0.114881 
24.157104 57 -0.098256 
24.706651 57 -0.062528 
25.256621 57 -0.024209 
25.807353 57 0.004948 
26.358497 57 0.019670 
26.909649 57 0.020673 
27.460713 57 0.012662 
28.011785 57 0.001739 
28.562930 57 -0.006928 
29.114111 57 -0.010545 
29.665278 57 -0.009051 
30.216432 57 -0.004483 
30.767598 57 0.000241 
31.318779 57 0.002634 
31.869952 57 0.001590 
32.421110 57 -0.002347 
32.972270 57 -0.007382 

==> pulse38spSPSGDVDM2.dat <==
-33.378924 6 0.007428 
-32.827742 6 0.007678 
-32.276561 6 0.007717 
-31.725381 6 0.007534 
-31.174200 6 0.007126 
-30.623020 6 0.006503 
-30.071840 6 0.005685 
-29.520660 6 0.004701 
-28.969480 6 0.003591 
-28.418301 6 0.002397 
-27.928848 6 0.001172 
-27.377668 6 -0.000030 
-26.826488 6 -0.001159 
-26.275308 6 -0.002164 
-25.724127 6 -0.002996 
-25.172946 6 -0.003615 
-24.621765 6 -0.003981 
-24.070584 6 -0.004064 
-23.519403 6 -0.003840 
-22.968223 6 -0.003299 
-22.417043 6 -0.002450 
-21.865863 6 -0.001334 
-21.314683 6 -0.000024 
-20.763504 6 0.001363 
-20.212324 6 0.002669 
-19.661143 6 0.003712 
-19.109962 6 0.004306 
-18.558781 6 0.004302 
-18.007601 6 0.003629 
-17.456423 6 0.002328 
-16.905245 6 0.000575 
-16.354068 6 -0.001334 
-15.802888 6 -0.003045 
-15.251708 6 -0.004237 
-14.700527 6 -0.004754 
-14.149346 6 -0.004714 
-13.598165 6 -0.004573 
-13.046984 6 -0.005083 
-12.495811 6 -0.007103 
-11.944653 6 -0.011280 
-11.393515 6 -0.017623 
-10.842379 6 -0.025115 
-10.291214 6 -0.031497 
-9.740037 6 -0.033424 
-9.188988 6 -0.027124 
-8.638326 6 -0.009600 
-8.088227 6 0.019804 
-7.538452 6 0.057850 
-6.988291 6 0.096448 
-6.437271 6 0.122930 
-5.886518 6 0.122143 
-5.339406 6 0.080680 
-4.799528 6 -0.007221 
-4.266073 6 -0.133912 
-3.731088 6 -0.274966 
-3.185456 6 -0.389214 
-2.635153 6 -0.423759 
-2.113133 6 -0.329864 
-1.659103 6 -0.090469 
-1.270619 6 0.262816 
-0.879969 6 0.661612 
-0.399257 6 1.009100 
0.151727 6 1.164521 
0.574466 6 1.007316 
0.743530 6 0.581736 
0.779200 6 0.047076 
0.901472 6 -0.498023 
1.279461 6 -0.977628 
1.828344 6 -1.228999 
2.299362 6 -1.141483 
2.642824 6 -0.803643 
2.971568 6 -0.377147 
3.385492 6 0.023159 
3.896180 6 0.313076 
4.446537 6 0.441925 
4.989111 6 0.420321 
5.517832 6 0.303725 
6.045690 6 0.152622 
6.583358 6 0.014914 
7.130586 6 -0.079525 
7.681591 6 -0.122157 
8.232284 6 -0.120813 
8.781824 6 -0.090828 
9.331159 6 -0.048915 
9.881174 6 -0.009209 
10.431950 6 0.019452 
10.983094 6 0.033999 
11.534254 6 0.035840 
12.085327 6 0.028945 
12.636371 6 0.018025 
13.187457 6 0.007149 
13.738601 6 -0.001027 
14.289778 6 -0.005426 
14.840958 6 -0.006273 
15.392133 6 -0.004590 
15.943304 6 -0.001681 
16.494479 6 0.001282 
17.045658 6 0.003497 
17.596839 6 0.004600 
18.148020 6 0.004607 
18.699199 6 0.003781 
19.250378 6 0.002484 
19.801557 6 0.001066 
20.352737 6 -0.000219 
20.903917 6 -0.001235 
21.455098 6 -0.001950 
22.006279 6 -0.002407 
22.557460 6 -0.002681 
23.108641 6 -0.002846 
23.659823 6 -0.002956 
24.211004 6 -0.003032 
24.762185 6 -0.003067 
25.313366 6 -0.003036 
25.864547 6 -0.002905 
26.415728 6 -0.002646 
26.966909 6 -0.002240 
27.518090 6 -0.001680 
28.069270 6 -0.000976 
28.620451 6 -0.000148 
29.171631 6 0.000776 
29.722811 6 0.001761 
30.273992 6 0.002773 
30.825172 6 0.003774 
31.376353 6 0.004730 
31.927533 6 0.005604 
32.478714 6 0.006365 
33.029895 6 0.006982 

==> pulse38spSPSGDVDM20.dat <==
-33.436624 60 0.001895 
-32.885443 60 0.002296 
-32.334262 60 0.002158 
-31.783082 60 0.002891 
-31.231912 60 0.005491 
-30.742479 60 0.009882 
-30.191313 60 0.014757 
-29.640134 60 0.018043 
-29.088961 60 0.017819 
-28.537826 60 0.013274 
-27.986727 60 0.005242 
-27.435620 60 -0.003985 
-26.884468 60 -0.011522 
-26.333288 60 -0.015073 
-25.782120 60 -0.013879 
-25.230977 60 -0.008977 
-24.679834 60 -0.002627 
-24.128669 60 0.002789 
-23.577490 60 0.005840 
-23.026309 60 0.006545 
-22.475129 60 0.006033 
-21.923948 60 0.005631 
-21.372767 60 0.005928 
-20.821586 60 0.006402 
-20.270407 60 0.005862 
-19.719239 60 0.003402 
-19.168079 60 -0.000775 
-18.616912 60 -0.005239 
-18.065733 60 -0.008086 
-17.514554 60 -0.008096 
-16.963386 60 -0.005527 
-16.412216 60 -0.001997 
-15.861036 60 0.000506 
-15.309856 60 0.000809 
-14.758681 60 -0.000889 
-14.207506 60 -0.003420 
-13.656327 60 -0.005639 
-13.105147 60 -0.007152 
-12.553966 60 -0.008212 
-12.002785 60 -0.008948 
-11.451605 60 -0.008752 
-10.900437 60 -0.006511 
-10.349291 60 -0.001591 
-9.798159 60 0.005322 
-9.247013 60 0.012375 
-8.695843 60 0.017655 
-8.144662 60 0.020257 
-7.593484 60 0.020256 
-7.042319 60 0.017769 
-6.491186 60 0.012456 
-5.940083 60 0.004459 
-5.388967 60 -0.004375 
-4.837808 60 -0.011232 
-4.286629 60 -0.014673 
-3.735449 60 -0.015035 
-3.184292 60 -0.012127 
-2.633192 60 -0.005033 
-2.082098 60 0.004628 
-1.530949 60 0.012797 
-0.979772 60 0.017290 
-0.428598 60 0.017486 
0.122479 60 0.011189 
0.673422 60 -0.002109 
1.224336 60 -0.019036 
1.775332 60 -0.035448 
2.326485 60 -0.046461 
2.877604 60 -0.046328 
3.428245 60 -0.031000 
3.978105 60 -0.000123 
4.527492 60 0.041783 
5.077371 60 0.084716 
5.628343 60 0.114024 
6.179054 60 0.113417 
6.725860 60 0.069946 
7.265615 60 -0.019797 
7.800437 60 -0.144417 
8.338897 60 -0.275517 
8.887582 60 -0.369295 
9.435144 60 -0.374100 
9.947422 60 -0.249153 
10.395567 60 0.009939 
10.799006 60 0.361911 
11.230701 60 0.732423 
11.752041 60 1.014059 
12.287663 60 1.065970 
12.641943 60 0.811671 
12.767139 60 0.340720 
12.822393 60 -0.201003 
13.024572 60 -0.735320 
13.485935 60 -1.158960 
14.030007 60 -1.296330 
14.435390 60 -1.094630 
14.728093 60 -0.691050 
15.043818 60 -0.238754 
15.470556 60 0.161407 
15.994964 60 0.428018 
16.545897 60 0.517369 
17.078541 60 0.451450 
17.595842 60 0.295358 
18.117766 60 0.117037 
18.654674 60 -0.032735 
19.202926 60 -0.125532 
19.754091 60 -0.155603 
20.303486 60 -0.135268 
20.851414 60 -0.086194 
21.399900 60 -0.030634 
21.949894 60 0.014488 
22.500902 60 0.040274 
23.052058 60 0.045811 
23.602992 60 0.036128 
24.153843 60 0.019135 
24.704829 60 0.002605 
25.255971 60 -0.008033 
25.807150 60 -0.010717 
26.358286 60 -0.006586 
26.909403 60 0.001092 
27.460552 60 0.008440 
28.011732 60 0.012399 
28.562901 60 0.011654 
29.114042 60 0.006840 
29.665176 60 0.000028 
30.216332 60 -0.006211 
30.767511 60 -0.009837 
31.318689 60 -0.010048 
31.869857 60 -0.007425 
32.421022 60 -0.003517 
32.972196 60 -0.000045 

==> pulse38spSPSGDVDM3.dat <==
-33.378943 9 0.001539 
-32.827762 9 0.002155 
-32.276581 9 0.002489 
-31.725400 9 0.002479 
-31.174219 9 0.002084 
-30.623039 9 0.001285 
-30.071860 9 0.000090 
-29.520682 9 -0.001461 
-28.969504 9 -0.003290 
-28.418326 9 -0.005294 
-27.928875 9 -0.007336 
-27.377696 9 -0.009255 
-26.826517 9 -0.010882 
-26.275336 9 -0.012052 
-25.724155 9 -0.012623 
-25.172974 9 -0.012497 
-24.621795 9 -0.011637 
-24.070618 9 -0.010078 
-23.519443 9 -0.007930 
-22.968269 9 -0.005364 
-22.417095 9 -0.002589 
-21.865921 9 0.000177 
-21.314745 9 0.002751 
-20.763567 9 0.005004 
-20.212387 9 0.006875 
-19.661207 9 0.008347 
-19.110026 9 0.009407 
-18.558845 9 0.009981 
-18.007665 9 0.009869 
-17.456487 9 0.008730 
-16.905319 9 0.006125 
-16.354166 9 0.001652 
-15.803034 9 -0.004816 
-15.251916 9 -0.012856 
-14.700787 9 -0.021244 
-14.149623 9 -0.027853 
-13.598445 9 -0.029842 
-13.047370 9 -0.024208 
-12.496587 9 -0.008738 
-11.946212 9 0.016793 
-11.396058 9 0.049465 
-10.845629 9 0.082541 
-10.294587 9 0.105758 
-9.743633 9 0.107009 
-9.194918 9 0.075613 
-8.650787 9 0.006813 
-8.110891 9 -0.093733 
-7.570359 9 -0.207141 
-7.023239 9 -0.301312 
-6.472312 9 -0.335019 
-5.937040 9 -0.269091 
-5.443547 9 -0.085231 
-4.994692 9 0.198664 
-4.549836 9 0.529389 
-4.049377 9 0.823598 
-3.498207 9 0.964288 
-3.032632 9 0.841784 
-2.782211 9 0.461741 
-2.687521 9 -0.052388 
-2.557196 9 -0.593547 
-2.202822 9 -1.083338 
-1.657082 9 -1.360600 
-1.198086 9 -1.280105 
-0.922063 9 -0.910643 
-0.694282 9 -0.430257 
-0.366053 9 0.039920 
0.108149 9 0.406937 
0.656271 9 0.589291 
1.193609 9 0.572737 
1.702720 9 0.418891 
2.208974 9 0.212409 
2.733903 9 0.022422 
3.277619 9 -0.107948 
3.828544 9 -0.165243 
4.378739 9 -0.161610 
4.926799 9 -0.119660 
5.474453 9 -0.061684 
6.023580 9 -0.007695 
6.574132 9 0.029591 
7.125265 9 0.047498 
7.676398 9 0.048872 
8.227353 9 0.038595 
8.778252 9 0.022773 
9.329241 9 0.007143 
9.880346 9 -0.004654 
10.431515 9 -0.011243 
10.982695 9 -0.012937 
11.533865 9 -0.011080 
12.085030 9 -0.007404 
12.636198 9 -0.003471 
13.187373 9 -0.000342 
13.738553 9 0.001511 
14.289734 9 0.002118 
14.840915 9 0.001825 
15.392095 9 0.001106 
15.943276 9 0.000397 
16.494457 9 -0.000002 
17.045638 9 0.000043 
17.596819 9 0.000516 
18.148000 9 0.001297 
18.699180 9 0.002220 
19.250361 9 0.003124 
19.801541 9 0.003878 
20.352723 9 0.004399 
20.903904 9 0.004654 
21.455085 9 0.004642 
22.006265 9 0.004389 
22.557446 9 0.003928 
23.108627 9 0.003296 
23.659807 9 0.002528 
24.210987 9 0.001657 
24.762167 9 0.000716 
25.313347 9 -0.000260 
25.864528 9 -0.001231 
26.415708 9 -0.002152 
26.966889 9 -0.002975 
27.518069 9 -0.003654 
28.069250 9 -0.004145 
28.620432 9 -0.004414 
29.171613 9 -0.004437 
29.722794 9 -0.004209 
30.273974 9 -0.003738 
30.825155 9 -0.003053 
31.376335 9 -0.002199 
31.927515 9 -0.001237 
32.478696 9 -0.000239 
33.029876 9 0.000714 

==> pulse38spSPSGDVDM4.dat <==
-33.378991 12 0.005122 
-32.827810 12 0.006005 
-32.276629 12 0.006302 
-31.725449 12 0.005979 
-31.174270 12 0.005065 
-30.623091 12 0.003657 
-30.071914 12 0.001912 
-29.520736 12 0.000035 
-28.969557 12 -0.001739 
-28.418378 12 -0.003178 
-27.928923 12 -0.004075 
-27.377742 12 -0.004270 
-26.826562 12 -0.003672 
-26.275384 12 -0.002269 
-25.724209 12 -0.000122 
-25.173035 12 0.002642 
-24.621863 12 0.005838 
-24.070691 12 0.009229 
-23.519517 12 0.012533 
-22.968340 12 0.015405 
-22.417159 12 0.017434 
-21.865979 12 0.018141 
-21.314804 12 0.017011 
-20.763647 12 0.013575 
-20.212518 12 0.007549 
-19.661423 12 -0.000975 
-19.110346 12 -0.011318 
-18.559254 12 -0.022063 
-18.008113 12 -0.031038 
-17.456933 12 -0.035527 
-16.905807 12 -0.032787 
-16.354901 12 -0.020847 
-15.804324 12 0.000515 
-15.253960 12 0.028858 
-14.703438 12 0.058581 
-14.152443 12 0.081192 
-13.601321 12 0.086680 
-13.051409 12 0.066099 
-12.504310 12 0.015091 
-11.960054 12 -0.062534 
-11.415771 12 -0.152426 
-10.867562 12 -0.229645 
-10.316415 12 -0.261898 
-9.773558 12 -0.217669 
-9.255704 12 -0.079521 
-8.767160 12 0.143211 
-8.284572 12 0.410654 
-7.769085 12 0.654682 
-7.218212 12 0.780593 
-6.717978 12 0.693616 
-6.378999 12 0.372590 
-6.190688 12 -0.100968 
-6.007860 12 -0.623099 
-5.651943 12 -1.105575 
-5.110273 12 -1.395041 
-4.649667 12 -1.329034 
-4.418221 12 -0.949113 
-4.282211 12 -0.439353 
-4.051816 12 0.076951 
-3.630240 12 0.510615 
-3.087488 12 0.751654 
-2.554827 12 0.749056 
-2.072154 12 0.562078 
-1.601343 12 0.296110 
-1.102146 12 0.040021 
-0.568184 12 -0.146574 
-0.017948 12 -0.236203 
0.531227 12 -0.235269 
1.075539 12 -0.173956 
1.619385 12 -0.089311 
2.166457 12 -0.012251 
2.716496 12 0.039496 
3.267610 12 0.062972 
3.818708 12 0.064278 
4.369476 12 0.050450 
4.920144 12 0.029032 
5.471045 12 0.008921 
6.022124 12 -0.005057 
6.573288 12 -0.012749 
7.124467 12 -0.014619 
7.675625 12 -0.011720 
8.226776 12 -0.006504 
8.777938 12 -0.001417 
9.329114 12 0.002180 
9.880295 12 0.003755 
10.431474 12 0.003359 
10.982649 12 0.001481 
11.533823 12 -0.001173 
12.084998 12 -0.003934 
12.636175 12 -0.006315 
13.187355 12 -0.008052 
13.738536 12 -0.009074 
14.289717 12 -0.009451 
14.840898 12 -0.009322 
15.392078 12 -0.008833 
15.943259 12 -0.008101 
16.494438 12 -0.007201 
17.045618 12 -0.006168 
17.596798 12 -0.005015 
18.147977 12 -0.003752 
18.699156 12 -0.002401 
19.250336 12 -0.001005 
19.801515 12 0.000372 
20.352695 12 0.001649 
20.903876 12 0.002737 
21.455057 12 0.003553 
22.006238 12 0.004028 
22.557419 12 0.004115 
23.108600 12 0.003797 
23.659780 12 0.003088 
24.210959 12 0.002031 
24.762138 12 0.000696 
25.313317 12 -0.000822 
25.864496 12 -0.002412 
26.415675 12 -0.003956 
26.966855 12 -0.005333 
27.518035 12 -0.006429 
28.069216 12 -0.007148 
28.620398 12 -0.007417 
29.171578 12 -0.007195 
29.722758 12 -0.006477 
30.273937 12 -0.005298 
30.825116 12 -0.003734 
31.376293 12 -0.001897 
31.927471 12 0.000071 
32.478649 12 0.002008 
33.029828 12 0.003745 

==> pulse38spSPSGDVDM5.dat <==
-33.379032 15 0.006719 
-32.827861 15 0.003859 
-32.276692 15 0.000501 
-31.725521 15 -0.003022 
-31.174348 15 -0.006335 
-30.623171 15 -0.009054 
-30.071991 15 -0.010828 
-29.520810 15 -0.011377 
-28.969632 15 -0.010521 
-28.418460 15 -0.008221 
-27.929023 15 -0.004602 
-27.377864 15 0.000035 
-26.826707 15 0.005201 
-26.275544 15 0.010230 
-25.724371 15 0.014324 
-25.173190 15 0.016629 
-24.622013 15 0.016365 
-24.070859 15 0.012995 
-23.519741 15 0.006432 
-22.968655 15 -0.002769 
-22.417572 15 -0.013282 
-21.866452 15 -0.023026 
-21.315280 15 -0.029385 
-20.764114 15 -0.029683 
-20.213081 15 -0.021901 
-19.662288 15 -0.005518 
-19.111690 15 0.017710 
-18.561035 15 0.043312 
-18.010055 15 0.064326 
-17.458880 15 0.072387 
-16.908326 15 0.059800 
-16.359505 15 0.022358 
-15.812649 15 -0.037739 
-15.266109 15 -0.109856 
-14.717264 15 -0.174740 
-14.166093 15 -0.206993 
-13.618851 15 -0.181098 
-13.086073 15 -0.081108 
-12.572089 15 0.089143 
-12.064208 15 0.300728 
-11.537857 15 0.499972 
-10.987494 15 0.611763 
-10.463355 15 0.557309 
-10.047409 15 0.301772 
-9.756148 15 -0.110628 
-9.494284 15 -0.591609 
-9.113934 15 -1.046856 
-8.575733 15 -1.333049 
-8.100727 15 -1.286037 
-7.877734 15 -0.915270 
-7.802532 15 -0.396481 
-7.663474 15 0.142888 
-7.307479 15 0.625900 
-6.775161 15 0.925450 
-6.246174 15 0.944359 
-5.797107 15 0.728094 
-5.376903 15 0.402576 
-4.918770 15 0.076189 
-4.403196 15 -0.175832 
-3.855387 15 -0.310179 
-3.306462 15 -0.324365 
-2.766758 15 -0.251317 
-2.229853 15 -0.138263 
-1.687887 15 -0.027957 
-1.139637 15 0.050975 
-0.588586 15 0.087299 
-0.037791 15 0.085401 
0.512235 15 0.059288 
1.062322 15 0.025312 
1.612973 15 -0.003793 
2.164012 15 -0.022443 
2.715178 15 -0.031408 
3.266351 15 -0.032739 
3.817449 15 -0.027211 
4.368535 15 -0.017892 
4.919667 15 -0.009398 
5.470814 15 -0.002753 
6.021979 15 0.002452 
6.573159 15 0.005280 
7.124339 15 0.005679 
7.675519 15 0.004937 
8.226699 15 0.004007 
8.777880 15 0.003205 
9.329061 15 0.002739 
9.880242 15 0.002670 
10.431423 15 0.002851 
10.982604 15 0.003053 
11.533785 15 0.003089 
12.084966 15 0.002858 
12.636147 15 0.002351 
13.187327 15 0.001636 
13.738507 15 0.000841 
14.289688 15 0.000111 
14.840869 15 -0.000421 
15.392050 15 -0.000654 
15.943231 15 -0.000537 
16.494412 15 -0.000063 
17.045592 15 0.000726 
17.596772 15 0.001756 
18.147953 15 0.002926 
18.699133 15 0.004121 
19.250313 15 0.005221 
19.801494 15 0.006112 
20.352675 15 0.006695 
20.903856 15 0.006892 
21.455037 15 0.006657 
22.006217 15 0.005976 
22.557396 15 0.004878 
23.108574 15 0.003431 
23.659752 15 0.001740 
24.210930 15 -0.000057 
24.762109 15 -0.001798 
25.313288 15 -0.003316 
25.864469 15 -0.004448 
26.415650 15 -0.005057 
26.966831 15 -0.005043 
27.518011 15 -0.004364 
28.069189 15 -0.003041 
28.620366 15 -0.001164 
29.171542 15 0.001111 
29.722719 15 0.003573 
30.273896 15 0.005972 
30.825075 15 0.008043 
31.376255 15 0.009534 
31.927436 15 0.010239 
32.478616 15 0.010019 
33.029794 15 0.008827 

==> pulse38spSPSGDVDM6.dat <==
-33.379157 18 -0.006271 
-32.827977 18 -0.008341 
-32.276796 18 -0.008953 
-31.725619 18 -0.007903 
-31.174449 18 -0.005226 
-30.623287 18 -0.001238 
-30.072126 18 0.003457 
-29.520959 18 0.008001 
-28.969782 18 0.011388 
-28.418601 18 0.012607 
-27.929160 18 0.010846 
-27.378023 18 0.005729 
-26.826925 18 -0.002475 
-26.275845 18 -0.012699 
-25.724743 18 -0.023080 
-25.173588 18 -0.031150 
-24.622408 18 -0.034264 
-24.071297 18 -0.030244 
-23.520367 18 -0.018142 
-22.969630 18 0.001047 
-22.418926 18 0.023952 
-21.868009 18 0.044944 
-21.316843 18 0.056975 
-20.765858 18 0.053232 
-20.215809 18 0.029414 
-19.667058 18 -0.013834 
-19.118799 18 -0.069115 
-18.569363 18 -0.121945 
-18.018271 18 -0.152541 
-17.468719 18 -0.140304 
-16.927049 18 -0.071003 
-16.396876 18 0.055145 
-15.871843 18 0.218012 
-15.337112 18 0.376632 
-14.787035 18 0.472448 
-14.249314 18 0.441848 
-13.778734 18 0.246746 
-13.399647 18 -0.094743 
-13.057133 18 -0.515908 
-12.641832 18 -0.926669 
-12.105829 18 -1.197283 
-11.608277 18 -1.173617 
-11.351283 18 -0.831682 
-11.284791 18 -0.320490 
-11.202538 18 0.225460 
-10.909530 18 0.737028 
-10.392881 18 1.085500 
-9.866027 18 1.129435 
-9.457000 18 0.888125 
-9.104102 18 0.505601 
-8.705673 18 0.109144 
-8.219711 18 -0.212774 
-7.676845 18 -0.398431 
-7.128077 18 -0.431639 
-6.594936 18 -0.346464 
-6.069225 18 -0.200961 
-5.536834 18 -0.050079 
-4.993133 18 0.066801 
-4.442788 18 0.129959 
-3.891947 18 0.139185 
-3.342866 18 0.108916 
-2.794349 18 0.060188 
-2.244831 18 0.012777 
-1.694132 18 -0.020199 
-1.142965 18 -0.034364 
-0.591852 18 -0.032827 
-0.040825 18 -0.022686 
0.510246 18 -0.011099 
1.061383 18 -0.002228 
1.612544 18 0.003723 
2.163714 18 0.008020 
2.714895 18 0.010059 
3.266067 18 0.008845 
3.817245 18 0.006620 
4.368426 18 0.005565 
4.919605 18 0.004603 
5.470786 18 0.003622 
6.021966 18 0.003951 
6.573145 18 0.005248 
7.124326 18 0.006435 
7.675507 18 0.007234 
8.226688 18 0.007625 
8.777869 18 0.007404 
9.329048 18 0.006511 
9.880226 18 0.005080 
10.431403 18 0.003301 
10.982580 18 0.001367 
11.533758 18 -0.000535 
12.084937 18 -0.002231 
12.636117 18 -0.003583 
13.187298 18 -0.004495 
13.738479 18 -0.004909 
14.289660 18 -0.004805 
14.840841 18 -0.004205 
15.392020 18 -0.003169 
15.943199 18 -0.001796 
16.494378 18 -0.000219 
17.045557 18 0.001403 
17.596737 18 0.002896 
18.147917 18 0.004086 
18.699098 18 0.004816 
19.250279 18 0.004966 
19.801459 18 0.004466 
20.352638 18 0.003308 
20.903815 18 0.001559 
21.454991 18 -0.000647 
22.006166 18 -0.003115 
22.557343 18 -0.005602 
23.108520 18 -0.007843 
23.659700 18 -0.009577 
24.210881 18 -0.010576 
24.762062 18 -0.010672 
25.313241 18 -0.009787 
25.864416 18 -0.007939 
26.415588 18 -0.005257 
26.966758 18 -0.001972 
27.517928 18 0.001605 
28.069100 18 0.005107 
28.620275 18 0.008156 
29.171455 18 0.010403 
29.722636 18 0.011571 
30.273816 18 0.011499 
30.824992 18 0.010162 
31.376164 18 0.007690 
31.927331 18 0.004365 
32.478498 18 0.000593 
33.029668 18 -0.003128 

==> pulse38spSPSGDVDM7.dat <==
-33.379306 21 0.002857 
-32.828156 21 0.009476 
-32.276987 21 0.014597 
-31.725806 21 0.017048 
-31.174635 21 0.015994 
-30.623498 21 0.011200 
-30.072398 21 0.003227 
-29.521308 21 -0.006509 
-28.970187 21 -0.015855 
-28.419019 21 -0.022273 
-27.929571 21 -0.023406 
-27.378475 21 -0.017774 
-26.827512 21 -0.005457 
-26.276625 21 0.011436 
-25.725659 21 0.028738 
-25.174519 21 0.040815 
-24.623384 21 0.041833 
-24.072699 21 0.027594 
-23.522793 21 -0.002440 
-22.973333 21 -0.043524 
-22.423343 21 -0.085122 
-21.872302 21 -0.112100 
-21.321759 21 -0.108028 
-20.775431 21 -0.060548 
-20.236036 21 0.032282 
-19.700633 21 0.157014 
-19.160451 21 0.283222 
-18.610592 21 0.365969 
-18.065293 21 0.354808 
-17.558576 21 0.213816 
-17.112829 21 -0.054582 
-16.700418 21 -0.404213 
-16.248262 21 -0.757141 
-15.712416 21 -1.000956 
-15.192824 21 -0.999934 
-14.871103 21 -0.703138 
-14.757224 21 -0.216177 
-14.678846 21 0.326219 
-14.425677 21 0.849490 
-13.926889 21 1.231711 
-13.400046 21 1.300411 
-13.034245 21 1.040520 
-12.765715 21 0.607832 
-12.451928 21 0.145994 
-12.014321 21 -0.249665 
-11.481740 21 -0.497478 
-10.932640 21 -0.558771 
-10.407670 21 -0.464635 
-9.897552 21 -0.286027 
-9.379402 21 -0.092497 
-8.843263 21 0.065134 
-8.294664 21 0.158812 
-7.743630 21 0.183823 
-7.195256 21 0.154355 
-6.648670 21 0.094520 
-6.101114 21 0.029189 
-5.551421 21 -0.022467 
-5.000402 21 -0.050342 
-4.449295 21 -0.053893 
-3.898523 21 -0.039998 
-3.347793 21 -0.019003 
-2.796825 21 -0.000418 
-2.245672 21 0.010228 
-1.694495 21 0.012316 
-1.143342 21 0.008834 
-0.592182 21 0.003867 
-0.041007 21 0.000202 
0.510171 21 -0.001909 
1.061348 21 -0.003827 
1.612528 21 -0.005700 
2.163706 21 -0.005668 
2.714878 21 -0.003340 
3.266058 21 -0.001126 
3.817236 21 0.000465 
4.368409 21 0.002906 
4.919589 21 0.005119 
5.470770 21 0.005731 
6.021951 21 0.005480 
6.573131 21 0.004897 
7.124309 21 0.003672 
7.675486 21 0.001804 
8.226662 21 -0.000386 
8.777838 21 -0.002734 
9.329015 21 -0.005128 
9.880192 21 -0.007397 
10.431371 21 -0.009348 
10.982552 21 -0.010808 
11.533733 21 -0.011633 
12.084913 21 -0.011711 
12.636093 21 -0.010990 
13.187270 21 -0.009487 
13.738445 21 -0.007293 
14.289617 21 -0.004574 
14.840790 21 -0.001555 
15.391963 21 0.001501 
15.943139 21 0.004317 
16.494317 21 0.006630 
17.045497 21 0.008225 
17.596678 21 0.008959 
18.147859 21 0.008777 
18.699037 21 0.007726 
19.250214 21 0.005952 
19.801389 21 0.003686 
20.352564 21 0.001219 
20.903740 21 -0.001132 
21.454919 21 -0.003061 
22.006100 21 -0.004313 
22.557281 21 -0.004725 
23.108461 21 -0.004247 
23.659639 21 -0.002960 
24.210816 21 -0.001072 
24.761993 21 0.001104 
25.313172 21 0.003183 
25.864352 21 0.004765 
26.415533 21 0.005484 
26.966712 21 0.005075 
27.517888 21 0.003421 
28.069059 21 0.000589 
28.620225 21 -0.003157 
29.171390 21 -0.007366 
29.722560 21 -0.011449 
30.273736 21 -0.014747 
30.824916 21 -0.016625 
31.376095 21 -0.016583 
31.927264 21 -0.014360 
32.478417 21 -0.010022 
33.029557 21 -0.004012 

==> pulse38spSPSGDVDM8.dat <==
-33.379522 24 0.006400 
-32.828395 24 -0.001268 
-32.277240 24 -0.007904 
-31.726060 24 -0.011285 
-31.174899 24 -0.009681 
-30.623807 24 -0.002498 
-30.072785 24 0.009225 
-29.521749 24 0.022643 
-28.970617 24 0.033454 
-28.419442 24 0.036828 
-27.930199 24 0.028836 
-27.379691 24 0.008131 
-26.829555 24 -0.022607 
-26.279238 24 -0.056030 
-25.728262 24 -0.080811 
-25.177237 24 -0.083994 
-24.628204 24 -0.054991 
-24.083081 24 0.009480 
-23.540799 24 0.101092 
-22.996521 24 0.198001 
-22.446591 24 0.266432 
-21.897719 24 0.267157 
-21.369612 24 0.168998 
-20.878994 24 -0.033635 
-20.413858 24 -0.311055 
-19.929430 24 -0.601131 
-19.391668 24 -0.811025 
-18.856569 24 -0.827303 
-18.463368 24 -0.585046 
-18.262647 24 -0.141806 
-18.135538 24 0.383468 
-17.885597 24 0.903732 
-17.401829 24 1.302117 
-16.871263 24 1.393611 
-16.537738 24 1.128131 
-16.353978 24 0.662012 
-16.141136 24 0.152041 
-15.771733 24 -0.308687 
-15.256701 24 -0.622113 
-14.707204 24 -0.716502 
-14.194366 24 -0.611698 
-13.708406 24 -0.393338 
-13.212891 24 -0.149230 
-12.689236 24 0.056390 
-12.143941 24 0.185872 
-11.592776 24 0.229666 
-11.045068 24 0.202646 
-10.500692 24 0.133220 
-9.955649 24 0.051595 
-9.407545 24 -0.017999 
-8.856972 24 -0.061061 
-8.305807 24 -0.073644 
-7.755194 24 -0.060775 
-7.204993 24 -0.033090 
-6.654559 24 -0.002767 
-6.103630 24 0.020186 
-5.552454 24 0.030448 
-5.001342 24 0.028141 
-4.450329 24 0.017652 
-3.899285 24 0.005055 
-3.348153 24 -0.004736 
-2.796977 24 -0.009750 
-2.245796 24 -0.010943 
-1.694615 24 -0.010678 
-1.143434 24 -0.010785 
-0.592253 24 -0.011330 
-0.041075 24 -0.010858 
0.510094 24 -0.008352 
1.061266 24 -0.005072 
1.612446 24 -0.002978 
2.163624 24 -0.001469 
2.714796 24 0.001076 
3.265976 24 0.003325 
3.817157 24 0.003959 
4.368337 24 0.004571 
4.919518 24 0.005498 
5.470698 24 0.005472 
6.021878 24 0.004545 
6.573057 24 0.003315 
7.124235 24 0.001791 
7.675413 24 -0.000036 
8.226591 24 -0.001865 
8.777771 24 -0.003428 
9.328951 24 -0.004543 
9.880132 24 -0.005072 
10.431313 24 -0.004934 
10.982493 24 -0.004138 
11.533672 24 -0.002789 
12.084850 24 -0.001070 
12.636028 24 0.000779 
13.187207 24 0.002491 
13.738388 24 0.003804 
14.289569 24 0.004497 
14.840749 24 0.004427 
15.391929 24 0.003552 
15.943106 24 0.001941 
16.494282 24 -0.000222 
17.045457 24 -0.002656 
17.596634 24 -0.005015 
18.147813 24 -0.006934 
18.698994 24 -0.008075 
19.250175 24 -0.008180 
19.801353 24 -0.007118 
20.352527 24 -0.004917 
20.903697 24 -0.001773 
21.454865 24 0.001959 
22.006034 24 0.005802 
22.557208 24 0.009212 
23.108387 24 0.011657 
23.659569 24 0.012695 
24.210746 24 0.012054 
24.761916 24 0.009693 
25.313077 24 0.005834 
25.864233 24 0.000958 
26.415390 24 -0.004238 
26.966557 24 -0.008933 
27.517733 24 -0.012304 
28.068915 24 -0.013664 
28.620089 24 -0.012606 
29.171249 24 -0.009112 
29.722393 24 -0.003614 
30.273532 24 0.003023 
30.824681 24 0.009615 
31.375849 24 0.014848 
31.927030 24 0.017545 
32.478204 24 0.016952 
33.029352 24 0.012988 

==> pulse38spSPSGDVDM9.dat <==
-33.379098 27 0.005880 
-32.827971 27 0.015137 
-32.276791 27 0.020157 
-31.725667 27 0.017418 
-31.174764 27 0.005056 
-30.624111 27 -0.015871 
-30.073451 27 -0.040645 
-29.522458 27 -0.061172 
-28.971300 27 -0.067566 
-28.421000 27 -0.051054 
-27.934497 27 -0.007759 
-27.388111 27 0.057723 
-26.841075 27 0.130347 
-26.290938 27 0.185406 
-25.740523 27 0.193080 
-25.200528 27 0.127739 
-24.681956 27 -0.019371 
-24.180555 27 -0.230296 
-23.670939 27 -0.458378 
-23.129895 27 -0.630227 
-22.586195 27 -0.654961 
-22.133424 27 -0.466778 
-21.833301 27 -0.084409 
-21.620721 27 0.402467 
-21.336393 27 0.900997 
-20.858323 27 1.295435 
-20.321473 27 1.404298 
-19.995952 27 1.148351 
-19.874286 27 0.669243 
-19.759715 27 0.133516 
-19.474117 27 -0.373973 
-18.986471 27 -0.749736 
-18.436388 27 -0.881921 
-17.940455 27 -0.765983 
-17.490644 27 -0.501728 
-17.030081 27 -0.199032 
-16.525977 27 0.062330 
-15.985801 27 0.232534 
-15.434621 27 0.295097 
-14.888501 27 0.266104 
-14.348117 27 0.180689 
-13.807321 27 0.076687 
-13.261935 27 -0.015549 
-12.712311 27 -0.077337 
-12.161142 27 -0.102280 
-11.610519 27 -0.094356 
-11.060765 27 -0.064270 
-10.511087 27 -0.025304 
-9.960771 27 0.010310 
-9.409800 27 0.034005 
-8.858620 27 0.042280 
-8.307581 27 0.036729 
-7.756669 27 0.022708 
-7.205694 27 0.007019 
-6.654577 27 -0.004649 
-6.103397 27 -0.009610 
-5.552227 27 -0.008670 
-5.001061 27 -0.005029 
-4.449883 27 -0.002187 
-3.898703 27 -0.002008 
-3.347528 27 -0.004015 
-2.796350 27 -0.006224 
-2.245169 27 -0.006797 
-1.693993 27 -0.005377 
-1.142816 27 -0.003253 
-0.591635 27 -0.002055 
-0.040454 27 -0.001845 
0.510725 27 -0.000999 
1.061901 27 0.001033 
1.613082 27 0.002407 
2.164263 27 0.002318 
2.715443 27 0.002590 
3.266624 27 0.003180 
3.817802 27 0.002245 
4.368981 27 0.000594 
4.920161 27 -0.000484 
5.471341 27 -0.001419 
6.022522 27 -0.002319 
6.573703 27 -0.002611 
7.124883 27 -0.002077 
7.676062 27 -0.000820 
8.227239 27 0.001107 
8.778414 27 0.003571 
9.329589 27 0.006311 
9.880766 27 0.008991 
10.431945 27 0.011258 
10.983125 27 0.012784 
11.534306 27 0.013301 
12.085485 27 0.012651 
12.636659 27 0.010815 
13.187828 27 0.007929 
13.738994 27 0.004279 
14.290160 27 0.000272 
14.841329 27 -0.003605 
15.392504 27 -0.006853 
15.943683 27 -0.009026 
16.494864 27 -0.009800 
17.046042 27 -0.009029 
17.597215 27 -0.006781 
18.148382 27 -0.003343 
18.699546 27 0.000805 
19.250713 27 0.005047 
19.801886 27 0.008720 
20.353066 27 0.011212 
20.904246 27 0.012066 
21.455423 27 0.011070 
22.006590 27 0.008310 
22.557750 27 0.004183 
23.108909 27 -0.000645 
23.660073 27 -0.005335 
24.211247 27 -0.009011 
24.762428 27 -0.010927 
25.313606 27 -0.010620 
25.864774 27 -0.008041 
26.415930 27 -0.003610 
26.967083 27 0.001819 
27.518245 27 0.007086 
28.069420 27 0.010953 
28.620601 27 0.012380 
29.171771 27 0.010810 
29.722920 27 0.006382 
30.274056 27 0.000019 
30.825202 27 -0.006694 
31.376371 27 -0.011815 
31.927552 27 -0.013551 
32.478707 27 -0.010824 
33.029814 27 -0.003792 

==> pulse38spSPSGDVDMt1000.dat <==
-33.067561 0.010040 
-32.516383 0.013518 
-31.965206 0.013786 
-31.414043 0.010910 
-30.862883 0.006503 
-30.311717 0.002194 
-29.760540 -0.000845 
-29.209359 -0.001634 
-28.658183 -0.000258 
-28.107002 0.001281 
-27.555826 0.000570 
-27.004665 -0.002935 
-26.453506 -0.007885 
-25.902337 -0.012430 
-25.351156 -0.014679 
-24.799992 -0.012973 
-24.248865 -0.007161 
-23.697750 0.000936 
-23.146613 0.008860 
-22.595444 0.014505 
-22.044264 0.016102 
-21.493110 0.013152 
-20.941965 0.007612 
-20.390802 0.002447 
-19.839627 -0.001091 
-19.288451 -0.003605 
-18.737274 -0.005940 
-18.186102 -0.008821 
-17.634938 -0.012799 
-17.083768 -0.017038 
-16.532587 -0.019144 
-15.981431 -0.016878 
-15.430362 -0.008988 
-14.879448 0.005142 
-14.328654 0.024500 
-13.777789 0.045162 
-13.226699 0.061012 
-12.675552 0.064749 
-12.125188 0.048286 
-11.576906 0.005839 
-11.030836 -0.060533 
-10.484776 -0.138120 
-9.935746 -0.204573 
-9.384631 -0.230588 
-8.840920 -0.186791 
-8.318590 -0.056817 
-7.820665 0.150532 
-7.326425 0.397498 
-6.802507 0.618048 
-6.251330 0.720587 
-5.754875 0.617503 
-5.410277 0.293021 
-5.201299 -0.175408 
-4.985784 -0.688467 
-4.595657 -1.151066 
-4.046706 -1.400365 
-3.615672 -1.286752 
-3.421049 -0.876032 
-3.308656 -0.354020 
-3.083595 0.167242 
-2.716587 0.599280 
-2.170263 0.826582 
-1.645495 0.800674 
-1.175835 0.589782 
-0.716156 0.304040 
-0.224082 0.031761 
0.306892 -0.168134 
0.856798 -0.266652 
1.405792 -0.268160 
1.948524 -0.201948 
2.489611 -0.105504 
3.034184 -0.012003 
3.583035 0.056517 
4.134021 0.091248 
4.684996 0.093643 
5.235168 0.071765 
5.785032 0.037610 
6.335262 0.002988 
6.886056 -0.023763 
7.437194 -0.038362 
7.988355 -0.040554 
8.539394 -0.032951 
9.090332 -0.019187 
9.641301 -0.003613 
10.192374 0.009618 
10.743529 0.018202 
11.294709 0.021190 
11.845859 0.018528 
12.396971 0.011684 
12.948080 0.003104 
13.499223 -0.004581 
14.050395 -0.009516 
14.601576 -0.011582 
15.152754 -0.011192 
15.703920 -0.008444 
16.255079 -0.004043 
16.806240 0.000784 
17.357412 0.004819 
17.908592 0.007150 
18.459772 0.007293 
19.010934 0.004597 
19.562075 -0.000875 
20.113226 -0.007159 
20.664401 -0.011522 
21.215579 -0.012056 
21.766734 -0.008652 
22.317874 -0.002723 
22.869022 0.003724 
23.420196 0.008367 
23.971377 0.009731 
24.522548 0.007991 
25.073709 0.004198 
25.624863 -0.000792 
26.176013 -0.006494 
26.727179 -0.011671 
27.278359 -0.014649 
27.829537 -0.014803 
28.380711 -0.012911 
28.931883 -0.010117 
29.483055 -0.007161 
30.034234 -0.004910 
30.585415 -0.004128 
31.136596 -0.004483 
31.687776 -0.004502 
32.238952 -0.002952 
32.790117 0.000370 
33.341276 0.005041 

==> stdDVDM30pulse0.dat <==
-33.667710 0 -0.000043 
-33.535421 0 -0.000003 
-33.403131 0 -0.000002 
-33.270842 0 -0.000001 
-33.138552 0 0.000000 
-33.006262 0 0.000001 
-32.873973 0 0.000002 
-32.741683 0 0.000003 
-32.609393 0 0.000004 
-32.477104 0 0.000005 
-32.344814 0 0.000005 
-32.212524 0 0.000005 
-32.080235 0 0.000005 
-31.947945 0 0.000005 
-31.815656 0 0.000005 
-31.683366 0 0.000004 
-31.551076 0 0.000003 
-31.418787 0 0.000001 
-31.286497 0 -0.000000 
-31.154207 0 -0.000002 
-31.021918 0 -0.000004 
-30.889628 0 -0.000007 
-30.757339 0 -0.000009 
-30.625049 0 -0.000012 
-30.492759 0 -0.000015 
-30.360470 0 -0.000018 
-30.228180 0 -0.000021 
-30.095890 0 -0.000024 
-29.963601 0 -0.000028 
-29.831311 0 -0.000031 
-29.699022 0 -0.000033 
-29.566732 0 -0.000036 
-29.434442 0 -0.000038 
-29.302153 0 -0.000040 
-29.169863 0 -0.000042 
-29.037573 0 -0.000043 
-28.905284 0 -0.000044 
-28.772994 0 -0.000044 
-28.640705 0 -0.000043 
-28.508415 0 -0.000041 
-28.376125 0 -0.000039 
-28.243836 0 -0.000036 
-28.111546 0 -0.000033 
-27.979256 0 -0.000028 
-27.846967 0 -0.000023 
-27.714677 0 -0.000017 
-27.582387 0 -0.000011 
-27.450098 0 -0.000004 
-27.317808 0 0.000004 
-27.185519 0 0.000012 
-27.053229 0 0.000020 
-26.920939 0 0.000028 
-26.788650 0 0.000037 
-26.656360 0 0.000045 
-26.524070 0 0.000053 
-26.391781 0 0.000061 
-26.259491 0 0.000068 
-26.127202 0 0.000074 
-25.994912 0 0.000080 
-25.862622 0 0.000084 
-25.730333 0 0.000087 
-25.598043 0 0.000088 
-25.465753 0 0.000087 
-25.333464 0 0.000085 
-25.201174 0 0.000081 
-25.068885 0 0.000075 
-24.936595 0 0.000067 
-24.804305 0 0.000057 
-24.672016 0 0.000045 
-24.539726 0 0.000031 
-24.407436 0 0.000016 
-24.275147 0 -0.000002 
-24.142857 0 -0.000021 
-24.010568 0 -0.000042 
-23.878278 0 -0.000063 
-23.745988 0 -0.000085 
-23.613699 0 -0.000108 
-23.481409 0 -0.000131 
-23.349119 0 -0.000154 
-23.216830 0 -0.000175 
-23.084540 0 -0.000196 
-22.952251 0 -0.000214 
-22.819961 0 -0.000231 
-22.687671 0 -0.000245 
-22.555382 0 -0.000255 
-22.423092 0 -0.000262 
-22.290802 0 -0.000265 
-22.158513 0 -0.000264 
-22.026223 0 -0.000258 
-21.893933 0 -0.000246 
-21.761644 0 -0.000230 
-21.629354 0 -0.000208 
-21.497065 0 -0.000181 
-21.364775 0 -0.000148 
-21.232485 0 -0.000110 
-21.100196 0 -0.000067 
-20.967906 0 -0.000019 
-20.835616 0 0.000033 
-20.703327 0 0.000088 
-20.571037 0 0.000146 
-20.438748 0 0.000207 
-20.306458 0 0.000268 
-20.174168 0 0.000329 
-20.041879 0 0.000389 
-19.909589 0 0.000447 
-19.777299 0 0.000502 
-19.645010 0 0.000551 
-19.512720 0 0.000595 
-19.380431 0 0.000631 
-19.248141 0 0.000659 
-19.115851 0 0.000677 
-18.983562 0 0.000684 
-18.851272 0 0.000678 
-18.718982 0 0.000660 
-18.586693 0 0.000628 
-18.454403 0 0.000582 
-18.322114 0 0.000522 
-18.189824 0 0.000447 
-18.057534 0 0.000357 
-17.925245 0 0.000253 
-17.792955 0 0.000136 
-17.660665 0 0.000007 
-17.528376 0 -0.000133 
-17.396086 0 -0.000283 
-17.263796 0 -0.000440 
-17.131507 0 -0.000602 
-16.999217 0 -0.000766 
-16.866928 0 -0.000931 
-16.734638 0 -0.001092 
-16.602348 0 -0.001247 
-16.470059 0 -0.001392 
-16.337769 0 -0.001524 
-16.205479 0 -0.001639 
-16.073190 0 -0.001734 
-15.940900 0 -0.001806 
-15.808611 0 -0.001851 
-15.676321 0 -0.001866 
-15.544031 0 -0.001848 
-15.411742 0 -0.001795 
-15.279452 0 -0.001706 
-15.147162 0 -0.001579 
-15.014873 0 -0.001412 
-14.882583 0 -0.001206 
-14.750294 0 -0.000961 
-14.618004 0 -0.000679 
-14.485714 0 -0.000361 
-14.353425 0 -0.000010 
-14.221135 0 0.000369 
-14.088845 0 0.000773 
-13.956556 0 0.001197 
-13.824266 0 0.001633 
-13.691977 0 0.002075 
-13.559687 0 0.002517 
-13.427397 0 0.002948 
-13.295108 0 0.003362 
-13.162818 0 0.003748 
-13.030528 0 0.004098 
-12.898239 0 0.004403 
-12.765949 0 0.004652 
-12.633660 0 0.004837 
-12.501370 0 0.004949 
-12.369080 0 0.004980 
-12.236791 0 0.004924 
-12.104501 0 0.004772 
-11.972211 0 0.004522 
-11.839922 0 0.004168 
-11.707632 0 0.003709 
-11.575342 0 0.003145 
-11.443053 0 0.002476 
-11.310763 0 0.001708 
-11.178474 0 0.000844 
-11.046184 0 -0.000106 
-10.913894 0 -0.001133 
-10.781605 0 -0.002225 
-10.649315 0 -0.003366 
-10.517025 0 -0.004540 
-10.384736 0 -0.005729 
-10.252446 0 -0.006913 
-10.120157 0 -0.008068 
-9.987867 0 -0.009172 
-9.855577 0 -0.010201 
-9.723288 0 -0.011129 
-9.590998 0 -0.011932 
-9.458708 0 -0.012584 
-9.326419 0 -0.013061 
-9.194129 0 -0.013341 
-9.061840 0 -0.013401 
-8.929550 0 -0.013222 
-8.797260 0 -0.012788 
-8.664971 0 -0.012086 
-8.532681 0 -0.011106 
-8.400391 0 -0.009844 
-8.268102 0 -0.008298 
-8.135812 0 -0.006474 
-8.003523 0 -0.004381 
-7.871233 0 -0.002036 
-7.738943 0 0.000540 
-7.606654 0 0.003318 
-7.474364 0 0.006266 
-7.342074 0 0.009343 
-7.209785 0 0.012505 
-7.077495 0 0.015699 
-6.945205 0 0.018872 
-6.812916 0 0.021964 
-6.680626 0 0.024911 
-6.548337 0 0.027648 
-6.416047 0 0.030108 
-6.283757 0 0.032223 
-6.151468 0 0.033926 
-6.019178 0 0.035153 
-5.886888 0 0.035842 
-5.754599 0 0.035935 
-5.622309 0 0.035382 
-5.490020 0 0.034141 
-5.357730 0 0.032175 
-5.225440 0 0.029462 
-5.093151 0 0.025987 
-4.960861 0 0.021753 
-4.828571 0 0.016772 
-4.696282 0 0.011073 
-4.563992 0 0.004700 
-4.431703 0 -0.002286 
-4.299413 0 -0.009809 
-4.167123 0 -0.017776 
-4.034834 0 -0.026078 
-3.902544 0 -0.034591 
-3.770254 0 -0.043177 
-3.637965 0 -0.051685 
-3.505675 0 -0.059951 
-3.373386 0 -0.067806 
-3.241096 0 -0.075072 
-3.108806 0 -0.081568 
-2.976517 0 -0.087112 
-2.844227 0 -0.091527 
-2.711937 0 -0.094639 
-2.579648 0 -0.096286 
-2.447358 0 -0.096317 
-2.315068 0 -0.094599 
-2.182779 0 -0.091019 
-2.050489 0 -0.085486 
-1.918200 0 -0.077936 
-1.785910 0 -0.068336 
-1.653620 0 -0.056686 
-1.521331 0 -0.043024 
-1.389041 0 -0.027428 
-1.256751 0 -0.010017 
-1.124462 0 0.009040 
-0.992172 0 0.029530 
-0.859883 0 0.051191 
-0.727593 0 0.073710 
-0.595303 0 0.096734 
-0.463014 0 0.119865 
-0.330724 0 0.142669 
-0.198434 0 0.164687 
-0.066145 0 0.185439 
0.066145 0 0.204436 
0.198434 0 0.221188 
0.330724 0 0.235218 
0.463014 0 0.246063 
0.595303 0 0.253286 
0.727593 0 0.256479 
0.859883 0 0.255267 
0.992172 0 0.249313 
1.124462 0 0.238318 
1.256751 0 0.222029 
1.389041 0 0.200243 
1.521331 0 0.172815 
1.653620 0 0.139678 
1.785910 0 0.100856 
1.918200 0 0.056497 
2.050489 0 0.006902 
2.182779 0 -0.047437 
2.315068 0 -0.105803 
2.447358 0 -0.167229 
2.579648 0 -0.230498 
2.711937 0 -0.294180 
2.844227 0 -0.356691 
2.976517 0 -0.416399 
3.108806 0 -0.471720 
3.241096 0 -0.521207 
3.373386 0 -0.563595 
3.505675 0 -0.597814 
3.637965 0 -0.622963 
3.770254 0 -0.638260 
3.902544 0 -0.642979 
4.034834 0 -0.636384 
4.167123 0 -0.617655 
4.299413 0 -0.585809 
4.431703 0 -0.539612 
4.563992 0 -0.477479 
4.696282 0 -0.397366 
4.828571 0 -0.296698 
4.960861 0 -0.172520 
5.093151 0 -0.022361 
5.225440 0 0.153111 
5.357730 0 0.345310 
5.490020 0 0.536168 
5.622309 0 0.707128 
5.754599 0 0.849002 
5.886888 0 0.961070 
6.019178 0 1.045931 
6.151468 0 1.106484 
6.283757 0 1.144939 
6.416047 0 1.162612 
6.548337 0 1.159916 
6.680626 0 1.136305 
6.812916 0 1.090080 
6.945205 0 1.017928 
7.077495 0 0.913971 
7.209785 0 0.767902 
7.342074 0 0.562368 
7.474364 0 0.279613 
7.606654 0 -0.042987 
7.738943 0 -0.312524 
7.871233 0 -0.509198 
8.003523 0 -0.652202 
8.135812 0 -0.756999 
8.268102 0 -0.832828 
8.400391 0 -0.885196 
8.532681 0 -0.917479 
8.664971 0 -0.931781 
8.797260 0 -0.929401 
8.929550 0 -0.911114 
9.061840 0 -0.877373 
9.194129 0 -0.828492 
9.326419 0 -0.764854 
9.458708 0 -0.687200 
9.590998 0 -0.596959 
9.723288 0 -0.496567 
9.855577 0 -0.389555 
9.987867 0 -0.280220 
10.120157 0 -0.172924 
10.252446 0 -0.071355 
10.384736 0 0.021890 
10.517025 0 0.105303 
10.649315 0 0.178227 
10.781605 0 0.240564 
10.913894 0 0.292539 
11.046184 0 0.334549 
11.178474 0 0.367061 
11.310763 0 0.390573 
11.443053 0 0.405590 
11.575342 0 0.412622 
11.707632 0 0.412188 
11.839922 0 0.404833 
11.972211 0 0.391131 
12.104501 0 0.371704 
12.236791 0 0.347226 
12.369080 0 0.318426 
12.501370 0 0.286083 
12.633660 0 0.251014 
12.765949 0 0.214058 
12.898239 0 0.176047 
13.030528 0 0.137785 
13.162818 0 0.100021 
13.295108 0 0.063434 
13.427397 0 0.028610 
13.559687 0 -0.003954 
13.691977 0 -0.033860 
13.824266 0 -0.060804 
13.956556 0 -0.084567 
14.088845 0 -0.105010 
14.221135 0 -0.122064 
14.353425 0 -0.135721 
14.485714 0 -0.146031 
14.618004 0 -0.153088 
14.750294 0 -0.157032 
14.882583 0 -0.158037 
15.014873 0 -0.156310 
15.147162 0 -0.152085 
15.279452 0 -0.145619 
15.411742 0 -0.137187 
15.544031 0 -0.127076 
15.676321 0 -0.115581 
15.808611 0 -0.103002 
15.940900 0 -0.089633 
16.073190 0 -0.075762 
16.205479 0 -0.061665 
16.337769 0 -0.047599 
16.470059 0 -0.033803 
16.602348 0 -0.020492 
16.734638 0 -0.007855 
16.866928 0 0.003945 
16.999217 0 0.014772 
17.131507 0 0.024520 
17.263796 0 0.033106 
17.396086 0 0.040477 
17.528376 0 0.046602 
17.660665 0 0.051475 
17.792955 0 0.055109 
17.925245 0 0.057540 
18.057534 0 0.058818 
18.189824 0 0.059011 
18.322114 0 0.058197 
18.454403 0 0.056468 
18.586693 0 0.053921 
18.718982 0 0.050661 
18.851272 0 0.046799 
18.983562 0 0.042443 
19.115851 0 0.037706 
19.248141 0 0.032696 
19.380431 0 0.027518 
19.512720 0 0.022271 
19.645010 0 0.017051 
19.777299 0 0.011942 
19.909589 0 0.007022 
20.041879 0 0.002360 
20.174168 0 -0.001986 
20.306458 0 -0.005967 
20.438748 0 -0.009544 
20.571037 0 -0.012687 
20.703327 0 -0.015378 
20.835616 0 -0.017604 
20.967906 0 -0.019365 
21.100196 0 -0.020667 
21.232485 0 -0.021522 
21.364775 0 -0.021950 
21.497065 0 -0.021977 
21.629354 0 -0.021633 
21.761644 0 -0.020952 
21.893933 0 -0.019971 
22.026223 0 -0.018729 
22.158513 0 -0.017268 
22.290802 0 -0.015628 
22.423092 0 -0.013851 
22.555382 0 -0.011977 
22.687671 0 -0.010044 
22.819961 0 -0.008091 
22.952251 0 -0.006151 
23.084540 0 -0.004255 
23.216830 0 -0.002433 
23.349119 0 -0.000709 
23.481409 0 0.000895 
23.613699 0 0.002361 
23.745988 0 0.003676 
23.878278 0 0.004829 
24.010568 0 0.005812 
24.142857 0 0.006622 
24.275147 0 0.007260 
24.407436 0 0.007726 
24.539726 0 0.008027 
24.672016 0 0.008170 
24.804305 0 0.008165 
24.936595 0 0.008023 
25.068885 0 0.007757 
25.201174 0 0.007380 
25.333464 0 0.006909 
25.465753 0 0.006357 
25.598043 0 0.005740 
25.730333 0 0.005074 
25.862622 0 0.004373 
25.994912 0 0.003652 
26.127202 0 0.002924 
26.259491 0 0.002203 
26.391781 0 0.001500 
26.524070 0 0.000825 
26.656360 0 0.000188 
26.788650 0 -0.000404 
26.920939 0 -0.000945 
27.053229 0 -0.001428 
27.185519 0 -0.001851 
27.317808 0 -0.002210 
27.450098 0 -0.002505 
27.582387 0 -0.002735 
27.714677 0 -0.002902 
27.846967 0 -0.003008 
27.979256 0 -0.003055 
28.111546 0 -0.003048 
28.243836 0 -0.002990 
28.376125 0 -0.002886 
28.508415 0 -0.002742 
28.640705 0 -0.002563 
28.772994 0 -0.002354 
28.905284 0 -0.002123 
29.037573 0 -0.001873 
29.169863 0 -0.001611 
29.302153 0 -0.001342 
29.434442 0 -0.001071 
29.566732 0 -0.000803 
29.699022 0 -0.000542 
29.831311 0 -0.000292 
29.963601 0 -0.000057 
30.095890 0 0.000162 
30.228180 0 0.000361 
30.360470 0 0.000538 
30.492759 0 0.000693 
30.625049 0 0.000825 
30.757339 0 0.000932 
30.889628 0 0.001015 
31.021918 0 0.001075 
31.154207 0 0.001112 
31.286497 0 0.001127 
31.418787 0 0.001122 
31.551076 0 0.001099 
31.683366 0 0.001059 
31.815656 0 0.001003 
31.947945 0 0.000936 
32.080235 0 0.000857 
32.212524 0 0.000770 
32.344814 0 0.000676 
32.477104 0 0.000578 
32.609393 0 0.000478 
32.741683 0 0.000377 
32.873973 0 0.000278 
33.006262 0 0.000181 
33.138552 0 0.000088 
33.270842 0 0.000001 
33.403131 0 -0.000079 
33.535421 0 -0.000153 
33.667710 0 -0.000218 
33.800000 0 -0.000275 


==> stdDVDM30pulse10.dat <==
-33.667710 25 -0.094010 
-33.535421 25 -0.099697 
-33.403131 25 -0.104063 
-33.270842 25 -0.106988 
-33.138552 25 -0.108366 
-33.006262 25 -0.108107 
-32.873973 25 -0.106131 
-32.741683 25 -0.102376 
-32.609393 25 -0.096793 
-32.477104 25 -0.089354 
-32.344814 25 -0.080047 
-32.212524 25 -0.068885 
-32.080235 25 -0.055900 
-31.947945 25 -0.041150 
-31.815656 25 -0.024721 
-31.683366 25 -0.006725 
-31.551076 25 0.012692 
-31.418787 25 0.033356 
-31.286497 25 0.055057 
-31.154207 25 0.077556 
-31.021918 25 0.100580 
-30.889628 25 0.123829 
-30.757339 25 0.146979 
-30.625049 25 0.169683 
-30.492759 25 0.191583 
-30.360470 25 0.212311 
-30.228180 25 0.231498 
-30.095890 25 0.248780 
-29.963601 25 0.263801 
-29.831311 25 0.276219 
-29.699022 25 0.285705 
-29.566732 25 0.291948 
-29.434442 25 0.294648 
-29.302153 25 0.293522 
-29.169863 25 0.288294 
-29.037573 25 0.278695 
-28.905284 25 0.264461 
-28.772994 25 0.245326 
-28.640705 25 0.221029 
-28.508415 25 0.191307 
-28.376125 25 0.155910 
-28.243836 25 0.114609 
-28.111546 25 0.067229 
-27.979256 25 0.013685 
-27.846967 25 -0.045943 
-27.714677 25 -0.111329 
-27.582387 25 -0.181785 
-27.450098 25 -0.256167 
-27.317808 25 -0.332832 
-27.185519 25 -0.409709 
-27.053229 25 -0.484500 
-26.920939 25 -0.554966 
-26.788650 25 -0.619192 
-26.656360 25 -0.675735 
-26.524070 25 -0.723621 
-26.391781 25 -0.762249 
-26.259491 25 -0.791245 
-26.127202 25 -0.810322 
-25.994912 25 -0.819163 
-25.862622 25 -0.817301 
-25.730333 25 -0.804011 
-25.598043 25 -0.778135 
-25.465753 25 -0.737815 
-25.333464 25 -0.679962 
-25.201174 25 -0.599055 
-25.068885 25 -0.483853 
-24.936595 25 -0.304867 
-24.804305 25 0.082026 
-24.672016 25 0.677264 
-24.539726 25 0.876339 
-24.407436 25 0.969287 
-24.275147 25 1.055749 
-24.142857 25 1.100396 
-24.010568 25 1.135532 
-23.878278 25 1.150713 
-23.745988 25 1.154123 
-23.613699 25 1.144154 
-23.481409 25 1.121871 
-23.349119 25 1.085845 
-23.216830 25 1.033187 
-23.084540 25 0.957677 
-22.952251 25 0.846801 
-22.819961 25 0.671769 
-22.687671 25 0.317560 
-22.555382 25 0.311657 
-22.423092 25 -0.116528 
-22.290802 25 -0.027086 
-22.158513 25 -0.329341 
-22.026223 25 -0.257718 
-21.893933 25 -0.454384 
-21.761644 25 -0.411172 
-21.629354 25 -0.521274 
-21.497065 25 -0.502088 
-21.364775 25 -0.547867 
-21.232485 25 -0.540334 
-21.100196 25 -0.549234 
-20.967906 25 -0.546550 
-20.835616 25 -0.548311 
-20.703327 25 -0.540396 
-20.571037 25 -0.494383 
-20.438748 25 -0.411099 
-20.306458 25 -0.443372 
-20.174168 25 -0.314825 
-20.041879 25 -0.349852 
-19.909589 25 -0.229828 
-19.777299 25 -0.254463 
-19.645010 25 -0.155140 
-19.512720 25 -0.167709 
-19.380431 25 -0.090267 
-19.248141 25 -0.071970 
-19.115851 25 0.006532 
-18.983562 25 0.046964 
-18.851272 25 0.064666 
-18.718982 25 0.059913 
-18.586693 25 0.147752 
-18.454403 25 0.232244 
-18.322114 25 0.040738 
-18.189824 25 0.312213 
-18.057534 25 0.074980 
-17.925245 25 0.273937 
-17.792955 25 0.113768 
-17.660665 25 0.221258 
-17.528376 25 0.127837 
-17.396086 25 0.161395 
-17.263796 25 0.106913 
-17.131507 25 0.090279 
-16.999217 25 0.053422 
-16.866928 25 0.036965 
-16.734638 25 0.031771 
-16.602348 25 0.021183 
-16.470059 25 -0.014784 
-16.337769 25 -0.000336 
-16.205479 25 -0.042871 
-16.073190 25 -0.007806 
-15.940900 25 -0.060046 
-15.808611 25 -0.012995 
-15.676321 25 -0.072417 
-15.544031 25 -0.033728 
-15.411742 25 -0.090038 
-15.279452 25 -0.076302 
-15.147162 25 -0.105688 
-15.014873 25 -0.099134 
-14.882583 25 -0.093634 
-14.750294 25 -0.029857 
-14.618004 25 0.062030 
-14.485714 25 -0.193977 
-14.353425 25 0.139327 
-14.221135 25 -0.134875 
-14.088845 25 0.112620 
-13.956556 25 -0.091266 
-13.824266 25 0.075088 
-13.691977 25 -0.041896 
-13.559687 25 0.058131 
-13.427397 25 0.037031 
-13.295108 25 0.088224 
-13.162818 25 0.080380 
-13.030528 25 0.030601 
-12.898239 25 0.009085 
-12.765949 25 0.090029 
-12.633660 25 0.027927 
-12.501370 25 -0.027789 
-12.369080 25 0.091087 
-12.236791 25 -0.055760 
-12.104501 25 0.062517 
-11.972211 25 -0.023756 
-11.839922 25 0.016926 
-11.707632 25 -0.013522 
-11.575342 25 -0.047577 
-11.443053 25 -0.070842 
-11.310763 25 -0.088017 
-11.178474 25 -0.044985 
-11.046184 25 -0.044303 
-10.913894 25 -0.147153 
-10.781605 25 0.003982 
-10.649315 25 -0.127890 
-10.517025 25 -0.035360 
-10.384736 25 -0.113499 
-10.252446 25 -0.043711 
-10.120157 25 -0.141476 
-9.987867 25 -0.037525 
-9.855577 25 -0.132963 
-9.723288 25 -0.022859 
-9.590998 25 -0.046511 
-9.458708 25 -0.005414 
-9.326419 25 -0.031456 
-9.194129 25 0.027285 
-9.061840 25 0.144006 
-8.929550 25 -0.162688 
-8.797260 25 0.211757 
-8.664971 25 -0.104302 
-8.532681 25 0.221426 
-8.400391 25 -0.069036 
-8.268102 25 0.229725 
-8.135812 25 -0.000201 
-8.003523 25 0.223357 
-7.871233 25 0.059897 
-7.738943 25 0.146688 
-7.606654 25 0.057919 
-7.474364 25 0.018116 
-7.342074 25 -0.072749 
-7.209785 25 -0.117688 
-7.077495 25 0.443051 
-6.945205 25 -0.062055 
-6.812916 25 0.289717 
-6.680626 25 -0.158482 
-6.548337 25 0.217770 
-6.416047 25 -0.117809 
-6.283757 25 0.176450 
-6.151468 25 -0.102903 
-6.019178 25 0.082518 
-5.886888 25 -0.057465 
-5.754599 25 0.043986 
-5.622309 25 0.025281 
-5.490020 25 0.037226 
-5.357730 25 -0.161689 
-5.225440 25 -0.397890 
-5.093151 25 0.118542 
-4.960861 25 -0.256779 
-4.828571 25 0.173650 
-4.696282 25 -0.224170 
-4.563992 25 0.122624 
-4.431703 25 -0.192839 
-4.299413 25 0.105921 
-4.167123 25 -0.116578 
-4.034834 25 0.038681 
-3.902544 25 -0.080284 
-3.770254 25 -0.007544 
-3.637965 25 -0.041022 
-3.505675 25 -0.012282 
-3.373386 25 0.066681 
-3.241096 25 -0.175089 
-3.108806 25 0.173270 
-2.976517 25 -0.155981 
-2.844227 25 0.202520 
-2.711937 25 -0.117934 
-2.579648 25 0.183606 
-2.447358 25 -0.113242 
-2.315068 25 0.133586 
-2.182779 25 -0.000195 
-2.050489 25 0.111329 
-1.918200 25 -0.040491 
-1.785910 25 0.041579 
-1.653620 25 0.068757 
-1.521331 25 -0.056825 
-1.389041 25 -0.015419 
-1.256751 25 0.049205 
-1.124462 25 -0.098003 
-0.992172 25 0.058420 
-0.859883 25 -0.061582 
-0.727593 25 -0.018860 
-0.595303 25 -0.039412 
-0.463014 25 -0.120251 
-0.330724 25 0.029576 
-0.198434 25 -0.030478 
-0.066145 25 0.028582 
0.066145 25 -0.031004 
0.198434 25 0.083361 
0.330724 25 0.072596 
0.463014 25 -0.062648 
0.595303 25 0.182313 
0.727593 25 -0.081422 
0.859883 25 0.143504 
0.992172 25 -0.088880 
1.124462 25 0.130987 
1.256751 25 -0.062319 
1.389041 25 0.060954 
1.521331 25 -0.105002 
1.653620 25 0.042843 
1.785910 25 -0.016709 
1.918200 25 0.007505 
2.050489 25 -0.053805 
2.182779 25 0.061459 
2.315068 25 0.076341 
2.447358 25 -0.080694 
2.579648 25 0.169924 
2.711937 25 -0.031086 
2.844227 25 0.162465 
2.976517 25 -0.009702 
3.108806 25 0.132434 
3.241096 25 -0.000932 
3.373386 25 0.092658 
3.505675 25 0.002515 
3.637965 25 0.045132 
3.770254 25 -0.000592 
3.902544 25 0.018069 
4.034834 25 0.015682 
4.167123 25 0.019334 
4.299413 25 0.011042 
4.431703 25 0.012486 
4.563992 25 -0.001850 
4.696282 25 -0.000702 
4.828571 25 0.005349 
4.960861 25 0.021289 
5.093151 25 0.032838 
5.225440 25 0.024950 
5.357730 25 0.012984 
5.490020 25 0.018294 
5.622309 25 0.034797 
5.754599 25 0.018449 
5.886888 25 -0.013149 
6.019178 25 -0.001721 
6.151468 25 0.007311 
6.283757 25 -0.037444 
6.416047 25 -0.020444 
6.548337 25 -0.004950 
6.680626 25 -0.051761 
6.812916 25 0.008440 
6.945205 25 -0.045901 
7.077495 25 0.001962 
7.209785 25 -0.035955 
7.342074 25 -0.009955 
7.474364 25 -0.030292 
7.606654 25 -0.018994 
7.738943 25 -0.025454 
7.871233 25 -0.022167 
8.003523 25 -0.024609 
8.135812 25 -0.025434 
8.268102 25 -0.026341 
8.400391 25 -0.027513 
8.532681 25 -0.028322 
8.664971 25 -0.028785 
8.797260 25 -0.028761 
8.929550 25 -0.028185 
9.061840 25 -0.027069 
9.194129 25 -0.025483 
9.326419 25 -0.023549 
9.458708 25 -0.021414 
9.590998 25 -0.019222 
9.723288 25 -0.017088 
9.855577 25 -0.015075 
9.987867 25 -0.013194 
10.120157 25 -0.011407 
10.252446 25 -0.009649 
10.384736 25 -0.007853 
10.517025 25 -0.005967 
10.649315 25 -0.003970 
10.781605 25 -0.001869 
10.913894 25 0.000312 
11.046184 25 0.002538 
11.178474 25 0.004778 
11.310763 25 0.007000 
11.443053 25 0.009175 
11.575342 25 0.011273 
11.707632 25 0.013265 
11.839922 25 0.015125 
11.972211 25 0.016829 
12.104501 25 0.018359 
12.236791 25 0.019702 
12.369080 25 0.020848 
12.501370 25 0.021793 
12.633660 25 0.022535 
12.765949 25 0.023071 
12.898239 25 0.023400 
13.030528 25 0.023517 
13.162818 25 0.023418 
13.295108 25 0.023098 
13.427397 25 0.022550 
13.559687 25 0.021770 
13.691977 25 0.020755 
13.824266 25 0.019504 
13.956556 25 0.018019 
14.088845 25 0.016306 
14.221135 25 0.014372 
14.353425 25 0.012227 
14.485714 25 0.009884 
14.618004 25 0.007357 
14.750294 25 0.004662 
14.882583 25 0.001816 
15.014873 25 -0.001160 
15.147162 25 -0.004247 
15.279452 25 -0.007424 
15.411742 25 -0.010669 
15.544031 25 -0.013959 
15.676321 25 -0.017270 
15.808611 25 -0.020577 
15.940900 25 -0.023856 
16.073190 25 -0.027082 
16.205479 25 -0.030228 
16.337769 25 -0.033269 
16.470059 25 -0.036178 
16.602348 25 -0.038931 
16.734638 25 -0.041502 
16.866928 25 -0.043867 
16.999217 25 -0.046002 
17.131507 25 -0.047887 
17.263796 25 -0.049500 
17.396086 25 -0.050823 
17.528376 25 -0.051840 
17.660665 25 -0.052534 
17.792955 25 -0.052895 
17.925245 25 -0.052911 
18.057534 25 -0.052575 
18.189824 25 -0.051882 
18.322114 25 -0.050831 
18.454403 25 -0.049420 
18.586693 25 -0.047655 
18.718982 25 -0.045541 
18.851272 25 -0.043089 
18.983562 25 -0.040310 
19.115851 25 -0.037220 
19.248141 25 -0.033837 
19.380431 25 -0.030184 
19.512720 25 -0.026284 
19.645010 25 -0.022164 
19.777299 25 -0.017854 
19.909589 25 -0.013385 
20.041879 25 -0.008790 
20.174168 25 -0.004107 
20.306458 25 0.000629 
20.438748 25 0.005379 
20.571037 25 0.010102 
20.703327 25 0.014760 
20.835616 25 0.019312 
20.967906 25 0.023718 
21.100196 25 0.027937 
21.232485 25 0.031932 
21.364775 25 0.035663 
21.497065 25 0.039096 
21.629354 25 0.042196 
21.761644 25 0.044931 
21.893933 25 0.047272 
22.026223 25 0.049193 
22.158513 25 0.050670 
22.290802 25 0.051685 
22.423092 25 0.052221 
22.555382 25 0.052266 
22.687671 25 0.051814 
22.819961 25 0.050860 
22.952251 25 0.049407 
23.084540 25 0.047458 
23.216830 25 0.045026 
23.349119 25 0.042124 
23.481409 25 0.038772 
23.613699 25 0.034994 
23.745988 25 0.030818 
23.878278 25 0.026278 
24.010568 25 0.021409 
24.142857 25 0.016252 
24.275147 25 0.010852 
24.407436 25 0.005256 
24.539726 25 -0.000487 
24.672016 25 -0.006322 
24.804305 25 -0.012195 
24.936595 25 -0.018049 
25.068885 25 -0.023827 
25.201174 25 -0.029470 
25.333464 25 -0.034920 
25.465753 25 -0.040119 
25.598043 25 -0.045009 
25.730333 25 -0.049537 
25.862622 25 -0.053647 
25.994912 25 -0.057290 
26.127202 25 -0.060420 
26.259491 25 -0.062992 
26.391781 25 -0.064969 
26.524070 25 -0.066316 
26.656360 25 -0.067006 
26.788650 25 -0.067015 
26.920939 25 -0.066327 
27.053229 25 -0.064934 
27.185519 25 -0.062833 
27.317808 25 -0.060029 
27.450098 25 -0.056534 
27.582387 25 -0.052369 
27.714677 25 -0.047562 
27.846967 25 -0.042147 
27.979256 25 -0.036169 
28.111546 25 -0.029678 
28.243836 25 -0.022730 
28.376125 25 -0.015391 
28.508415 25 -0.007729 
28.640705 25 0.000180 
28.772994 25 0.008257 
28.905284 25 0.016419 
29.037573 25 0.024582 
29.169863 25 0.032657 
29.302153 25 0.040557 
29.434442 25 0.048195 
29.566732 25 0.055484 
29.699022 25 0.062339 
29.831311 25 0.068678 
29.963601 25 0.074424 
30.095890 25 0.079501 
30.228180 25 0.083840 
30.360470 25 0.087377 
30.492759 25 0.090054 
30.625049 25 0.091818 
30.757339 25 0.092627 
30.889628 25 0.092445 
31.021918 25 0.091247 
31.154207 25 0.089017 
31.286497 25 0.085752 
31.418787 25 0.081464 
31.551076 25 0.076176 
31.683366 25 0.069926 
31.815656 25 0.062767 
31.947945 25 0.054767 
32.080235 25 0.046003 
32.212524 25 0.036566 
32.344814 25 0.026551 
32.477104 25 0.016060 
32.609393 25 0.005198 
32.741683 25 -0.005925 
32.873973 25 -0.017193 
33.006262 25 -0.028475 
33.138552 25 -0.039615 
33.270842 25 -0.050431 
33.403131 25 -0.060715 
33.535421 25 -0.070279 
33.667710 25 -0.079052 
33.800000 25 -0.087159 


==> stdDVDM30pulse12.dat <==
-33.667710 30 -0.300045 
-33.535421 30 -0.246523 
-33.403131 30 -0.181336 
-33.270842 30 -0.102962 
-33.138552 30 -0.009717 
-33.006262 30 0.099656 
-32.873973 30 0.224720 
-32.741683 30 0.361353 
-32.609393 30 0.500684 
-32.477104 30 0.631541 
-32.344814 30 0.745449 
-32.212524 30 0.839206 
-32.080235 30 0.913366 
-31.947945 30 0.969742 
-31.815656 30 1.010061 
-31.683366 30 1.035558 
-31.551076 30 1.046893 
-31.418787 30 1.044131 
-31.286497 30 1.026663 
-31.154207 30 0.993002 
-31.021918 30 0.940356 
-30.889628 30 0.863702 
-30.757339 30 0.753431 
-30.625049 30 0.584325 
-30.492759 30 0.062753 
-30.360470 30 -0.585290 
-30.228180 30 -0.604115 
-30.095890 30 -0.815265 
-29.963601 30 -0.831625 
-29.831311 30 -0.928634 
-29.699022 30 -0.941740 
-29.566732 30 -0.976276 
-29.434442 30 -0.974623 
-29.302153 30 -0.970168 
-29.169863 30 -0.947078 
-29.037573 30 -0.912470 
-28.905284 30 -0.862680 
-28.772994 30 -0.797895 
-28.640705 30 -0.718349 
-28.508415 30 -0.630339 
-28.376125 30 -0.549478 
-28.243836 30 -0.426026 
-28.111546 30 -0.336297 
-27.979256 30 -0.198119 
-27.846967 30 -0.097864 
-27.714677 30 0.014839 
-27.582387 30 0.092809 
-27.450098 30 0.163007 
-27.317808 30 0.215720 
-27.185519 30 0.257380 
-27.053229 30 0.298550 
-26.920939 30 0.336508 
-26.788650 30 0.382727 
-26.656360 30 0.412956 
-26.524070 30 0.410538 
-26.391781 30 0.384253 
-26.259491 30 0.399824 
-26.127202 30 0.461509 
-25.994912 30 0.336531 
-25.862622 30 0.441993 
-25.730333 30 0.325522 
-25.598043 30 0.382164 
-25.465753 30 0.302250 
-25.333464 30 0.318541 
-25.201174 30 0.260910 
-25.068885 30 0.244983 
-24.936595 30 0.191565 
-24.804305 30 0.150889 
-24.672016 30 0.106116 
-24.539726 30 0.079567 
-24.407436 30 0.057365 
-24.275147 30 0.029043 
-24.142857 30 0.001625 
-24.010568 30 -0.007762 
-23.878278 30 -0.047630 
-23.745988 30 -0.052883 
-23.613699 30 -0.098263 
-23.481409 30 -0.105639 
-23.349119 30 -0.148423 
-23.216830 30 -0.147699 
-23.084540 30 -0.160101 
-22.952251 30 -0.136112 
-22.819961 30 -0.134665 
-22.687671 30 -0.160075 
-22.555382 30 -0.184827 
-22.423092 30 -0.127211 
-22.290802 30 -0.072500 
-22.158513 30 -0.216954 
-22.026223 30 -0.014401 
-21.893933 30 -0.171774 
-21.761644 30 -0.017075 
-21.629354 30 -0.102905 
-21.497065 30 -0.004791 
-21.364775 30 -0.034794 
-21.232485 30 0.018249 
-21.100196 30 0.008955 
-20.967906 30 0.016549 
-20.835616 30 0.008716 
-20.703327 30 0.029127 
-20.571037 30 0.067952 
-20.438748 30 0.076979 
-20.306458 30 0.051728 
-20.174168 30 0.133178 
-20.041879 30 0.061620 
-19.909589 30 0.145295 
-19.777299 30 0.069810 
-19.645010 30 0.124572 
-19.512720 30 0.049800 
-19.380431 30 0.073875 
-19.248141 30 0.026595 
-19.115851 30 0.047759 
-18.983562 30 0.029028 
-18.851272 30 -0.011998 
-18.718982 30 -0.066279 
-18.586693 30 -0.023044 
-18.454403 30 0.043912 
-18.322114 30 -0.199969 
-18.189824 30 0.048071 
-18.057534 30 -0.186136 
-17.925245 30 -0.000704 
-17.792955 30 -0.149810 
-17.660665 30 -0.030352 
-17.528376 30 -0.103083 
-17.396086 30 -0.041956 
-17.263796 30 -0.067712 
-17.131507 30 -0.056013 
-16.999217 30 -0.069512 
-16.866928 30 -0.066988 
-16.734638 30 -0.050705 
-16.602348 30 -0.035628 
-16.470059 30 -0.049289 
-16.337769 30 -0.012139 
-16.205479 30 -0.033168 
-16.073190 30 0.027049 
-15.940900 30 0.001617 
-15.808611 30 0.079495 
-15.676321 30 0.052165 
-15.544031 30 0.120977 
-15.411742 30 0.088124 
-15.279452 30 0.113837 
-15.147162 30 0.082366 
-15.014873 30 0.072512 
-14.882583 30 0.054621 
-14.750294 30 0.107446 
-14.618004 30 0.249898 
-14.485714 30 -0.063646 
-14.353425 30 0.236684 
-14.221135 30 -0.018617 
-14.088845 30 0.195215 
-13.956556 30 -0.014115 
-13.824266 30 0.112649 
-13.691977 30 -0.033862 
-13.559687 30 0.031123 
-13.427397 30 -0.013397 
-13.295108 30 0.028709 
-13.162818 30 0.022753 
-13.030528 30 -0.035422 
-12.898239 30 -0.073232 
-12.765949 30 0.001508 
-12.633660 30 -0.063023 
-12.501370 30 -0.129746 
-12.369080 30 -0.013927 
-12.236791 30 -0.160879 
-12.104501 30 -0.041525 
-11.972211 30 -0.113700 
-11.839922 30 -0.053379 
-11.707632 30 -0.061037 
-11.575342 30 -0.074821 
-11.443053 30 -0.089416 
-11.310763 30 -0.104665 
-11.178474 30 -0.049469 
-11.046184 30 -0.029133 
-10.913894 30 -0.129509 
-10.781605 30 0.037247 
-10.649315 30 -0.070852 
-10.517025 30 0.036912 
-10.384736 30 -0.025259 
-10.252446 30 0.055694 
-10.120157 30 -0.042173 
-9.987867 30 0.052929 
-9.855577 30 -0.060175 
-9.723288 30 0.027204 
-9.590998 30 -0.011266 
-9.458708 30 0.013737 
-9.326419 30 -0.033661 
-9.194129 30 0.009025 
-9.061840 30 0.211140 
-8.929550 30 -0.167156 
-8.797260 30 0.159606 
-8.664971 30 -0.154601 
-8.532681 30 0.142710 
-8.400391 30 -0.149984 
-8.268102 30 0.113031 
-8.135812 30 -0.093852 
-8.003523 30 0.136428 
-7.871233 30 0.025414 
-7.738943 30 0.147603 
-7.606654 30 0.094477 
-7.474364 30 0.061815 
-7.342074 30 -0.316717 
-7.209785 30 -0.314871 
-7.077495 30 0.080234 
-6.945205 30 -0.254586 
-6.812916 30 0.160866 
-6.680626 30 -0.234951 
-6.548337 30 0.074305 
-6.416047 30 -0.223337 
-6.283757 30 0.065518 
-6.151468 30 -0.155923 
-6.019178 30 0.025899 
-5.886888 30 -0.074962 
-5.754599 30 0.093875 
-5.622309 30 0.168308 
-5.490020 30 0.217728 
-5.357730 30 0.055069 
-5.225440 30 -0.292924 
-5.093151 30 0.144968 
-4.960861 30 -0.228047 
-4.828571 30 0.187481 
-4.696282 30 -0.131629 
-4.563992 30 0.185517 
-4.431703 30 -0.105622 
-4.299413 30 0.155751 
-4.167123 30 -0.023375 
-4.034834 30 0.119647 
-3.902544 30 0.008051 
-3.770254 30 0.064533 
-3.637965 30 0.021243 
-3.505675 30 0.033458 
-3.373386 30 0.166382 
-3.241096 30 -0.173175 
-3.108806 30 0.167771 
-2.976517 30 -0.183140 
-2.844227 30 0.140593 
-2.711937 30 -0.162549 
-2.579648 30 0.121540 
-2.447358 30 -0.158399 
-2.315068 30 0.036964 
-2.182779 30 -0.070799 
-2.050489 30 0.060549 
-1.918200 30 -0.075353 
-1.785910 30 0.002377 
-1.653620 30 0.064030 
-1.521331 30 -0.044143 
-1.389041 30 -0.014622 
-1.256751 30 0.078207 
-1.124462 30 -0.069885 
-0.992172 30 0.089339 
-0.859883 30 -0.006964 
-0.727593 30 0.030273 
-0.595303 30 0.004596 
-0.463014 30 -0.117192 
-0.330724 30 -0.004779 
-0.198434 30 -0.078434 
-0.066145 30 -0.039108 
0.066145 30 -0.124864 
0.198434 30 -0.021515 
0.330724 30 -0.001950 
0.463014 30 -0.183104 
0.595303 30 0.093798 
0.727593 30 -0.138813 
0.859883 30 0.095499 
0.992172 30 -0.118853 
1.124462 30 0.109036 
1.256751 30 -0.043585 
1.389041 30 0.092507 
1.521331 30 -0.077899 
1.653620 30 0.046360 
1.785910 30 -0.006893 
1.918200 30 0.006186 
2.050489 30 -0.085326 
2.182779 30 0.005354 
2.315068 30 0.043863 
2.447358 30 -0.166013 
2.579648 30 0.069193 
2.711937 30 -0.117875 
2.844227 30 0.075916 
2.976517 30 -0.073703 
3.108806 30 0.078357 
3.241096 30 -0.030760 
3.373386 30 0.076158 
3.505675 30 0.006964 
3.637965 30 0.058063 
3.770254 30 0.021115 
3.902544 30 0.040225 
4.034834 30 0.042694 
4.167123 30 0.052086 
4.299413 30 0.048437 
4.431703 30 0.052095 
4.563992 30 0.034496 
4.696282 30 0.025460 
4.828571 30 0.020051 
4.960861 30 0.029085 
5.093151 30 0.042545 
5.225440 30 0.040025 
5.357730 30 0.029650 
5.490020 30 0.036425 
5.622309 30 0.064556 
5.754599 30 0.065004 
5.886888 30 0.040231 
6.019178 30 0.053900 
6.151468 30 0.073762 
6.283757 30 0.031018 
6.416047 30 0.040734 
6.548337 30 0.058675 
6.680626 30 0.004216 
6.812916 30 0.060069 
6.945205 30 0.003339 
7.077495 30 0.046724 
7.209785 30 0.007985 
7.342074 30 0.029998 
7.474364 30 0.007749 
7.606654 30 0.014875 
7.738943 30 0.006012 
7.871233 30 0.006606 
8.003523 30 0.002330 
8.135812 30 -0.000655 
8.268102 30 -0.003782 
8.400391 30 -0.007482 
8.532681 30 -0.011330 
8.664971 30 -0.015386 
8.797260 30 -0.019502 
8.929550 30 -0.023513 
9.061840 30 -0.027260 
9.194129 30 -0.030603 
9.326419 30 -0.033449 
9.458708 30 -0.035763 
9.590998 30 -0.037560 
9.723288 30 -0.038895 
9.855577 30 -0.039837 
9.987867 30 -0.040452 
10.120157 30 -0.040776 
10.252446 30 -0.040817 
10.384736 30 -0.040555 
10.517025 30 -0.039960 
10.649315 30 -0.039003 
10.781605 30 -0.037666 
10.913894 30 -0.035945 
11.046184 30 -0.033841 
11.178474 30 -0.031364 
11.310763 30 -0.028522 
11.443053 30 -0.025329 
11.575342 30 -0.021804 
11.707632 30 -0.017974 
11.839922 30 -0.013870 
11.972211 30 -0.009530 
12.104501 30 -0.004998 
12.236791 30 -0.000318 
12.369080 30 0.004466 
12.501370 30 0.009309 
12.633660 30 0.014168 
12.765949 30 0.019004 
12.898239 30 0.023775 
13.030528 30 0.028443 
13.162818 30 0.032968 
13.295108 30 0.037313 
13.427397 30 0.041437 
13.559687 30 0.045301 
13.691977 30 0.048868 
13.824266 30 0.052101 
13.956556 30 0.054964 
14.088845 30 0.057428 
14.221135 30 0.059462 
14.353425 30 0.061042 
14.485714 30 0.062147 
14.618004 30 0.062760 
14.750294 30 0.062870 
14.882583 30 0.062469 
15.014873 30 0.061555 
15.147162 30 0.060129 
15.279452 30 0.058198 
15.411742 30 0.055775 
15.544031 30 0.052876 
15.676321 30 0.049522 
15.808611 30 0.045738 
15.940900 30 0.041554 
16.073190 30 0.037005 
16.205479 30 0.032127 
16.337769 30 0.026963 
16.470059 30 0.021558 
16.602348 30 0.015959 
16.734638 30 0.010216 
16.866928 30 0.004383 
16.999217 30 -0.001486 
17.131507 30 -0.007338 
17.263796 30 -0.013115 
17.396086 30 -0.018763 
17.528376 30 -0.024226 
17.660665 30 -0.029453 
17.792955 30 -0.034391 
17.925245 30 -0.038991 
18.057534 30 -0.043208 
18.189824 30 -0.046999 
18.322114 30 -0.050326 
18.454403 30 -0.053156 
18.586693 30 -0.055458 
18.718982 30 -0.057211 
18.851272 30 -0.058394 
18.983562 30 -0.058996 
19.115851 30 -0.059012 
19.248141 30 -0.058439 
19.380431 30 -0.057285 
19.512720 30 -0.055563 
19.645010 30 -0.053290 
19.777299 30 -0.050492 
19.909589 30 -0.047201 
20.041879 30 -0.043454 
20.174168 30 -0.039293 
20.306458 30 -0.034767 
20.438748 30 -0.029929 
20.571037 30 -0.024836 
20.703327 30 -0.019551 
20.835616 30 -0.014137 
20.967906 30 -0.008662 
21.100196 30 -0.003195 
21.232485 30 0.002193 
21.364775 30 0.007434 
21.497065 30 0.012456 
21.629354 30 0.017193 
21.761644 30 0.021577 
21.893933 30 0.025548 
22.026223 30 0.029046 
22.158513 30 0.032018 
22.290802 30 0.034416 
22.423092 30 0.036199 
22.555382 30 0.037332 
22.687671 30 0.037788 
22.819961 30 0.037549 
22.952251 30 0.036604 
23.084540 30 0.034954 
23.216830 30 0.032607 
23.349119 30 0.029580 
23.481409 30 0.025902 
23.613699 30 0.021612 
23.745988 30 0.016756 
23.878278 30 0.011393 
24.010568 30 0.005588 
24.142857 30 -0.000584 
24.275147 30 -0.007040 
24.407436 30 -0.013689 
24.539726 30 -0.020435 
24.672016 30 -0.027177 
24.804305 30 -0.033811 
24.936595 30 -0.040229 
25.068885 30 -0.046322 
25.201174 30 -0.051983 
25.333464 30 -0.057107 
25.465753 30 -0.061592 
25.598043 30 -0.065341 
25.730333 30 -0.068264 
25.862622 30 -0.070279 
25.994912 30 -0.071313 
26.127202 30 -0.071305 
26.259491 30 -0.070202 
26.391781 30 -0.067968 
26.524070 30 -0.064579 
26.656360 30 -0.060024 
26.788650 30 -0.054311 
26.920939 30 -0.047462 
27.053229 30 -0.039516 
27.185519 30 -0.030532 
27.317808 30 -0.020584 
27.450098 30 -0.009768 
27.582387 30 0.001804 
27.714677 30 0.014001 
27.846967 30 0.026672 
27.979256 30 0.039653 
28.111546 30 0.052763 
28.243836 30 0.065806 
28.376125 30 0.078575 
28.508415 30 0.090858 
28.640705 30 0.102433 
28.772994 30 0.113077 
28.905284 30 0.122568 
29.037573 30 0.130688 
29.169863 30 0.137225 
29.302153 30 0.141976 
29.434442 30 0.144753 
29.566732 30 0.145380 
29.699022 30 0.143698 
29.831311 30 0.139566 
29.963601 30 0.132865 
30.095890 30 0.123498 
30.228180 30 0.111391 
30.360470 30 0.096501 
30.492759 30 0.078816 
30.625049 30 0.058359 
30.757339 30 0.035196 
30.889628 30 0.009438 
31.021918 30 -0.018745 
31.154207 30 -0.049126 
31.286497 30 -0.081406 
31.418787 30 -0.115214 
31.551076 30 -0.150105 
31.683366 30 -0.185559 
31.815656 30 -0.220989 
31.947945 30 -0.255760 
32.080235 30 -0.289205 
32.212524 30 -0.320652 
32.344814 30 -0.349451 
32.477104 30 -0.374993 
32.609393 30 -0.396723 
32.741683 30 -0.414145 
32.873973 30 -0.426809 
33.006262 30 -0.434285 
33.138552 30 -0.436132 
33.270842 30 -0.431866 
33.403131 30 -0.420957 
33.535421 30 -0.402893 
33.667710 30 -0.377238 
33.800000 30 -0.343381 


==> stdDVDM30pulse14.dat <==
-33.667710 35 0.297909 
-33.535421 35 0.352664 
-33.403131 35 0.196172 
-33.270842 35 0.211304 
-33.138552 35 0.098733 
-33.006262 35 0.088337 
-32.873973 35 0.008382 
-32.741683 35 -0.022388 
-32.609393 35 -0.083891 
-32.477104 35 -0.121210 
-32.344814 35 -0.158602 
-32.212524 35 -0.183983 
-32.080235 35 -0.212261 
-31.947945 35 -0.231156 
-31.815656 35 -0.230206 
-31.683366 35 -0.255557 
-31.551076 35 -0.246560 
-31.418787 35 -0.260593 
-31.286497 35 -0.261259 
-31.154207 35 -0.264311 
-31.021918 35 -0.266715 
-30.889628 35 -0.254764 
-30.757339 35 -0.238362 
-30.625049 35 -0.205320 
-30.492759 35 -0.186740 
-30.360470 35 -0.190243 
-30.228180 35 -0.195904 
-30.095890 35 -0.151078 
-29.963601 35 -0.104146 
-29.831311 35 -0.165197 
-29.699022 35 -0.044018 
-29.566732 35 -0.110941 
-29.434442 35 -0.012686 
-29.302153 35 -0.043758 
-29.169863 35 0.022237 
-29.037573 35 0.012640 
-28.905284 35 0.047450 
-28.772994 35 0.045282 
-28.640705 35 0.061860 
-28.508415 35 0.069645 
-28.376125 35 0.080110 
-28.243836 35 0.082700 
-28.111546 35 0.093941 
-27.979256 35 0.112700 
-27.846967 35 0.103329 
-27.714677 35 0.126644 
-27.582387 35 0.112895 
-27.450098 35 0.115243 
-27.317808 35 0.099099 
-27.185519 35 0.084291 
-27.053229 35 0.074101 
-26.920939 35 0.070460 
-26.788650 35 0.080563 
-26.656360 35 0.073462 
-26.524070 35 0.035028 
-26.391781 35 -0.001100 
-26.259491 35 0.019237 
-26.127202 35 0.026756 
-25.994912 35 -0.080423 
-25.862622 35 0.021451 
-25.730333 35 -0.102275 
-25.598043 35 -0.022263 
-25.465753 35 -0.098658 
-25.333464 35 -0.050233 
-25.201174 35 -0.088845 
-25.068885 35 -0.068952 
-24.936595 35 -0.094315 
-24.804305 35 -0.101489 
-24.672016 35 -0.117777 
-24.539726 35 -0.116298 
-24.407436 35 -0.110864 
-24.275147 35 -0.108429 
-24.142857 35 -0.100359 
-24.010568 35 -0.072071 
-23.878278 35 -0.069594 
-23.745988 35 -0.031641 
-23.613699 35 -0.034996 
-23.481409 35 -0.005190 
-23.349119 35 -0.018613 
-23.216830 35 0.003735 
-23.084540 35 0.010467 
-22.952251 35 0.057765 
-22.819961 35 0.080674 
-22.687671 35 0.068089 
-22.555382 35 0.047356 
-22.423092 35 0.112659 
-22.290802 35 0.169131 
-22.158513 35 0.020257 
-22.026223 35 0.212768 
-21.893933 35 0.046839 
-21.761644 35 0.180256 
-21.629354 35 0.075640 
-21.497065 35 0.152347 
-21.364775 35 0.103289 
-21.232485 35 0.138415 
-21.100196 35 0.110775 
-20.967906 35 0.091564 
-20.835616 35 0.045881 
-20.703327 35 0.026226 
-20.571037 35 0.027060 
-20.438748 35 -0.000123 
-20.306458 35 -0.055020 
-20.174168 35 -0.001294 
-20.041879 35 -0.090005 
-19.909589 35 -0.015205 
-19.777299 35 -0.091539 
-19.645010 35 -0.030935 
-19.512720 35 -0.098316 
-19.380431 35 -0.064687 
-19.248141 35 -0.101257 
-19.115851 35 -0.061274 
-18.983562 35 -0.057518 
-18.851272 35 -0.077903 
-18.718982 35 -0.124175 
-18.586693 35 -0.059672 
-18.454403 35 0.051605 
-18.322114 35 -0.191695 
-18.189824 35 0.061699 
-18.057534 35 -0.144324 
-17.925245 35 0.036782 
-17.792955 35 -0.096934 
-17.660665 35 0.026358 
-17.528376 35 -0.032336 
-17.396086 35 0.044260 
-17.263796 35 0.035792 
-17.131507 35 0.063480 
-16.999217 35 0.058658 
-16.866928 35 0.064208 
-16.734638 35 0.079325 
-16.602348 35 0.088898 
-16.470059 35 0.064673 
-16.337769 35 0.083003 
-16.205479 35 0.037583 
-16.073190 35 0.068786 
-15.940900 35 0.013445 
-15.808611 35 0.064373 
-15.676321 35 0.016902 
-15.544031 35 0.073546 
-15.411742 35 0.036595 
-15.279452 35 0.056624 
-15.147162 35 0.013675 
-15.014873 35 -0.024278 
-14.882583 35 -0.075801 
-14.750294 35 -0.045658 
-14.618004 35 0.156006 
-14.485714 35 -0.183005 
-14.353425 35 0.082703 
-14.221135 35 -0.144441 
-14.088845 35 0.074717 
-13.956556 35 -0.100483 
-13.824266 35 0.035097 
-13.691977 35 -0.095454 
-13.559687 35 -0.035737 
-13.427397 35 -0.073889 
-13.295108 35 -0.014337 
-13.162818 35 0.012751 
-13.030528 35 -0.014865 
-12.898239 35 -0.043574 
-12.765949 35 0.057956 
-12.633660 35 0.027477 
-12.501370 35 -0.037808 
-12.369080 35 0.098076 
-12.236791 35 -0.039682 
-12.104501 35 0.073194 
-11.972211 35 0.010515 
-11.839922 35 0.075499 
-11.707632 35 0.085735 
-11.575342 35 0.084170 
-11.443053 35 0.069074 
-11.310763 35 0.038703 
-11.178474 35 0.080750 
-11.046184 35 0.103450 
-10.913894 35 -0.027780 
-10.781605 35 0.117037 
-10.649315 35 0.004182 
-10.517025 35 0.098139 
-10.384736 35 0.035458 
-10.252446 35 0.122564 
-10.120157 35 0.024270 
-9.987867 35 0.118280 
-9.855577 35 -0.005095 
-9.723288 35 0.057327 
-9.590998 35 0.004711 
-9.458708 35 0.006043 
-9.326419 35 -0.080281 
-9.194129 35 -0.089268 
-9.061840 35 0.217529 
-8.929550 35 -0.163101 
-8.797260 35 0.111117 
-8.664971 35 -0.214635 
-8.532681 35 0.048929 
-8.400391 35 -0.261050 
-8.268102 35 -0.054372 
-8.135812 35 -0.286951 
-8.003523 35 -0.068781 
-7.871233 35 -0.136160 
-7.738943 35 0.126913 
-7.606654 35 0.147836 
-7.474364 35 0.211939 
-7.342074 35 -0.130219 
-7.209785 35 -0.206925 
-7.077495 35 0.155855 
-6.945205 35 -0.240949 
-6.812916 35 0.165681 
-6.680626 35 -0.140757 
-6.548337 35 0.136543 
-6.416047 35 -0.172917 
-6.283757 35 0.055965 
-6.151468 35 -0.184982 
-6.019178 35 -0.067435 
-5.886888 35 -0.219287 
-5.754599 35 -0.083098 
-5.622309 35 0.119594 
-5.490020 35 0.215893 
-5.357730 35 0.179311 
-5.225440 35 -0.219643 
-5.093151 35 0.167913 
-4.960861 35 -0.219203 
-4.828571 35 0.116253 
-4.696282 35 -0.180865 
-4.563992 35 0.114481 
-4.431703 35 -0.159618 
-4.299413 35 0.057575 
-4.167123 35 -0.098458 
-4.034834 35 0.041121 
-3.902544 35 -0.052256 
-3.770254 35 0.005579 
-3.637965 35 -0.028503 
-3.505675 35 -0.004818 
-3.373386 35 0.235284 
-3.241096 35 -0.123567 
-3.108806 35 0.222317 
-2.976517 35 -0.100128 
-2.844227 35 0.205643 
-2.711937 35 -0.076280 
-2.579648 35 0.201155 
-2.447358 35 -0.050963 
-2.315068 35 0.091812 
-2.182779 35 -0.025028 
-2.050489 35 0.102115 
-1.918200 35 -0.042350 
-1.785910 35 0.004683 
-1.653620 35 0.074420 
-1.521331 35 -0.036755 
-1.389041 35 -0.032986 
-1.256751 35 0.070973 
-1.124462 35 -0.083601 
-0.992172 35 0.078340 
-0.859883 35 0.017712 
-0.727593 35 0.086185 
-0.595303 35 0.098478 
-0.463014 35 -0.019395 
-0.330724 35 0.088338 
-0.198434 35 0.025016 
-0.066145 35 0.062731 
0.066145 35 -0.045451 
0.198434 35 0.033647 
0.330724 35 0.076004 
0.463014 35 -0.171461 
0.595303 35 0.077631 
0.727593 35 -0.163606 
0.859883 35 0.046809 
0.992172 35 -0.184449 
1.124462 35 0.017525 
1.256751 35 -0.115439 
1.389041 35 0.036880 
1.521331 35 -0.121992 
1.653620 35 -0.003428 
1.785910 35 -0.033144 
1.918200 35 -0.002194 
2.050489 35 -0.099418 
2.182779 35 -0.013953 
2.315068 35 0.067775 
2.447358 35 -0.170035 
2.579648 35 0.036232 
2.711937 35 -0.159948 
2.844227 35 0.009915 
2.976517 35 -0.146958 
3.108806 35 -0.012351 
3.241096 35 -0.123619 
3.373386 35 -0.024431 
3.505675 35 -0.088107 
3.637965 35 -0.037614 
3.770254 35 -0.071208 
3.902544 35 -0.054243 
4.034834 35 -0.048046 
4.167123 35 -0.029930 
4.299413 35 -0.020803 
4.431703 35 -0.001971 
4.563992 35 -0.006763 
4.696282 35 -0.010742 
4.828571 35 -0.017770 
4.960861 35 -0.012425 
5.093151 35 0.001160 
5.225440 35 0.000156 
5.357730 35 -0.014461 
5.490020 35 -0.015662 
5.622309 35 0.012822 
5.754599 35 0.022567 
5.886888 35 0.002274 
6.019178 35 0.018451 
6.151468 35 0.051333 
6.283757 35 0.018554 
6.416047 35 0.030979 
6.548337 35 0.059525 
6.680626 35 0.007920 
6.812916 35 0.067435 
6.945205 35 0.015490 
7.077495 35 0.061303 
7.209785 35 0.027568 
7.342074 35 0.051769 
7.474364 35 0.032701 
7.606654 35 0.040419 
7.738943 35 0.032699 
7.871233 35 0.033751 
8.003523 35 0.030443 
8.135812 35 0.028272 
8.268102 35 0.026158 
8.400391 35 0.023613 
8.532681 35 0.020905 
8.664971 35 0.017840 
8.797260 35 0.014397 
8.929550 35 0.010598 
9.061840 35 0.006511 
9.194129 35 0.002251 
9.326419 35 -0.002048 
9.458708 35 -0.006253 
9.590998 35 -0.010254 
9.723288 35 -0.013978 
9.855577 35 -0.017390 
9.987867 35 -0.020481 
10.120157 35 -0.023253 
10.252446 35 -0.025707 
10.384736 35 -0.027830 
10.517025 35 -0.029599 
10.649315 35 -0.030987 
10.781605 35 -0.031973 
10.913894 35 -0.032544 
11.046184 35 -0.032694 
11.178474 35 -0.032421 
11.310763 35 -0.031726 
11.443053 35 -0.030610 
11.575342 35 -0.029077 
11.707632 35 -0.027137 
11.839922 35 -0.024803 
11.972211 35 -0.022100 
12.104501 35 -0.019056 
12.236791 35 -0.015709 
12.369080 35 -0.012102 
12.501370 35 -0.008283 
12.633660 35 -0.004302 
12.765949 35 -0.000212 
12.898239 35 0.003934 
13.030528 35 0.008081 
13.162818 35 0.012177 
13.295108 35 0.016168 
13.427397 35 0.020004 
13.559687 35 0.023633 
13.691977 35 0.027009 
13.824266 35 0.030084 
13.956556 35 0.032816 
14.088845 35 0.035166 
14.221135 35 0.037099 
14.353425 35 0.038584 
14.485714 35 0.039597 
14.618004 35 0.040119 
14.750294 35 0.040138 
14.882583 35 0.039648 
15.014873 35 0.038650 
15.147162 35 0.037153 
15.279452 35 0.035171 
15.411742 35 0.032727 
15.544031 35 0.029852 
15.676321 35 0.026581 
15.808611 35 0.022957 
15.940900 35 0.019031 
16.073190 35 0.014855 
16.205479 35 0.010490 
16.337769 35 0.006000 
16.470059 35 0.001451 
16.602348 35 -0.003086 
16.734638 35 -0.007540 
16.866928 35 -0.011838 
16.999217 35 -0.015909 
17.131507 35 -0.019681 
17.263796 35 -0.023087 
17.396086 35 -0.026062 
17.528376 35 -0.028545 
17.660665 35 -0.030480 
17.792955 35 -0.031821 
17.925245 35 -0.032527 
18.057534 35 -0.032563 
18.189824 35 -0.031909 
18.322114 35 -0.030548 
18.454403 35 -0.028480 
18.586693 35 -0.025711 
18.718982 35 -0.022260 
18.851272 35 -0.018160 
18.983562 35 -0.013452 
19.115851 35 -0.008191 
19.248141 35 -0.002443 
19.380431 35 0.003714 
19.512720 35 0.010193 
19.645010 35 0.016895 
19.777299 35 0.023715 
19.909589 35 0.030539 
20.041879 35 0.037246 
20.174168 35 0.043711 
20.306458 35 0.049809 
20.438748 35 0.055412 
20.571037 35 0.060392 
20.703327 35 0.064627 
20.835616 35 0.067999 
20.967906 35 0.070399 
21.100196 35 0.071724 
21.232485 35 0.071887 
21.364775 35 0.070809 
21.497065 35 0.068430 
21.629354 35 0.064705 
21.761644 35 0.059607 
21.893933 35 0.053131 
22.026223 35 0.045292 
22.158513 35 0.036128 
22.290802 35 0.025704 
22.423092 35 0.014108 
22.555382 35 0.001458 
22.687671 35 -0.012104 
22.819961 35 -0.026405 
22.952251 35 -0.041248 
23.084540 35 -0.056409 
23.216830 35 -0.071643 
23.349119 35 -0.086683 
23.481409 35 -0.101248 
23.613699 35 -0.115045 
23.745988 35 -0.127774 
23.878278 35 -0.139133 
24.010568 35 -0.148825 
24.142857 35 -0.156559 
24.275147 35 -0.162053 
24.407436 35 -0.165040 
24.539726 35 -0.165269 
24.672016 35 -0.162505 
24.804305 35 -0.156532 
24.936595 35 -0.147154 
25.068885 35 -0.134196 
25.201174 35 -0.117508 
25.333464 35 -0.096970 
25.465753 35 -0.072499 
25.598043 35 -0.044059 
25.730333 35 -0.011679 
25.862622 35 0.024533 
25.994912 35 0.064362 
26.127202 35 0.107465 
26.259491 35 0.153341 
26.391781 35 0.201320 
26.524070 35 0.250560 
26.656360 35 0.300066 
26.788650 35 0.348737 
26.920939 35 0.395427 
27.053229 35 0.439014 
27.185519 35 0.478464 
27.317808 35 0.512865 
27.450098 35 0.541438 
27.582387 35 0.563523 
27.714677 35 0.578542 
27.846967 35 0.585954 
27.979256 35 0.585196 
28.111546 35 0.575620 
28.243836 35 0.556411 
28.376125 35 0.526474 
28.508415 35 0.484264 
28.640705 35 0.427485 
28.772994 35 0.352533 
28.905284 35 0.253325 
29.037573 35 0.118632 
29.169863 35 -0.072658 
29.302153 35 -0.341331 
29.434442 35 -0.639227 
29.566732 35 -0.857992 
29.699022 35 -0.989404 
29.831311 35 -1.078723 
29.963601 35 -1.140459 
30.095890 35 -1.180782 
30.228180 35 -1.203475 
30.360470 35 -1.210305 
30.492759 35 -1.202156 
30.625049 35 -1.179204 
30.757339 35 -1.140990 
30.889628 35 -1.085893 
31.021918 35 -1.009232 
31.154207 35 -0.897478 
31.286497 35 -0.708658 
31.418787 35 -0.139996 
31.551076 35 0.105305 
31.683366 35 0.371394 
31.815656 35 0.409037 
31.947945 35 0.569296 
32.080235 35 0.596002 
32.212524 35 0.678052 
32.344814 35 0.700573 
32.477104 35 0.727885 
32.609393 35 0.736157 
32.741683 35 0.728393 
32.873973 35 0.714606 
33.006262 35 0.685926 
33.138552 35 0.657031 
33.270842 35 0.634134 
33.403131 35 0.626891 
33.535421 35 0.582238 
33.667710 35 0.409273 
33.800000 35 0.504826 


==> stdDVDM30pulse16.dat <==
-33.667710 40 -0.126780 
-33.535421 40 -0.001014 
-33.403131 40 -0.136164 
-33.270842 40 -0.042963 
-33.138552 40 -0.124636 
-33.006262 40 -0.069182 
-32.873973 40 -0.110991 
-32.741683 40 -0.087800 
-32.609393 40 -0.109803 
-32.477104 40 -0.105361 
-32.344814 40 -0.110023 
-32.212524 40 -0.106703 
-32.080235 40 -0.110675 
-31.947945 40 -0.105685 
-31.815656 40 -0.085205 
-31.683366 40 -0.089765 
-31.551076 40 -0.060620 
-31.418787 40 -0.058211 
-31.286497 40 -0.043597 
-31.154207 40 -0.038238 
-31.021918 40 -0.036012 
-30.889628 40 -0.023074 
-30.757339 40 -0.004686 
-30.625049 40 0.033021 
-30.492759 40 0.053667 
-30.360470 40 0.048069 
-30.228180 40 0.040128 
-30.095890 40 0.080317 
-29.963601 40 0.107291 
-29.831311 40 0.038873 
-29.699022 40 0.140703 
-29.566732 40 0.054065 
-29.434442 40 0.133610 
-29.302153 40 0.082239 
-29.169863 40 0.131659 
-29.037573 40 0.106094 
-28.905284 40 0.126176 
-28.772994 40 0.107600 
-28.640705 40 0.105754 
-28.508415 40 0.092937 
-28.376125 40 0.080781 
-28.243836 40 0.058320 
-28.111546 40 0.044782 
-27.979256 40 0.040664 
-27.846967 40 0.012205 
-27.714677 40 0.020559 
-27.582387 40 -0.004177 
-27.450098 40 -0.010076 
-27.317808 40 -0.035447 
-27.185519 40 -0.060882 
-27.053229 40 -0.082277 
-26.920939 40 -0.092081 
-26.788650 40 -0.079980 
-26.656360 40 -0.079546 
-26.524070 40 -0.109795 
-26.391781 40 -0.138778 
-26.259491 40 -0.106740 
-26.127202 40 -0.087540 
-25.994912 40 -0.180475 
-25.862622 40 -0.065714 
-25.730333 40 -0.174189 
-25.598043 40 -0.080950 
-25.465753 40 -0.140723 
-25.333464 40 -0.071744 
-25.201174 40 -0.085709 
-25.068885 40 -0.036081 
-24.936595 40 -0.033666 
-24.804305 40 -0.015760 
-24.672016 40 -0.014510 
-24.539726 40 -0.001273 
-24.407436 40 0.009708 
-24.275147 40 0.012559 
-24.142857 40 0.017990 
-24.010568 40 0.040232 
-23.878278 40 0.037478 
-23.745988 40 0.070079 
-23.613699 40 0.061293 
-23.481409 40 0.082689 
-23.349119 40 0.054176 
-23.216830 40 0.054190 
-23.084540 40 0.034548 
-22.952251 40 0.058322 
-22.819961 40 0.064382 
-22.687671 40 0.029024 
-22.555382 40 -0.022932 
-22.423092 40 0.014937 
-22.290802 40 0.063791 
-22.158513 40 -0.116061 
-22.026223 40 0.054772 
-21.893933 40 -0.122125 
-21.761644 40 -0.008127 
-21.629354 40 -0.124129 
-21.497065 40 -0.053812 
-21.364775 40 -0.100699 
-21.232485 40 -0.049512 
-21.100196 40 -0.052841 
-20.967906 40 -0.041839 
-20.835616 40 -0.060355 
-20.703327 40 -0.057733 
-20.571037 40 -0.031481 
-20.438748 40 -0.031471 
-20.306458 40 -0.071483 
-20.174168 40 0.001321 
-20.041879 40 -0.072848 
-19.909589 40 0.016885 
-19.777299 40 -0.040194 
-19.645010 40 0.039267 
-19.512720 40 -0.008826 
-19.380431 40 0.035827 
-19.248141 40 0.007949 
-19.115851 40 0.058159 
-18.983562 40 0.080860 
-18.851272 40 0.072612 
-18.718982 40 0.018126 
-18.586693 40 0.077286 
-18.454403 40 0.235245 
-18.322114 40 -0.015479 
-18.189824 40 0.217835 
-18.057534 40 0.016685 
-17.925245 40 0.170066 
-17.792955 40 0.017191 
-17.660665 40 0.104814 
-17.528376 40 0.015728 
-17.396086 40 0.060489 
-17.263796 40 0.029494 
-17.131507 40 0.037449 
-16.999217 40 0.015514 
-16.866928 40 0.003455 
-16.734638 40 0.006307 
-16.602348 40 0.011772 
-16.470059 40 -0.015869 
-16.337769 40 0.000099 
-16.205479 40 -0.051334 
-16.073190 40 -0.028568 
-15.940900 40 -0.096365 
-15.808611 40 -0.057220 
-15.676321 40 -0.111903 
-15.544031 40 -0.053159 
-15.411742 40 -0.075708 
-15.279452 40 -0.034247 
-15.147162 40 -0.055115 
-15.014873 40 -0.086574 
-14.882583 40 -0.159892 
-14.750294 40 -0.163907 
-14.618004 40 0.114292 
-14.485714 40 -0.193614 
-14.353425 40 0.038937 
-14.221135 40 -0.174044 
-14.088845 40 0.044391 
-13.956556 40 -0.099922 
-13.824266 40 0.048755 
-13.691977 40 -0.066996 
-13.559687 40 -0.016511 
-13.427397 40 -0.066793 
-13.295108 40 -0.017315 
-13.162818 40 0.015967 
-13.030528 40 -0.008410 
-12.898239 40 -0.050329 
-12.765949 40 0.050316 
-12.633660 40 0.032553 
-12.501370 40 -0.044296 
-12.369080 40 0.093478 
-12.236791 40 -0.047751 
-12.104501 40 0.045241 
-11.972211 40 -0.028804 
-11.839922 40 0.023179 
-11.707632 40 0.038338 
-11.575342 40 0.046964 
-11.443053 40 0.038200 
-11.310763 40 0.001913 
-11.178474 40 0.040987 
-11.046184 40 0.078929 
-10.913894 40 -0.069436 
-10.781605 40 0.057516 
-10.649315 40 -0.062879 
-10.517025 40 0.017081 
-10.384736 40 -0.048896 
-10.252446 40 0.047695 
-10.120157 40 -0.035645 
-9.987867 40 0.082190 
-9.855577 40 -0.014946 
-9.723288 40 0.064762 
-9.590998 40 0.039122 
-9.458708 40 0.062584 
-9.326419 40 -0.032998 
-9.194129 40 -0.140403 
-9.061840 40 0.265263 
-8.929550 40 -0.021505 
-8.797260 40 0.290178 
-8.664971 40 0.009419 
-8.532681 40 0.297438 
-8.400391 40 0.011092 
-8.268102 40 0.162870 
-8.135812 40 -0.169533 
-8.003523 40 -0.034022 
-7.871233 40 -0.203381 
-7.738943 40 0.021148 
-7.606654 40 0.175866 
-7.474364 40 0.247229 
-7.342074 40 0.012566 
-7.209785 40 -0.210827 
-7.077495 40 0.205714 
-6.945205 40 -0.180490 
-6.812916 40 0.146423 
-6.680626 40 -0.103158 
-6.548337 40 0.206728 
-6.416047 40 -0.053934 
-6.283757 40 0.167354 
-6.151468 40 -0.071396 
-6.019178 40 -0.053339 
-5.886888 40 -0.325065 
-5.754599 40 -0.180063 
-5.622309 40 -0.067437 
-5.490020 40 0.157931 
-5.357730 40 0.148535 
-5.225440 40 -0.215201 
-5.093151 40 0.173941 
-4.960861 40 -0.156746 
-4.828571 40 0.142850 
-4.696282 40 -0.141601 
-4.563992 40 0.145015 
-4.431703 40 -0.099361 
-4.299413 40 0.082813 
-4.167123 40 -0.072742 
-4.034834 40 0.046799 
-3.902544 40 -0.056437 
-3.770254 40 -0.028545 
-3.637965 40 -0.104123 
-3.505675 40 -0.154526 
-3.373386 40 0.181425 
-3.241096 40 -0.182414 
-3.108806 40 0.133484 
-2.976517 40 -0.167469 
-2.844227 40 0.126634 
-2.711937 40 -0.134401 
-2.579648 40 0.148457 
-2.447358 40 -0.043902 
-2.315068 40 0.092776 
-2.182779 40 -0.010631 
-2.050489 40 0.137575 
-1.918200 40 0.011263 
-1.785910 40 0.044175 
-1.653620 40 0.130901 
-1.521331 40 0.022953 
-1.389041 40 -0.001885 
-1.256751 40 0.095840 
-1.124462 40 -0.091436 
-0.992172 40 0.031704 
-0.859883 40 -0.039769 
-0.727593 40 0.025763 
-0.595303 40 0.059419 
-0.463014 40 -0.057911 
-0.330724 40 0.049803 
-0.198434 40 0.007813 
-0.066145 40 0.069255 
0.066145 40 -0.029651 
0.198434 40 0.064510 
0.330724 40 0.171236 
0.463014 40 -0.086352 
0.595303 40 0.158099 
0.727593 40 -0.068767 
0.859883 40 0.138803 
0.992172 40 -0.101309 
1.124462 40 0.057224 
1.256751 40 -0.086948 
1.389041 40 0.059357 
1.521331 40 -0.107307 
1.653620 40 -0.016067 
1.785910 40 -0.043280 
1.918200 40 -0.004237 
2.050489 40 -0.111736 
2.182779 40 -0.032163 
2.315068 40 0.102312 
2.447358 40 -0.126665 
2.579648 40 0.074307 
2.711937 40 -0.109359 
2.844227 40 0.055477 
2.976517 40 -0.095330 
3.108806 40 0.030410 
3.241096 40 -0.080496 
3.373386 40 0.009882 
3.505675 40 -0.052441 
3.637965 40 -0.007513 
3.770254 40 -0.045215 
3.902544 40 -0.041397 
4.034834 40 -0.047153 
4.167123 40 -0.037882 
4.299413 40 -0.032014 
4.431703 40 -0.008533 
4.563992 40 -0.003756 
4.696282 40 -0.000285 
4.828571 40 -0.004166 
4.960861 40 0.001808 
5.093151 40 0.019781 
5.225440 40 0.025453 
5.357730 40 0.010470 
5.490020 40 -0.000296 
5.622309 40 0.021373 
5.754599 40 0.032540 
5.886888 40 0.007854 
6.019178 40 0.014471 
6.151468 40 0.049776 
6.283757 40 0.018742 
6.416047 40 0.024970 
6.548337 40 0.058263 
6.680626 40 0.003725 
6.812916 40 0.061366 
6.945205 40 0.009385 
7.077495 40 0.052700 
7.209785 40 0.020298 
7.342074 40 0.043450 
7.474364 40 0.025445 
7.606654 40 0.031638 
7.738943 40 0.023001 
7.871233 40 0.022048 
8.003523 40 0.017013 
8.135812 40 0.012701 
8.268102 40 0.008538 
8.400391 40 0.004196 
8.532681 40 0.000024 
8.664971 40 -0.004079 
8.797260 40 -0.008137 
8.929550 40 -0.012184 
9.061840 40 -0.016246 
9.194129 40 -0.020310 
9.326419 40 -0.024331 
9.458708 40 -0.028233 
9.590998 40 -0.031923 
9.723288 40 -0.035314 
9.855577 40 -0.038336 
9.987867 40 -0.040945 
10.120157 40 -0.043121 
10.252446 40 -0.044856 
10.384736 40 -0.046148 
10.517025 40 -0.046994 
10.649315 40 -0.047389 
10.781605 40 -0.047337 
10.913894 40 -0.046853 
11.046184 40 -0.045962 
11.178474 40 -0.044700 
11.310763 40 -0.043107 
11.443053 40 -0.041229 
11.575342 40 -0.039113 
11.707632 40 -0.036808 
11.839922 40 -0.034365 
11.972211 40 -0.031835 
12.104501 40 -0.029273 
12.236791 40 -0.026733 
12.369080 40 -0.024272 
12.501370 40 -0.021947 
12.633660 40 -0.019813 
12.765949 40 -0.017924 
12.898239 40 -0.016326 
13.030528 40 -0.015065 
13.162818 40 -0.014173 
13.295108 40 -0.013679 
13.427397 40 -0.013601 
13.559687 40 -0.013945 
13.691977 40 -0.014711 
13.824266 40 -0.015883 
13.956556 40 -0.017436 
14.088845 40 -0.019334 
14.221135 40 -0.021528 
14.353425 40 -0.023957 
14.485714 40 -0.026552 
14.618004 40 -0.029229 
14.750294 40 -0.031899 
14.882583 40 -0.034461 
15.014873 40 -0.036808 
15.147162 40 -0.038828 
15.279452 40 -0.040404 
15.411742 40 -0.041417 
15.544031 40 -0.041749 
15.676321 40 -0.041283 
15.808611 40 -0.039905 
15.940900 40 -0.037510 
16.073190 40 -0.034001 
16.205479 40 -0.029293 
16.337769 40 -0.023314 
16.470059 40 -0.016009 
16.602348 40 -0.007343 
16.734638 40 0.002699 
16.866928 40 0.014106 
16.999217 40 0.026840 
17.131507 40 0.040834 
17.263796 40 0.055989 
17.396086 40 0.072170 
17.528376 40 0.089210 
17.660665 40 0.106901 
17.792955 40 0.125002 
17.925245 40 0.143237 
18.057534 40 0.161297 
18.189824 40 0.178849 
18.322114 40 0.195533 
18.454403 40 0.210978 
18.586693 40 0.224801 
18.718982 40 0.236616 
18.851272 40 0.246039 
18.983562 40 0.252694 
19.115851 40 0.256212 
19.248141 40 0.256235 
19.380431 40 0.252412 
19.512720 40 0.244402 
19.645010 40 0.231865 
19.777299 40 0.214461 
19.909589 40 0.191850 
20.041879 40 0.163686 
20.174168 40 0.129626 
20.306458 40 0.089336 
20.438748 40 0.042519 
20.571037 40 -0.011043 
20.703327 40 -0.071412 
20.835616 40 -0.138378 
20.967906 40 -0.211305 
21.100196 40 -0.288976 
21.232485 40 -0.369498 
21.364775 40 -0.450369 
21.497065 40 -0.528768 
21.629354 40 -0.601980 
21.761644 40 -0.667775 
21.893933 40 -0.724593 
22.026223 40 -0.771491 
22.158513 40 -0.807961 
22.290802 40 -0.833713 
22.423092 40 -0.848492 
22.555382 40 -0.851923 
22.687671 40 -0.843360 
22.819961 40 -0.821711 
22.952251 40 -0.785137 
23.084540 40 -0.730469 
23.216830 40 -0.651862 
23.349119 40 -0.536951 
23.481409 40 -0.353102 
23.613699 40 0.190592 
23.745988 40 0.873854 
23.878278 40 0.883545 
24.010568 40 1.031639 
24.142857 40 1.081455 
24.275147 40 1.130293 
24.407436 40 1.157604 
24.539726 40 1.165558 
24.672016 40 1.160894 
24.804305 40 1.139484 
24.936595 40 1.104401 
25.068885 40 1.053178 
25.201174 40 0.984355 
25.333464 40 0.893781 
25.465753 40 0.774259 
25.598043 40 0.610370 
25.730333 40 0.358479 
25.862622 40 0.330782 
25.994912 40 0.003913 
26.127202 40 -0.007894 
26.259491 40 -0.233913 
26.391781 40 -0.203734 
26.524070 40 -0.362980 
26.656360 40 -0.326497 
26.788650 40 -0.429758 
26.920939 40 -0.401578 
27.053229 40 -0.458836 
27.185519 40 -0.452959 
27.317808 40 -0.489438 
27.450098 40 -0.501691 
27.582387 40 -0.495350 
27.714677 40 -0.448512 
27.846967 40 -0.434396 
27.979256 40 -0.524602 
28.111546 40 -0.312376 
28.243836 40 -0.453915 
28.376125 40 -0.271943 
28.508415 40 -0.339725 
28.640705 40 -0.225934 
28.772994 40 -0.245315 
28.905284 40 -0.183055 
29.037573 40 -0.170637 
29.169863 40 -0.123328 
29.302153 40 -0.068053 
29.434442 40 -0.009828 
29.566732 40 0.003806 
29.699022 40 -0.016805 
29.831311 40 0.021592 
29.963601 40 0.130468 
30.095890 40 0.000976 
30.228180 40 0.181074 
30.360470 40 0.056317 
30.492759 40 0.194108 
30.625049 40 0.115211 
30.757339 40 0.204265 
30.889628 40 0.158093 
31.021918 40 0.195535 
31.154207 40 0.165499 
31.286497 40 0.172737 
31.418787 40 0.170095 
31.551076 40 0.172033 
31.683366 40 0.145033 
31.815656 40 0.134996 
31.947945 40 0.179908 
32.080235 40 0.105744 
32.212524 40 0.162980 
32.344814 40 0.105532 
32.477104 40 0.120390 
32.609393 40 0.081604 
32.741683 40 0.066282 
32.873973 40 0.045148 
33.006262 40 0.037801 
33.138552 40 0.048807 
33.270842 40 0.047792 
33.403131 40 0.009388 
33.535421 40 -0.041224 
33.667710 40 -0.024762 
33.800000 40 0.008804 


==> stdDVDM30pulse18.dat <==
-33.667710 45 -0.154766 
-33.535421 45 -0.023404 
-33.403131 45 -0.150414 
-33.270842 45 -0.052626 
-33.138552 45 -0.126984 
-33.006262 45 -0.061869 
-32.873973 45 -0.092043 
-32.741683 45 -0.054394 
-32.609393 45 -0.062928 
-32.477104 45 -0.045254 
-32.344814 45 -0.038866 
-32.212524 45 -0.026489 
-32.080235 45 -0.024985 
-31.947945 45 -0.016452 
-31.815656 45 0.005499 
-31.683366 45 0.002766 
-31.551076 45 0.034048 
-31.418787 45 0.038305 
-31.286497 45 0.054006 
-31.154207 45 0.055540 
-31.021918 45 0.048144 
-30.889628 45 0.045386 
-30.757339 45 0.046458 
-30.625049 45 0.070803 
-30.492759 45 0.083863 
-30.360470 45 0.068484 
-30.228180 45 0.044471 
-30.095890 45 0.069434 
-29.963601 45 0.086146 
-29.831311 45 0.000250 
-29.699022 45 0.084013 
-29.566732 45 -0.021050 
-29.434442 45 0.037463 
-29.302153 45 -0.033033 
-29.169863 45 0.000857 
-29.037573 45 -0.035868 
-28.905284 45 -0.021206 
-28.772994 45 -0.041438 
-28.640705 45 -0.040835 
-28.508415 45 -0.048316 
-28.376125 45 -0.052942 
-28.243836 45 -0.067755 
-28.111546 45 -0.073078 
-27.979256 45 -0.066706 
-27.846967 45 -0.081824 
-27.714677 45 -0.055398 
-27.582387 45 -0.055845 
-27.450098 45 -0.032933 
-27.317808 45 -0.027732 
-27.185519 45 -0.025773 
-27.053229 45 -0.025760 
-26.920939 45 -0.017179 
-26.788650 45 0.020394 
-26.656360 45 0.053294 
-26.524070 45 0.051973 
-26.391781 45 0.041573 
-26.259491 45 0.094971 
-26.127202 45 0.136120 
-25.994912 45 0.056893 
-25.862622 45 0.179963 
-25.730333 45 0.073603 
-25.598043 45 0.157999 
-25.465753 45 0.083539 
-25.333464 45 0.132840 
-25.201174 45 0.098726 
-25.068885 45 0.130054 
-24.936595 45 0.117890 
-24.804305 45 0.120265 
-24.672016 45 0.103025 
-24.539726 45 0.094244 
-24.407436 45 0.081292 
-24.275147 45 0.056190 
-24.142857 45 0.029966 
-24.010568 45 0.020310 
-23.878278 45 -0.011788 
-23.745988 45 -0.003087 
-23.613699 45 -0.028438 
-23.481409 45 -0.017686 
-23.349119 45 -0.055346 
-23.216830 45 -0.066208 
-23.084540 45 -0.095547 
-22.952251 45 -0.072547 
-22.819961 45 -0.057666 
-22.687671 45 -0.082581 
-22.555382 45 -0.129978 
-22.423092 45 -0.078138 
-22.290802 45 -0.003726 
-22.158513 45 -0.169327 
-22.026223 45 0.017584 
-21.893933 45 -0.134626 
-21.761644 45 -0.013652 
-21.629354 45 -0.121990 
-21.497065 45 -0.056287 
-21.364775 45 -0.105963 
-21.232485 45 -0.054807 
-21.100196 45 -0.048618 
-20.967906 45 -0.024475 
-20.835616 45 -0.032553 
-20.703327 45 -0.022294 
-20.571037 45 0.015096 
-20.438748 45 0.025447 
-20.306458 45 -0.009267 
-20.174168 45 0.064712 
-20.041879 45 -0.012653 
-19.909589 45 0.070109 
-19.777299 45 0.005895 
-19.645010 45 0.077904 
-19.512720 45 0.020812 
-19.380431 45 0.049756 
-19.248141 45 0.000471 
-19.115851 45 0.029843 
-18.983562 45 0.040542 
-18.851272 45 0.016489 
-18.718982 45 -0.072314 
-18.586693 45 -0.046267 
-18.454403 45 0.139229 
-18.322114 45 -0.116199 
-18.189824 45 0.104693 
-18.057534 45 -0.072731 
-17.925245 45 0.085996 
-17.792955 45 -0.048884 
-17.660665 45 0.040183 
-17.528376 45 -0.043073 
-17.396086 45 0.000596 
-17.263796 45 -0.024808 
-17.131507 45 -0.010740 
-16.999217 45 -0.025746 
-16.866928 45 -0.034251 
-16.734638 45 -0.025041 
-16.602348 45 -0.004760 
-16.470059 45 -0.014430 
-16.337769 45 0.023876 
-16.205479 45 -0.006664 
-16.073190 45 0.034944 
-15.940900 45 -0.023238 
-15.808611 45 0.017616 
-15.676321 45 -0.041083 
-15.544031 45 0.013542 
-15.411742 45 -0.001041 
-15.279452 45 0.058956 
-15.147162 45 0.065137 
-15.014873 45 0.050295 
-14.882583 45 -0.057547 
-14.750294 45 -0.141540 
-14.618004 45 0.173695 
-14.485714 45 -0.093829 
-14.353425 45 0.106377 
-14.221135 45 -0.119545 
-14.088845 45 0.065757 
-13.956556 45 -0.073955 
-13.824266 45 0.071247 
-13.691977 45 -0.030242 
-13.559687 45 0.006699 
-13.427397 45 -0.062307 
-13.295108 45 -0.037756 
-13.162818 45 -0.009140 
-13.030528 45 -0.036248 
-12.898239 45 -0.104977 
-12.765949 45 -0.018857 
-12.633660 45 -0.021876 
-12.501370 45 -0.117820 
-12.369080 45 0.025081 
-12.236791 45 -0.108453 
-12.104501 45 -0.029714 
-11.972211 45 -0.111782 
-11.839922 45 -0.077557 
-11.707632 45 -0.060552 
-11.575342 45 -0.038333 
-11.443053 45 -0.028583 
-11.310763 45 -0.055229 
-11.178474 45 0.002843 
-11.046184 45 0.081039 
-10.913894 45 -0.047558 
-10.781605 45 0.089306 
-10.649315 45 -0.018445 
-10.517025 45 0.056263 
-10.384736 45 -0.016822 
-10.252446 45 0.076338 
-10.120157 45 -0.012278 
-9.987867 45 0.107663 
-9.855577 45 0.017268 
-9.723288 45 0.095607 
-9.590998 45 0.082637 
-9.458708 45 0.120183 
-9.326419 45 -0.078323 
-9.194129 45 -0.229902 
-9.061840 45 0.085839 
-8.929550 45 -0.191196 
-8.797260 45 0.124631 
-8.664971 45 -0.124223 
-8.532681 45 0.222295 
-8.400391 45 0.034124 
-8.268102 45 0.280839 
-8.135812 45 -0.013791 
-8.003523 45 0.006328 
-7.871233 45 -0.249144 
-7.738943 45 -0.082019 
-7.606654 45 0.108089 
-7.474364 45 0.203721 
-7.342074 45 0.093207 
-7.209785 45 -0.272181 
-7.077495 45 0.124829 
-6.945205 45 -0.197245 
-6.812916 45 0.065296 
-6.680626 45 -0.205790 
-6.548337 45 0.118192 
-6.416047 45 -0.064287 
-6.283757 45 0.229781 
-6.151468 45 0.061851 
-6.019178 45 0.160591 
-5.886888 45 -0.267981 
-5.754599 45 -0.135912 
-5.622309 45 -0.195650 
-5.490020 45 0.047503 
-5.357730 45 0.157708 
-5.225440 45 -0.250553 
-5.093151 45 0.077384 
-4.960861 45 -0.217028 
-4.828571 45 0.068729 
-4.696282 45 -0.209420 
-4.563992 45 0.066154 
-4.431703 45 -0.128395 
-4.299413 45 0.059565 
-4.167123 45 -0.062534 
-4.034834 45 0.081486 
-3.902544 45 0.010925 
-3.770254 45 0.054261 
-3.637965 45 -0.046165 
-3.505675 45 -0.204626 
-3.373386 45 0.187362 
-3.241096 45 -0.130102 
-3.108806 45 0.160904 
-2.976517 45 -0.140342 
-2.844227 45 0.121930 
-2.711937 45 -0.153926 
-2.579648 45 0.084975 
-2.447358 45 -0.079627 
-2.315068 45 0.038260 
-2.182779 45 -0.073784 
-2.050489 45 0.084170 
-1.918200 45 -0.016056 
-1.785910 45 0.012147 
-1.653620 45 0.137116 
-1.521331 45 0.067746 
-1.389041 45 0.053745 
-1.256751 45 0.189078 
-1.124462 45 0.011706 
-0.992172 45 0.110537 
-0.859883 45 0.028780 
-0.727593 45 0.078220 
-0.595303 45 0.122492 
-0.463014 45 -0.013397 
-0.330724 45 0.065503 
-0.198434 45 0.009243 
-0.066145 45 0.060795 
0.066145 45 -0.062941 
0.198434 45 0.010252 
0.330724 45 0.168522 
0.463014 45 -0.094991 
0.595303 45 0.143455 
0.727593 45 -0.061538 
0.859883 45 0.169002 
0.992172 45 -0.039158 
1.124462 45 0.106396 
1.256751 45 -0.034680 
1.389041 45 0.120848 
1.521331 45 -0.037967 
1.653620 45 0.026474 
1.785910 45 -0.006649 
1.918200 45 0.031481 
2.050489 45 -0.106238 
2.182779 45 -0.065080 
2.315068 45 0.102318 
2.447358 45 -0.125967 
2.579648 45 0.062472 
2.711937 45 -0.114278 
2.844227 45 0.045818 
2.976517 45 -0.096844 
3.108806 45 0.025556 
3.241096 45 -0.079607 
3.373386 45 0.009006 
3.505675 45 -0.044327 
3.637965 45 0.005921 
3.770254 45 -0.024494 
3.902544 45 -0.024069 
4.034834 45 -0.038088 
4.167123 45 -0.040821 
4.299413 45 -0.047525 
4.431703 45 -0.032123 
4.563992 45 -0.029397 
4.696282 45 -0.026970 
4.828571 45 -0.033970 
4.960861 45 -0.032778 
5.093151 45 -0.014031 
5.225440 45 -0.000547 
5.357730 45 -0.010251 
5.490020 45 -0.024894 
5.622309 45 -0.006672 
5.754599 45 0.009158 
5.886888 45 -0.015740 
6.019178 45 -0.016954 
6.151468 45 0.020559 
6.283757 45 -0.007084 
6.416047 45 -0.005301 
6.548337 45 0.034198 
6.680626 45 -0.019826 
6.812916 45 0.038885 
6.945205 45 -0.009953 
7.077495 45 0.034412 
7.209785 45 0.007193 
7.342074 45 0.034583 
7.474364 45 0.024047 
7.606654 45 0.036763 
7.738943 45 0.036116 
7.871233 45 0.042991 
8.003523 45 0.046546 
8.135812 45 0.050775 
8.268102 45 0.055260 
8.400391 45 0.059663 
8.532681 45 0.064301 
8.664971 45 0.069100 
8.797260 45 0.074025 
8.929550 45 0.078990 
9.061840 45 0.083866 
9.194129 45 0.088509 
9.326419 45 0.092773 
9.458708 45 0.096523 
9.590998 45 0.099643 
9.723288 45 0.102025 
9.855577 45 0.103563 
9.987867 45 0.104140 
10.120157 45 0.103626 
10.252446 45 0.101881 
10.384736 45 0.098767 
10.517025 45 0.094152 
10.649315 45 0.087918 
10.781605 45 0.079961 
10.913894 45 0.070189 
11.046184 45 0.058521 
11.178474 45 0.044889 
11.310763 45 0.029245 
11.443053 45 0.011563 
11.575342 45 -0.008152 
11.707632 45 -0.029857 
11.839922 45 -0.053470 
11.972211 45 -0.078856 
12.104501 45 -0.105828 
12.236791 45 -0.134140 
12.369080 45 -0.163485 
12.501370 45 -0.193494 
12.633660 45 -0.223740 
12.765949 45 -0.253744 
12.898239 45 -0.282985 
13.030528 45 -0.310911 
13.162818 45 -0.336958 
13.295108 45 -0.360557 
13.427397 45 -0.381151 
13.559687 45 -0.398205 
13.691977 45 -0.411202 
13.824266 45 -0.419649 
13.956556 45 -0.423064 
14.088845 45 -0.420967 
14.221135 45 -0.412861 
14.353425 45 -0.398209 
14.485714 45 -0.376406 
14.618004 45 -0.346744 
14.750294 45 -0.308367 
14.882583 45 -0.260211 
15.014873 45 -0.200932 
15.147162 45 -0.128840 
15.279452 45 -0.041873 
15.411742 45 0.062192 
15.544031 45 0.184851 
15.676321 45 0.324666 
15.808611 45 0.474295 
15.940900 45 0.620495 
16.073190 45 0.750149 
16.205479 45 0.856768 
16.337769 45 0.940380 
16.470059 45 1.003535 
16.602348 45 1.048743 
16.734638 45 1.077786 
16.866928 45 1.091678 
16.999217 45 1.090706 
17.131507 45 1.074412 
17.263796 45 1.041484 
17.396086 45 0.989548 
17.528376 45 0.914793 
17.660665 45 0.810406 
17.792955 45 0.652359 
17.925245 45 -0.080970 
18.057534 45 -0.595198 
18.189824 45 -0.591276 
18.322114 45 -0.813434 
18.454403 45 -0.800183 
18.586693 45 -0.928352 
18.718982 45 -0.913103 
18.851272 45 -0.970154 
18.983562 45 -0.950577 
19.115851 45 -0.954624 
19.248141 45 -0.922465 
19.380431 45 -0.886507 
19.512720 45 -0.829890 
19.645010 45 -0.758748 
19.777299 45 -0.675942 
19.909589 45 -0.611140 
20.041879 45 -0.608876 
20.174168 45 -0.322088 
20.306458 45 -0.449940 
20.438748 45 -0.159477 
20.571037 45 -0.225314 
20.703327 45 -0.011364 
20.835616 45 -0.034866 
20.967906 45 0.103823 
21.100196 45 0.104689 
21.232485 45 0.182094 
21.364775 45 0.200769 
21.497065 45 0.249186 
21.629354 45 0.289315 
21.761644 45 0.328192 
21.893933 45 0.332360 
22.026223 45 0.302265 
22.158513 45 0.297570 
22.290802 45 0.365553 
22.423092 45 0.253831 
22.555382 45 0.356296 
22.687671 45 0.249424 
22.819961 45 0.327360 
22.952251 45 0.247777 
23.084540 45 0.295521 
23.216830 45 0.235709 
23.349119 45 0.235449 
23.481409 45 0.172146 
23.613699 45 0.147850 
23.745988 45 0.143934 
23.878278 45 0.150754 
24.010568 45 0.068917 
24.142857 45 -0.000036 
24.275147 45 0.145179 
24.407436 45 -0.084163 
24.539726 45 0.088105 
24.672016 45 -0.081392 
24.804305 45 0.013393 
24.936595 45 -0.087648 
25.068885 45 -0.054390 
25.201174 45 -0.102823 
25.333464 45 -0.090795 
25.465753 45 -0.089292 
25.598043 45 -0.078502 
25.730333 45 -0.101860 
25.862622 45 -0.146768 
25.994912 45 -0.142366 
26.127202 45 -0.093874 
26.259491 45 -0.206010 
26.391781 45 -0.089441 
26.524070 45 -0.201488 
26.656360 45 -0.094978 
26.788650 45 -0.167958 
26.920939 45 -0.083716 
27.053229 45 -0.126798 
27.185519 45 -0.088673 
27.317808 45 -0.122617 
27.450098 45 -0.107382 
27.582387 45 -0.083426 
27.714677 45 -0.059098 
27.846967 45 -0.104752 
27.979256 45 -0.118539 
28.111546 45 0.021971 
28.243836 45 -0.140141 
28.376125 45 0.038894 
28.508415 45 -0.075148 
28.640705 45 0.034549 
28.772994 45 -0.027820 
28.905284 45 0.017998 
29.037573 45 -0.007158 
29.169863 45 0.019340 
29.302153 45 0.050417 
29.434442 45 0.090234 
29.566732 45 0.083753 
29.699022 45 0.047222 
29.831311 45 0.078079 
29.963601 45 0.158768 
30.095890 45 0.015830 
30.228180 45 0.176674 
30.360470 45 0.036376 
30.492759 45 0.159789 
30.625049 45 0.069828 
30.757339 45 0.154402 
30.889628 45 0.105291 
31.021918 45 0.143941 
31.154207 45 0.111525 
31.286497 45 0.117416 
31.418787 45 0.112042 
31.551076 45 0.110441 
31.683366 45 0.075676 
31.815656 45 0.061061 
31.947945 45 0.097963 
32.080235 45 0.022389 
32.212524 45 0.080555 
32.344814 45 0.024828 
32.477104 45 0.045247 
32.609393 45 0.006830 
32.741683 45 -0.010291 
32.873973 45 -0.038092 
33.006262 45 -0.048565 
33.138552 45 -0.033329 
33.270842 45 -0.023828 
33.403131 45 -0.051547 
33.535421 45 -0.095432 
33.667710 45 -0.069804 
33.800000 45 -0.027456 


==> stdDVDM30pulse2.dat <==
-33.667710 5 0.000334 
-33.535421 5 0.000417 
-33.403131 5 0.000471 
-33.270842 5 0.000526 
-33.138552 5 0.000579 
-33.006262 5 0.000632 
-32.873973 5 0.000685 
-32.741683 5 0.000736 
-32.609393 5 0.000786 
-32.477104 5 0.000834 
-32.344814 5 0.000882 
-32.212524 5 0.000928 
-32.080235 5 0.000972 
-31.947945 5 0.001015 
-31.815656 5 0.001056 
-31.683366 5 0.001096 
-31.551076 5 0.001134 
-31.418787 5 0.001171 
-31.286497 5 0.001205 
-31.154207 5 0.001239 
-31.021918 5 0.001270 
-30.889628 5 0.001300 
-30.757339 5 0.001329 
-30.625049 5 0.001356 
-30.492759 5 0.001381 
-30.360470 5 0.001405 
-30.228180 5 0.001427 
-30.095890 5 0.001448 
-29.963601 5 0.001467 
-29.831311 5 0.001485 
-29.699022 5 0.001501 
-29.566732 5 0.001515 
-29.434442 5 0.001527 
-29.302153 5 0.001536 
-29.169863 5 0.001543 
-29.037573 5 0.001548 
-28.905284 5 0.001549 
-28.772994 5 0.001547 
-28.640705 5 0.001541 
-28.508415 5 0.001531 
-28.376125 5 0.001517 
-28.243836 5 0.001498 
-28.111546 5 0.001473 
-27.979256 5 0.001442 
-27.846967 5 0.001406 
-27.714677 5 0.001362 
-27.582387 5 0.001311 
-27.450098 5 0.001252 
-27.317808 5 0.001186 
-27.185519 5 0.001110 
-27.053229 5 0.001027 
-26.920939 5 0.000934 
-26.788650 5 0.000832 
-26.656360 5 0.000721 
-26.524070 5 0.000601 
-26.391781 5 0.000473 
-26.259491 5 0.000335 
-26.127202 5 0.000189 
-25.994912 5 0.000035 
-25.862622 5 -0.000126 
-25.730333 5 -0.000293 
-25.598043 5 -0.000466 
-25.465753 5 -0.000643 
-25.333464 5 -0.000823 
-25.201174 5 -0.001006 
-25.068885 5 -0.001189 
-24.936595 5 -0.001371 
-24.804305 5 -0.001551 
-24.672016 5 -0.001727 
-24.539726 5 -0.001896 
-24.407436 5 -0.002058 
-24.275147 5 -0.002211 
-24.142857 5 -0.002353 
-24.010568 5 -0.002481 
-23.878278 5 -0.002595 
-23.745988 5 -0.002694 
-23.613699 5 -0.002775 
-23.481409 5 -0.002837 
-23.349119 5 -0.002880 
-23.216830 5 -0.002902 
-23.084540 5 -0.002903 
-22.952251 5 -0.002883 
-22.819961 5 -0.002842 
-22.687671 5 -0.002779 
-22.555382 5 -0.002697 
-22.423092 5 -0.002594 
-22.290802 5 -0.002474 
-22.158513 5 -0.002337 
-22.026223 5 -0.002185 
-21.893933 5 -0.002022 
-21.761644 5 -0.001848 
-21.629354 5 -0.001667 
-21.497065 5 -0.001482 
-21.364775 5 -0.001296 
-21.232485 5 -0.001112 
-21.100196 5 -0.000934 
-20.967906 5 -0.000766 
-20.835616 5 -0.000610 
-20.703327 5 -0.000469 
-20.571037 5 -0.000348 
-20.438748 5 -0.000248 
-20.306458 5 -0.000172 
-20.174168 5 -0.000123 
-20.041879 5 -0.000101 
-19.909589 5 -0.000108 
-19.777299 5 -0.000145 
-19.645010 5 -0.000210 
-19.512720 5 -0.000303 
-19.380431 5 -0.000423 
-19.248141 5 -0.000566 
-19.115851 5 -0.000730 
-18.983562 5 -0.000910 
-18.851272 5 -0.001101 
-18.718982 5 -0.001297 
-18.586693 5 -0.001494 
-18.454403 5 -0.001682 
-18.322114 5 -0.001855 
-18.189824 5 -0.002004 
-18.057534 5 -0.002121 
-17.925245 5 -0.002198 
-17.792955 5 -0.002225 
-17.660665 5 -0.002195 
-17.528376 5 -0.002099 
-17.396086 5 -0.001928 
-17.263796 5 -0.001677 
-17.131507 5 -0.001338 
-16.999217 5 -0.000906 
-16.866928 5 -0.000379 
-16.734638 5 0.000248 
-16.602348 5 0.000975 
-16.470059 5 0.001800 
-16.337769 5 0.002720 
-16.205479 5 0.003731 
-16.073190 5 0.004825 
-15.940900 5 0.005992 
-15.808611 5 0.007220 
-15.676321 5 0.008495 
-15.544031 5 0.009800 
-15.411742 5 0.011117 
-15.279452 5 0.012424 
-15.147162 5 0.013699 
-15.014873 5 0.014918 
-14.882583 5 0.016054 
-14.750294 5 0.017082 
-14.618004 5 0.017972 
-14.485714 5 0.018699 
-14.353425 5 0.019235 
-14.221135 5 0.019553 
-14.088845 5 0.019628 
-13.956556 5 0.019436 
-13.824266 5 0.018957 
-13.691977 5 0.018171 
-13.559687 5 0.017065 
-13.427397 5 0.015628 
-13.295108 5 0.013853 
-13.162818 5 0.011740 
-13.030528 5 0.009293 
-12.898239 5 0.006522 
-12.765949 5 0.003443 
-12.633660 5 0.000079 
-12.501370 5 -0.003541 
-12.369080 5 -0.007381 
-12.236791 5 -0.011399 
-12.104501 5 -0.015548 
-11.972211 5 -0.019773 
-11.839922 5 -0.024014 
-11.707632 5 -0.028209 
-11.575342 5 -0.032288 
-11.443053 5 -0.036182 
-11.310763 5 -0.039817 
-11.178474 5 -0.043120 
-11.046184 5 -0.046017 
-10.913894 5 -0.048437 
-10.781605 5 -0.050312 
-10.649315 5 -0.051577 
-10.517025 5 -0.052174 
-10.384736 5 -0.052053 
-10.252446 5 -0.051172 
-10.120157 5 -0.049499 
-9.987867 5 -0.047013 
-9.855577 5 -0.043708 
-9.723288 5 -0.039589 
-9.590998 5 -0.034677 
-9.458708 5 -0.029009 
-9.326419 5 -0.022638 
-9.194129 5 -0.015634 
-9.061840 5 -0.008084 
-8.929550 5 -0.000091 
-8.797260 5 0.008227 
-8.664971 5 0.016734 
-8.532681 5 0.025283 
-8.400391 5 0.033715 
-8.268102 5 0.041862 
-8.135812 5 0.049548 
-8.003523 5 0.056595 
-7.871233 5 0.062825 
-7.738943 5 0.068061 
-7.606654 5 0.072136 
-7.474364 5 0.074889 
-7.342074 5 0.076175 
-7.209785 5 0.075865 
-7.077495 5 0.073849 
-6.945205 5 0.070042 
-6.812916 5 0.064384 
-6.680626 5 0.056845 
-6.548337 5 0.047429 
-6.416047 5 0.036176 
-6.283757 5 0.023168 
-6.151468 5 0.008532 
-6.019178 5 -0.007560 
-5.886888 5 -0.024883 
-5.754599 5 -0.043163 
-5.622309 5 -0.062077 
-5.490020 5 -0.081252 
-5.357730 5 -0.100278 
-5.225440 5 -0.118708 
-5.093151 5 -0.136073 
-4.960861 5 -0.151893 
-4.828571 5 -0.165682 
-4.696282 5 -0.176966 
-4.563992 5 -0.185282 
-4.431703 5 -0.190188 
-4.299413 5 -0.191264 
-4.167123 5 -0.188110 
-4.034834 5 -0.180343 
-3.902544 5 -0.167599 
-3.770254 5 -0.149521 
-3.637965 5 -0.125768 
-3.505675 5 -0.096016 
-3.373386 5 -0.059975 
-3.241096 5 -0.017417 
-3.108806 5 0.031764 
-2.976517 5 0.087470 
-2.844227 5 0.149271 
-2.711937 5 0.216264 
-2.579648 5 0.286949 
-2.447358 5 0.359220 
-2.315068 5 0.430522 
-2.182779 5 0.498184 
-2.050489 5 0.559800 
-1.918200 5 0.613493 
-1.785910 5 0.657971 
-1.653620 5 0.692417 
-1.521331 5 0.716295 
-1.389041 5 0.729150 
-1.256751 5 0.730430 
-1.124462 5 0.719299 
-0.992172 5 0.694405 
-0.859883 5 0.653482 
-0.727593 5 0.592539 
-0.595303 5 0.503807 
-0.463014 5 0.368952 
-0.330724 5 0.104327 
-0.198434 5 -0.609178 
-0.066145 5 -1.002894 
0.066145 5 -1.008024 
0.198434 5 -1.137026 
0.330724 5 -1.162893 
0.463014 5 -1.201917 
0.595303 5 -1.211783 
0.727593 5 -1.210722 
0.859883 5 -1.195368 
0.992172 5 -1.166767 
1.124462 5 -1.124546 
1.256751 5 -1.066130 
1.389041 5 -0.986144 
1.521331 5 -0.871727 
1.653620 5 -0.689941 
1.785910 5 -0.287954 
1.918200 5 -0.304061 
2.050489 5 0.230566 
2.182779 5 0.130929 
2.315068 5 0.529416 
2.447358 5 0.390324 
2.579648 5 0.675309 
2.711937 5 0.544802 
2.844227 5 0.734422 
2.976517 5 0.634330 
3.108806 5 0.737830 
3.241096 5 0.672519 
3.373386 5 0.703096 
3.505675 5 0.661576 
3.637965 5 0.644682 
3.770254 5 0.608257 
3.902544 5 0.572525 
4.034834 5 0.536021 
4.167123 5 0.510399 
4.299413 5 0.461922 
4.431703 5 0.421694 
4.563992 5 0.376985 
4.696282 5 0.333570 
4.828571 5 0.289532 
4.960861 5 0.237058 
5.093151 5 0.172857 
5.225440 5 0.080089 
5.357730 5 -0.013886 
5.490020 5 -0.076710 
5.622309 5 -0.119714 
5.754599 5 -0.192483 
5.886888 5 -0.260929 
6.019178 5 -0.274571 
6.151468 5 -0.292497 
6.283757 5 -0.353411 
6.416047 5 -0.342565 
6.548337 5 -0.330954 
6.680626 5 -0.377334 
6.812916 5 -0.307751 
6.945205 5 -0.349467 
7.077495 5 -0.282038 
7.209785 5 -0.296737 
7.342074 5 -0.245716 
7.474364 5 -0.241581 
7.606654 5 -0.207785 
7.738943 5 -0.194281 
7.871233 5 -0.171249 
8.003523 5 -0.151972 
8.135812 5 -0.127783 
8.268102 5 -0.101167 
8.400391 5 -0.073288 
8.532681 5 -0.044161 
8.664971 5 -0.014870 
8.797260 5 0.013757 
8.929550 5 0.040947 
9.061840 5 0.066007 
9.194129 5 0.088368 
9.326419 5 0.107590 
9.458708 5 0.123359 
9.590998 5 0.135489 
9.723288 5 0.143917 
9.855577 5 0.148698 
9.987867 5 0.150005 
10.120157 5 0.148118 
10.252446 5 0.143410 
10.384736 5 0.136328 
10.517025 5 0.127354 
10.649315 5 0.116974 
10.781605 5 0.105629 
10.913894 5 0.093684 
11.046184 5 0.081414 
11.178474 5 0.069001 
11.310763 5 0.056566 
11.443053 5 0.044194 
11.575342 5 0.031972 
11.707632 5 0.020002 
11.839922 5 0.008413 
11.972211 5 -0.002649 
12.104501 5 -0.013028 
12.236791 5 -0.022571 
12.369080 5 -0.031139 
12.501370 5 -0.038617 
12.633660 5 -0.044918 
12.765949 5 -0.049989 
12.898239 5 -0.053809 
13.030528 5 -0.056391 
13.162818 5 -0.057776 
13.295108 5 -0.058036 
13.427397 5 -0.057258 
13.559687 5 -0.055551 
13.691977 5 -0.053029 
13.824266 5 -0.049814 
13.956556 5 -0.046026 
14.088845 5 -0.041783 
14.221135 5 -0.037194 
14.353425 5 -0.032363 
14.485714 5 -0.027386 
14.618004 5 -0.022351 
14.750294 5 -0.017340 
14.882583 5 -0.012427 
15.014873 5 -0.007682 
15.147162 5 -0.003167 
15.279452 5 0.001062 
15.411742 5 0.004957 
15.544031 5 0.008476 
15.676321 5 0.011588 
15.808611 5 0.014269 
15.940900 5 0.016505 
16.073190 5 0.018290 
16.205479 5 0.019628 
16.337769 5 0.020530 
16.470059 5 0.021014 
16.602348 5 0.021105 
16.734638 5 0.020832 
16.866928 5 0.020229 
16.999217 5 0.019334 
17.131507 5 0.018185 
17.263796 5 0.016822 
17.396086 5 0.015285 
17.528376 5 0.013615 
17.660665 5 0.011849 
17.792955 5 0.010026 
17.925245 5 0.008180 
18.057534 5 0.006344 
18.189824 5 0.004548 
18.322114 5 0.002819 
18.454403 5 0.001183 
18.586693 5 -0.000342 
18.718982 5 -0.001736 
18.851272 5 -0.002987 
18.983562 5 -0.004084 
19.115851 5 -0.005020 
19.248141 5 -0.005790 
19.380431 5 -0.006395 
19.512720 5 -0.006837 
19.645010 5 -0.007120 
19.777299 5 -0.007251 
19.909589 5 -0.007240 
20.041879 5 -0.007098 
20.174168 5 -0.006837 
20.306458 5 -0.006471 
20.438748 5 -0.006013 
20.571037 5 -0.005479 
20.703327 5 -0.004883 
20.835616 5 -0.004241 
20.967906 5 -0.003566 
21.100196 5 -0.002872 
21.232485 5 -0.002173 
21.364775 5 -0.001481 
21.497065 5 -0.000807 
21.629354 5 -0.000161 
21.761644 5 0.000447 
21.893933 5 0.001011 
22.026223 5 0.001524 
22.158513 5 0.001982 
22.290802 5 0.002380 
22.423092 5 0.002715 
22.555382 5 0.002988 
22.687671 5 0.003198 
22.819961 5 0.003345 
22.952251 5 0.003432 
23.084540 5 0.003462 
23.216830 5 0.003439 
23.349119 5 0.003365 
23.481409 5 0.003247 
23.613699 5 0.003089 
23.745988 5 0.002897 
23.878278 5 0.002676 
24.010568 5 0.002432 
24.142857 5 0.002170 
24.275147 5 0.001895 
24.407436 5 0.001614 
24.539726 5 0.001331 
24.672016 5 0.001050 
24.804305 5 0.000776 
24.936595 5 0.000512 
25.068885 5 0.000262 
25.201174 5 0.000028 
25.333464 5 -0.000186 
25.465753 5 -0.000380 
25.598043 5 -0.000552 
25.730333 5 -0.000701 
25.862622 5 -0.000827 
25.994912 5 -0.000930 
26.127202 5 -0.001010 
26.259491 5 -0.001068 
26.391781 5 -0.001105 
26.524070 5 -0.001122 
26.656360 5 -0.001122 
26.788650 5 -0.001106 
26.920939 5 -0.001075 
27.053229 5 -0.001033 
27.185519 5 -0.000980 
27.317808 5 -0.000920 
27.450098 5 -0.000854 
27.582387 5 -0.000785 
27.714677 5 -0.000713 
27.846967 5 -0.000642 
27.979256 5 -0.000573 
28.111546 5 -0.000507 
28.243836 5 -0.000446 
28.376125 5 -0.000391 
28.508415 5 -0.000343 
28.640705 5 -0.000303 
28.772994 5 -0.000271 
28.905284 5 -0.000247 
29.037573 5 -0.000233 
29.169863 5 -0.000227 
29.302153 5 -0.000230 
29.434442 5 -0.000240 
29.566732 5 -0.000258 
29.699022 5 -0.000283 
29.831311 5 -0.000314 
29.963601 5 -0.000349 
30.095890 5 -0.000388 
30.228180 5 -0.000428 
30.360470 5 -0.000470 
30.492759 5 -0.000512 
30.625049 5 -0.000552 
30.757339 5 -0.000588 
30.889628 5 -0.000620 
31.021918 5 -0.000646 
31.154207 5 -0.000664 
31.286497 5 -0.000674 
31.418787 5 -0.000675 
31.551076 5 -0.000665 
31.683366 5 -0.000644 
31.815656 5 -0.000611 
31.947945 5 -0.000566 
32.080235 5 -0.000509 
32.212524 5 -0.000441 
32.344814 5 -0.000363 
32.477104 5 -0.000277 
32.609393 5 -0.000183 
32.741683 5 -0.000086 
32.873973 5 0.000010 
33.006262 5 0.000102 
33.138552 5 0.000184 
33.270842 5 0.000248 
33.403131 5 0.000285 
33.535421 5 0.000287 
33.667710 5 0.000240 
33.800000 5 0.000132 


==> stdDVDM30pulse20.dat <==
-33.667710 50 -0.039056 
-33.535421 50 0.109346 
-33.403131 50 -0.000192 
-33.270842 50 0.103287 
-33.138552 50 0.034973 
-33.006262 50 0.100274 
-32.873973 50 0.070768 
-32.741683 50 0.107038 
-32.609393 50 0.096201 
-32.477104 50 0.108687 
-32.344814 50 0.107962 
-32.212524 50 0.110639 
-32.080235 50 0.097717 
-31.947945 50 0.086589 
-31.815656 50 0.086849 
-31.683366 50 0.060209 
-31.551076 50 0.068077 
-31.418787 50 0.052583 
-31.286497 50 0.050835 
-31.154207 50 0.036062 
-31.021918 50 0.007813 
-30.889628 50 -0.021924 
-30.757339 50 -0.048842 
-30.625049 50 -0.046596 
-30.492759 50 -0.046980 
-30.360470 50 -0.073177 
-30.228180 50 -0.107495 
-30.095890 50 -0.085521 
-29.963601 50 -0.066437 
-29.831311 50 -0.145351 
-29.699022 50 -0.052522 
-29.566732 50 -0.145198 
-29.434442 50 -0.075733 
-29.302153 50 -0.134536 
-29.169863 50 -0.088360 
-29.037573 50 -0.110234 
-28.905284 50 -0.077611 
-28.772994 50 -0.077312 
-28.640705 50 -0.053608 
-28.508415 50 -0.036219 
-28.376125 50 -0.015959 
-28.243836 50 -0.009070 
-28.111546 50 0.003518 
-27.979256 50 0.022259 
-27.846967 50 0.015927 
-27.714677 50 0.048205 
-27.582387 50 0.052692 
-27.450098 50 0.081264 
-27.317808 50 0.088805 
-27.185519 50 0.087532 
-27.053229 50 0.074719 
-26.920939 50 0.064238 
-26.788650 50 0.081200 
-26.656360 50 0.096703 
-26.524070 50 0.076511 
-26.391781 50 0.042266 
-26.259491 50 0.073769 
-26.127202 50 0.103471 
-25.994912 50 0.008077 
-25.862622 50 0.120550 
-25.730333 50 0.007537 
-25.598043 50 0.079677 
-25.465753 50 -0.008029 
-25.333464 50 0.025165 
-25.201174 50 -0.023810 
-25.068885 50 -0.001433 
-24.936595 50 -0.015828 
-24.804305 50 -0.008506 
-24.672016 50 -0.016063 
-24.539726 50 -0.010437 
-24.407436 50 -0.005181 
-24.275147 50 -0.010817 
-24.142857 50 -0.019929 
-24.010568 50 -0.014468 
-23.878278 50 -0.034199 
-23.745988 50 -0.012505 
-23.613699 50 -0.021640 
-23.481409 50 0.009133 
-23.349119 50 -0.008737 
-23.216830 50 -0.008195 
-23.084540 50 -0.036273 
-22.952251 50 -0.013103 
-22.819961 50 0.014661 
-22.687671 50 0.002220 
-22.555382 50 -0.054744 
-22.423092 50 -0.014703 
-22.290802 50 0.090272 
-22.158513 50 -0.080333 
-22.026223 50 0.108669 
-21.893933 50 -0.022010 
-21.761644 50 0.103547 
-21.629354 50 0.003139 
-21.497065 50 0.057124 
-21.364775 50 -0.008745 
-21.232485 50 0.018293 
-21.100196 50 0.006382 
-20.967906 50 0.014751 
-20.835616 50 -0.011693 
-20.703327 50 -0.026056 
-20.571037 50 -0.006421 
-20.438748 50 -0.002005 
-20.306458 50 -0.053476 
-20.174168 50 0.014324 
-20.041879 50 -0.071922 
-19.909589 50 0.002597 
-19.777299 50 -0.062876 
-19.645010 50 0.012864 
-19.512720 50 -0.030465 
-19.380431 50 0.008205 
-19.248141 50 -0.034154 
-19.115851 50 -0.001463 
-18.983562 50 0.029707 
-18.851272 50 0.029591 
-18.718982 50 -0.075191 
-18.586693 50 -0.100731 
-18.454403 50 0.128990 
-18.322114 50 -0.114909 
-18.189824 50 0.086574 
-18.057534 50 -0.070448 
-17.925245 50 0.094881 
-17.792955 50 -0.012925 
-17.660665 50 0.087085 
-17.528376 50 0.020843 
-17.396086 50 0.069268 
-17.263796 50 0.053919 
-17.131507 50 0.074494 
-16.999217 50 0.063802 
-16.866928 50 0.049337 
-16.734638 50 0.047575 
-16.602348 50 0.060676 
-16.470059 50 0.043741 
-16.337769 50 0.081320 
-16.205479 50 0.051926 
-16.073190 50 0.098475 
-15.940900 50 0.039855 
-15.808611 50 0.072666 
-15.676321 50 -0.004306 
-15.544031 50 0.026057 
-15.411742 50 -0.005490 
-15.279452 50 0.053636 
-15.147162 50 0.085729 
-15.014873 50 0.104683 
-14.882583 50 -0.022426 
-14.750294 50 -0.188129 
-14.618004 50 0.107764 
-14.485714 50 -0.115430 
-14.353425 50 0.081233 
-14.221135 50 -0.147162 
-14.088845 50 0.008112 
-13.956556 50 -0.135526 
-13.824266 50 0.009323 
-13.691977 50 -0.068950 
-13.559687 50 -0.020481 
-13.427397 50 -0.083951 
-13.295108 50 -0.062888 
-13.162818 50 -0.020168 
-13.030528 50 -0.027904 
-12.898239 50 -0.100933 
-12.765949 50 -0.013548 
-12.633660 50 0.008414 
-12.501370 50 -0.087790 
-12.369080 50 0.072127 
-12.236791 50 -0.038243 
-12.104501 50 0.044712 
-11.972211 50 -0.040483 
-11.839922 50 -0.028241 
-11.707632 50 -0.031591 
-11.575342 50 -0.025954 
-11.443053 50 -0.032046 
-11.310763 50 -0.086468 
-11.178474 50 -0.056869 
-11.046184 50 0.034153 
-10.913894 50 -0.101192 
-10.781605 50 0.029425 
-10.649315 50 -0.071067 
-10.517025 50 -0.003876 
-10.384736 50 -0.086619 
-10.252446 50 0.002012 
-10.120157 50 -0.092679 
-9.987867 50 0.033923 
-9.855577 50 -0.033260 
-9.723288 50 0.084626 
-9.590998 50 0.153623 
-9.458708 50 0.234932 
-9.326419 50 0.081038 
-9.194129 50 -0.125394 
-9.061840 50 0.160616 
-8.929550 50 -0.161042 
-8.797260 50 0.096532 
-8.664971 50 -0.216878 
-8.532681 50 0.076661 
-8.400391 50 -0.052841 
-8.268102 50 0.284620 
-8.135812 50 0.075051 
-8.003523 50 0.160595 
-7.871233 50 -0.213522 
-7.738943 50 -0.078195 
-7.606654 50 0.058792 
-7.474364 50 0.254632 
-7.342074 50 0.239451 
-7.209785 50 -0.148596 
-7.077495 50 0.167218 
-6.945205 50 -0.128521 
-6.812916 50 0.087675 
-6.680626 50 -0.261059 
-6.548337 50 -0.014219 
-6.416047 50 -0.244548 
-6.283757 50 0.089844 
-6.151468 50 0.038143 
-6.019178 50 0.261266 
-5.886888 50 -0.083877 
-5.754599 50 -0.102255 
-5.622309 50 -0.230493 
-5.490020 50 -0.006768 
-5.357730 50 0.217811 
-5.225440 50 -0.153641 
-5.093151 50 0.113635 
-4.960861 50 -0.184641 
-4.828571 50 0.079717 
-4.696282 50 -0.214523 
-4.563992 50 0.004714 
-4.431703 50 -0.194456 
-4.299413 50 -0.035301 
-4.167123 50 -0.159373 
-4.034834 50 -0.007753 
-3.902544 50 -0.038574 
-3.770254 50 0.044259 
-3.637965 50 -0.031283 
-3.505675 50 -0.309105 
-3.373386 50 0.068117 
-3.241096 50 -0.183896 
-3.108806 50 0.130618 
-2.976517 50 -0.133771 
-2.844227 50 0.139115 
-2.711937 50 -0.117899 
-2.579648 50 0.089852 
-2.447358 50 -0.060631 
-2.315068 50 0.039894 
-2.182779 50 -0.098166 
-2.050489 50 0.036613 
-1.918200 50 -0.078893 
-1.785910 50 -0.089101 
-1.653620 50 0.026221 
-1.521331 50 -0.028623 
-1.389041 50 -0.055525 
-1.256751 50 0.113875 
-1.124462 50 -0.033023 
-0.992172 50 0.068699 
-0.859883 50 0.000611 
-0.727593 50 0.061409 
-0.595303 50 0.141496 
-0.463014 50 0.028098 
-0.330724 50 0.109435 
-0.198434 50 0.062367 
-0.066145 50 0.122906 
0.066145 50 -0.024595 
0.198434 50 0.008001 
0.330724 50 0.208212 
0.463014 50 -0.063093 
0.595303 50 0.146047 
0.727593 50 -0.069516 
0.859883 50 0.159113 
0.992172 50 -0.022214 
1.124462 50 0.118678 
1.256751 50 -0.019902 
1.389041 50 0.150852 
1.521331 50 0.018572 
1.653620 50 0.079438 
1.785910 50 0.057163 
1.918200 50 0.116130 
2.050489 50 -0.040113 
2.182779 50 -0.043960 
2.315068 50 0.142787 
2.447358 50 -0.083893 
2.579648 50 0.084698 
2.711937 50 -0.099189 
2.844227 50 0.042330 
2.976517 50 -0.110102 
3.108806 50 -0.007052 
3.241096 50 -0.127039 
3.373386 50 -0.056812 
3.505675 50 -0.120545 
3.637965 50 -0.076427 
3.770254 50 -0.107999 
3.902544 50 -0.111182 
4.034834 50 -0.132760 
4.167123 50 -0.147395 
4.299413 50 -0.168699 
4.431703 50 -0.166731 
4.563992 50 -0.174245 
4.696282 50 -0.180520 
4.828571 50 -0.197532 
4.960861 50 -0.206256 
5.093151 50 -0.192413 
5.225440 50 -0.176035 
5.357730 50 -0.179843 
5.490020 50 -0.189488 
5.622309 50 -0.162964 
5.754599 50 -0.133194 
5.886888 50 -0.142876 
6.019178 50 -0.126553 
6.151468 50 -0.067641 
6.283757 50 -0.071608 
6.416047 50 -0.035202 
6.548337 50 0.031766 
6.680626 50 0.017446 
6.812916 50 0.115257 
6.945205 50 0.104106 
7.077495 50 0.196852 
7.209785 50 0.208187 
7.342074 50 0.288145 
7.474364 50 0.316253 
7.606654 50 0.380187 
7.738943 50 0.418048 
7.871233 50 0.468200 
8.003523 50 0.504726 
8.135812 50 0.540866 
8.268102 50 0.569448 
8.400391 50 0.591994 
8.532681 50 0.607719 
8.664971 50 0.615978 
8.797260 50 0.616355 
8.929550 50 0.608162 
9.061840 50 0.590598 
9.194129 50 0.562589 
9.326419 50 0.522640 
9.458708 50 0.468582 
9.590998 50 0.397054 
9.723288 50 0.302438 
9.855577 50 0.174352 
9.987867 50 -0.007900 
10.120157 50 -0.272181 
10.252446 50 -0.583996 
10.384736 50 -0.820800 
10.517025 50 -0.958744 
10.649315 50 -1.050919 
10.781605 50 -1.114526 
10.913894 50 -1.156036 
11.046184 50 -1.179703 
11.178474 50 -1.187495 
11.310763 50 -1.180559 
11.443053 50 -1.159317 
11.575342 50 -1.123476 
11.707632 50 -1.071321 
11.839922 50 -0.997598 
11.972211 50 -0.887881 
12.104501 50 -0.700677 
12.236791 50 -0.159008 
12.369080 50 0.073417 
12.501370 50 0.365171 
12.633660 50 0.378800 
12.765949 50 0.555968 
12.898239 50 0.567812 
13.030528 50 0.660506 
13.162818 50 0.678766 
13.295108 50 0.712171 
13.427397 50 0.723071 
13.559687 50 0.719326 
13.691977 50 0.710544 
13.824266 50 0.686255 
13.956556 50 0.663533 
14.088845 50 0.647208 
14.221135 50 0.643984 
14.353425 50 0.596176 
14.485714 50 0.431001 
14.618004 50 0.525074 
14.750294 50 0.318024 
14.882583 50 0.387030 
15.014873 50 0.224809 
15.147162 50 0.261290 
15.279452 50 0.144591 
15.411742 50 0.154282 
15.544031 50 0.071449 
15.676321 50 0.046260 
15.808611 50 -0.025444 
15.940900 50 -0.059182 
16.073190 50 -0.077344 
16.205479 50 -0.088359 
16.337769 50 -0.156530 
16.470059 50 -0.198569 
16.602348 50 -0.103260 
16.734638 50 -0.263880 
16.866928 50 -0.132545 
16.999217 50 -0.248497 
17.131507 50 -0.174746 
17.263796 50 -0.234782 
17.396086 50 -0.204810 
17.528376 50 -0.222698 
17.660665 50 -0.200511 
17.792955 50 -0.176597 
17.925245 50 -0.151146 
18.057534 50 -0.158567 
18.189824 50 -0.186063 
18.322114 50 -0.167473 
18.454403 50 -0.109571 
18.586693 50 -0.201574 
18.718982 50 -0.082456 
18.851272 50 -0.171348 
18.983562 50 -0.066693 
19.115851 50 -0.119997 
19.248141 50 -0.038397 
19.380431 50 -0.069051 
19.512720 50 -0.033050 
19.645010 50 -0.061246 
19.777299 50 -0.045825 
19.909589 50 -0.014567 
20.041879 50 0.015853 
20.174168 50 -0.029599 
20.306458 50 -0.053927 
20.438748 50 0.096685 
20.571037 50 -0.081530 
20.703327 50 0.098225 
20.835616 50 -0.033153 
20.967906 50 0.073813 
21.100196 50 0.000098 
21.232485 50 0.046131 
21.364775 50 0.016743 
21.497065 50 0.043171 
21.629354 50 0.063326 
21.761644 50 0.092261 
21.893933 50 0.084799 
22.026223 50 0.054145 
22.158513 50 0.066263 
22.290802 50 0.112436 
22.423092 50 0.012322 
22.555382 50 0.116793 
22.687671 50 0.011650 
22.819961 50 0.104577 
22.952251 50 0.035137 
23.084540 50 0.110303 
23.216830 50 0.068769 
23.349119 50 0.097425 
23.481409 50 0.053295 
23.613699 50 0.055309 
23.745988 50 0.076738 
23.878278 50 0.101828 
24.010568 50 0.035292 
24.142857 50 -0.012715 
24.275147 50 0.148349 
24.407436 50 -0.065395 
24.539726 50 0.112882 
24.672016 50 -0.039593 
24.804305 50 0.064429 
24.936595 50 -0.029296 
25.068885 50 0.006747 
25.201174 50 -0.044883 
25.333464 50 -0.034734 
25.465753 50 -0.030236 
25.598043 50 -0.008071 
25.730333 50 -0.020066 
25.862622 50 -0.061333 
25.994912 50 -0.056688 
26.127202 50 -0.007172 
26.259491 50 -0.123985 
26.391781 50 -0.016206 
26.524070 50 -0.138685 
26.656360 50 -0.044805 
26.788650 50 -0.126831 
26.920939 50 -0.046397 
27.053229 50 -0.087852 
27.185519 50 -0.046414 
27.317808 50 -0.081160 
27.450098 50 -0.068152 
27.582387 50 -0.041975 
27.714677 50 -0.011739 
27.846967 50 -0.061119 
27.979256 50 -0.084208 
28.111546 50 0.057724 
28.243836 50 -0.110143 
28.376125 50 0.058844 
28.508415 50 -0.051536 
28.640705 50 0.056781 
28.772994 50 -0.005536 
28.905284 50 0.033867 
29.037573 50 -0.005530 
29.169863 50 0.002716 
29.302153 50 0.019367 
29.434442 50 0.057828 
29.566732 50 0.053658 
29.699022 50 0.006662 
29.831311 50 0.022965 
29.963601 50 0.109446 
30.095890 50 -0.047226 
30.228180 50 0.099904 
30.360470 50 -0.050592 
30.492759 50 0.051928 
30.625049 50 -0.052739 
30.757339 50 0.016325 
30.889628 50 -0.040744 
31.021918 50 -0.007757 
31.154207 50 -0.043236 
31.286497 50 -0.040043 
31.418787 50 -0.044288 
31.551076 50 -0.041295 
31.683366 50 -0.074715 
31.815656 50 -0.091401 
31.947945 50 -0.050391 
32.080235 50 -0.121159 
32.212524 50 -0.054625 
32.344814 50 -0.093524 
32.477104 50 -0.052918 
32.609393 50 -0.067910 
32.741683 50 -0.065950 
32.873973 50 -0.081338 
33.006262 50 -0.085456 
33.138552 50 -0.056733 
33.270842 50 -0.020047 
33.403131 50 -0.018624 
33.535421 50 -0.046171 
33.667710 50 -0.004083 
33.800000 50 0.071273 


==> stdDVDM30pulse4.dat <==
-33.667710 10 0.015442 
-33.535421 10 0.015230 
-33.403131 10 0.014955 
-33.270842 10 0.014637 
-33.138552 10 0.014277 
-33.006262 10 0.013876 
-32.873973 10 0.013434 
-32.741683 10 0.012953 
-32.609393 10 0.012433 
-32.477104 10 0.011876 
-32.344814 10 0.011284 
-32.212524 10 0.010659 
-32.080235 10 0.010002 
-31.947945 10 0.009317 
-31.815656 10 0.008604 
-31.683366 10 0.007866 
-31.551076 10 0.007107 
-31.418787 10 0.006327 
-31.286497 10 0.005532 
-31.154207 10 0.004722 
-31.021918 10 0.003902 
-30.889628 10 0.003073 
-30.757339 10 0.002239 
-30.625049 10 0.001403 
-30.492759 10 0.000568 
-30.360470 10 -0.000263 
-30.228180 10 -0.001087 
-30.095890 10 -0.001901 
-29.963601 10 -0.002702 
-29.831311 10 -0.003487 
-29.699022 10 -0.004253 
-29.566732 10 -0.004997 
-29.434442 10 -0.005717 
-29.302153 10 -0.006408 
-29.169863 10 -0.007069 
-29.037573 10 -0.007696 
-28.905284 10 -0.008287 
-28.772994 10 -0.008839 
-28.640705 10 -0.009348 
-28.508415 10 -0.009812 
-28.376125 10 -0.010228 
-28.243836 10 -0.010592 
-28.111546 10 -0.010903 
-27.979256 10 -0.011157 
-27.846967 10 -0.011350 
-27.714677 10 -0.011481 
-27.582387 10 -0.011545 
-27.450098 10 -0.011539 
-27.317808 10 -0.011461 
-27.185519 10 -0.011308 
-27.053229 10 -0.011076 
-26.920939 10 -0.010763 
-26.788650 10 -0.010366 
-26.656360 10 -0.009882 
-26.524070 10 -0.009308 
-26.391781 10 -0.008644 
-26.259491 10 -0.007886 
-26.127202 10 -0.007034 
-25.994912 10 -0.006086 
-25.862622 10 -0.005043 
-25.730333 10 -0.003904 
-25.598043 10 -0.002671 
-25.465753 10 -0.001344 
-25.333464 10 0.000073 
-25.201174 10 0.001577 
-25.068885 10 0.003164 
-24.936595 10 0.004828 
-24.804305 10 0.006563 
-24.672016 10 0.008361 
-24.539726 10 0.010213 
-24.407436 10 0.012109 
-24.275147 10 0.014037 
-24.142857 10 0.015986 
-24.010568 10 0.017940 
-23.878278 10 0.019886 
-23.745988 10 0.021807 
-23.613699 10 0.023685 
-23.481409 10 0.025502 
-23.349119 10 0.027240 
-23.216830 10 0.028878 
-23.084540 10 0.030397 
-22.952251 10 0.031776 
-22.819961 10 0.032993 
-22.687671 10 0.034029 
-22.555382 10 0.034862 
-22.423092 10 0.035474 
-22.290802 10 0.035845 
-22.158513 10 0.035957 
-22.026223 10 0.035794 
-21.893933 10 0.035342 
-21.761644 10 0.034587 
-21.629354 10 0.033519 
-21.497065 10 0.032131 
-21.364775 10 0.030417 
-21.232485 10 0.028375 
-21.100196 10 0.026007 
-20.967906 10 0.023318 
-20.835616 10 0.020314 
-20.703327 10 0.017010 
-20.571037 10 0.013420 
-20.438748 10 0.009564 
-20.306458 10 0.005465 
-20.174168 10 0.001152 
-20.041879 10 -0.003346 
-19.909589 10 -0.007995 
-19.777299 10 -0.012757 
-19.645010 10 -0.017593 
-19.512720 10 -0.022459 
-19.380431 10 -0.027313 
-19.248141 10 -0.032107 
-19.115851 10 -0.036797 
-18.983562 10 -0.041334 
-18.851272 10 -0.045673 
-18.718982 10 -0.049767 
-18.586693 10 -0.053574 
-18.454403 10 -0.057051 
-18.322114 10 -0.060160 
-18.189824 10 -0.062865 
-18.057534 10 -0.065137 
-17.925245 10 -0.066948 
-17.792955 10 -0.068278 
-17.660665 10 -0.069112 
-17.528376 10 -0.069441 
-17.396086 10 -0.069262 
-17.263796 10 -0.068579 
-17.131507 10 -0.067402 
-16.999217 10 -0.065750 
-16.866928 10 -0.063647 
-16.734638 10 -0.061122 
-16.602348 10 -0.058211 
-16.470059 10 -0.054958 
-16.337769 10 -0.051408 
-16.205479 10 -0.047613 
-16.073190 10 -0.043626 
-15.940900 10 -0.039504 
-15.808611 10 -0.035306 
-15.676321 10 -0.031088 
-15.544031 10 -0.026906 
-15.411742 10 -0.022816 
-15.279452 10 -0.018867 
-15.147162 10 -0.015105 
-15.014873 10 -0.011568 
-14.882583 10 -0.008287 
-14.750294 10 -0.005286 
-14.618004 10 -0.002578 
-14.485714 10 -0.000165 
-14.353425 10 0.001959 
-14.221135 10 0.003815 
-14.088845 10 0.005433 
-13.956556 10 0.006855 
-13.824266 10 0.008135 
-13.691977 10 0.009338 
-13.559687 10 0.010536 
-13.427397 10 0.011812 
-13.295108 10 0.013256 
-13.162818 10 0.014961 
-13.030528 10 0.017025 
-12.898239 10 0.019546 
-12.765949 10 0.022620 
-12.633660 10 0.026337 
-12.501370 10 0.030781 
-12.369080 10 0.036024 
-12.236791 10 0.042124 
-12.104501 10 0.049122 
-11.972211 10 0.057037 
-11.839922 10 0.065865 
-11.707632 10 0.075573 
-11.575342 10 0.086097 
-11.443053 10 0.097341 
-11.310763 10 0.109172 
-11.178474 10 0.121419 
-11.046184 10 0.133876 
-10.913894 10 0.146294 
-10.781605 10 0.158391 
-10.649315 10 0.169850 
-10.517025 10 0.180327 
-10.384736 10 0.189450 
-10.252446 10 0.196831 
-10.120157 10 0.202066 
-9.987867 10 0.204745 
-9.855577 10 0.204450 
-9.723288 10 0.200760 
-9.590998 10 0.193255 
-9.458708 10 0.181505 
-9.326419 10 0.165075 
-9.194129 10 0.143517 
-9.061840 10 0.116364 
-8.929550 10 0.083132 
-8.797260 10 0.043319 
-8.664971 10 -0.003580 
-8.532681 10 -0.058030 
-8.400391 10 -0.120375 
-8.268102 10 -0.190693 
-8.135812 10 -0.268549 
-8.003523 10 -0.352693 
-7.871233 10 -0.440799 
-7.738943 10 -0.529487 
-7.606654 10 -0.614793 
-7.474364 10 -0.692978 
-7.342074 10 -0.761225 
-7.209785 10 -0.817857 
-7.077495 10 -0.862101 
-6.945205 10 -0.893677 
-6.812916 10 -0.912418 
-6.680626 10 -0.917989 
-6.548337 10 -0.909645 
-6.416047 10 -0.885932 
-6.283757 10 -0.844234 
-6.151468 10 -0.780337 
-6.019178 10 -0.691680 
-5.886888 10 -0.622408 
-5.754599 10 0.836183 
-5.622309 10 1.467285 
-5.490020 10 0.904501 
-5.357730 10 1.337868 
-5.225440 10 1.013999 
-5.093151 10 1.308879 
-4.960861 10 1.114886 
-4.828571 10 1.207337 
-4.696282 10 1.125981 
-4.563992 10 1.103399 
-4.431703 10 1.039625 
-4.299413 10 0.960262 
-4.167123 10 0.855704 
-4.034834 10 0.712016 
-3.902544 10 0.508528 
-3.770254 10 0.260264 
-3.637965 10 0.221995 
-3.505675 10 -0.028977 
-3.373386 10 0.086657 
-3.241096 10 -0.285178 
-3.108806 10 -0.056294 
-2.976517 10 -0.437582 
-2.844227 10 -0.152398 
-2.711937 10 -0.528151 
-2.579648 10 -0.201540 
-2.447358 10 -0.528894 
-2.315068 10 -0.263345 
-2.182779 10 -0.442431 
-2.050489 10 -0.380770 
-1.918200 10 -0.493096 
-1.785910 10 -0.468522 
-1.653620 10 -0.356365 
-1.521331 10 -0.434923 
-1.389041 10 -0.458618 
-1.256751 10 -0.304346 
-1.124462 10 -0.450796 
-0.992172 10 -0.299176 
-0.859883 10 -0.363443 
-0.727593 10 -0.342797 
-0.595303 10 -0.258786 
-0.463014 10 -0.319798 
-0.330724 10 -0.134301 
-0.198434 10 -0.181628 
-0.066145 10 -0.121875 
0.066145 10 -0.164242 
0.198434 10 -0.044229 
0.330724 10 0.005132 
0.463014 10 -0.087530 
0.595303 10 0.166952 
0.727593 10 -0.033771 
0.859883 10 0.250412 
0.992172 10 0.026541 
1.124462 10 0.264834 
1.256751 10 0.045892 
1.389041 10 0.227076 
1.521331 10 0.105533 
1.653620 10 0.268389 
1.785910 10 0.179123 
1.918200 10 0.199547 
2.050489 10 0.158437 
2.182779 10 0.257677 
2.315068 10 0.252039 
2.447358 10 0.128610 
2.579648 10 0.347297 
2.711937 10 0.118874 
2.844227 10 0.325662 
2.976517 10 0.129354 
3.108806 10 0.273158 
3.241096 10 0.115139 
3.373386 10 0.191879 
3.505675 10 0.070822 
3.637965 10 0.088951 
3.770254 10 0.011489 
3.902544 10 -0.000383 
4.034834 10 -0.044449 
4.167123 10 -0.075998 
4.299413 10 -0.103356 
4.431703 10 -0.107933 
4.563992 10 -0.117333 
4.696282 10 -0.106749 
4.828571 10 -0.101858 
4.960861 10 -0.099148 
5.093151 10 -0.104810 
5.225440 10 -0.113813 
5.357730 10 -0.106412 
5.490020 10 -0.084662 
5.622309 10 -0.072868 
5.754599 10 -0.089381 
5.886888 10 -0.092251 
6.019178 10 -0.060464 
6.151468 10 -0.059860 
6.283757 10 -0.091374 
6.416047 10 -0.055901 
6.548337 10 -0.051994 
6.680626 10 -0.084209 
6.812916 10 -0.020030 
6.945205 10 -0.067836 
7.077495 10 -0.001999 
7.209785 10 -0.027098 
7.342074 10 0.022451 
7.474364 10 0.017264 
7.606654 10 0.046942 
7.738943 10 0.049180 
7.871233 10 0.060486 
8.003523 10 0.061823 
8.135812 10 0.064373 
8.268102 10 0.064502 
8.400391 10 0.062670 
8.532681 10 0.059791 
8.664971 10 0.055854 
8.797260 10 0.051218 
8.929550 10 0.046182 
9.061840 10 0.041009 
9.194129 10 0.035924 
9.326419 10 0.031094 
9.458708 10 0.026611 
9.590998 10 0.022492 
9.723288 10 0.018683 
9.855577 10 0.015080 
9.987867 10 0.011550 
10.120157 10 0.007966 
10.252446 10 0.004236 
10.384736 10 0.000329 
10.517025 10 -0.003716 
10.649315 10 -0.007787 
10.781605 10 -0.011723 
10.913894 10 -0.015344 
11.046184 10 -0.018489 
11.178474 10 -0.021039 
11.310763 10 -0.022937 
11.443053 10 -0.024180 
11.575342 10 -0.024810 
11.707632 10 -0.024898 
11.839922 10 -0.024527 
11.972211 10 -0.023784 
12.104501 10 -0.022751 
12.236791 10 -0.021502 
12.369080 10 -0.020102 
12.501370 10 -0.018601 
12.633660 10 -0.017041 
12.765949 10 -0.015450 
12.898239 10 -0.013850 
13.030528 10 -0.012256 
13.162818 10 -0.010677 
13.295108 10 -0.009126 
13.427397 10 -0.007613 
13.559687 10 -0.006153 
13.691977 10 -0.004762 
13.824266 10 -0.003459 
13.956556 10 -0.002265 
14.088845 10 -0.001197 
14.221135 10 -0.000273 
14.353425 10 0.000496 
14.485714 10 0.001102 
14.618004 10 0.001542 
14.750294 10 0.001821 
14.882583 10 0.001946 
15.014873 10 0.001927 
15.147162 10 0.001778 
15.279452 10 0.001516 
15.411742 10 0.001154 
15.544031 10 0.000711 
15.676321 10 0.000201 
15.808611 10 -0.000360 
15.940900 10 -0.000959 
16.073190 10 -0.001582 
16.205479 10 -0.002216 
16.337769 10 -0.002852 
16.470059 10 -0.003478 
16.602348 10 -0.004085 
16.734638 10 -0.004663 
16.866928 10 -0.005206 
16.999217 10 -0.005706 
17.131507 10 -0.006157 
17.263796 10 -0.006554 
17.396086 10 -0.006894 
17.528376 10 -0.007173 
17.660665 10 -0.007391 
17.792955 10 -0.007547 
17.925245 10 -0.007643 
18.057534 10 -0.007681 
18.189824 10 -0.007663 
18.322114 10 -0.007593 
18.454403 10 -0.007477 
18.586693 10 -0.007319 
18.718982 10 -0.007124 
18.851272 10 -0.006898 
18.983562 10 -0.006647 
19.115851 10 -0.006376 
19.248141 10 -0.006092 
19.380431 10 -0.005799 
19.512720 10 -0.005503 
19.645010 10 -0.005209 
19.777299 10 -0.004920 
19.909589 10 -0.004643 
20.041879 10 -0.004379 
20.174168 10 -0.004133 
20.306458 10 -0.003907 
20.438748 10 -0.003704 
20.571037 10 -0.003525 
20.703327 10 -0.003372 
20.835616 10 -0.003245 
20.967906 10 -0.003145 
21.100196 10 -0.003072 
21.232485 10 -0.003026 
21.364775 10 -0.003004 
21.497065 10 -0.003006 
21.629354 10 -0.003031 
21.761644 10 -0.003076 
21.893933 10 -0.003139 
22.026223 10 -0.003219 
22.158513 10 -0.003312 
22.290802 10 -0.003417 
22.423092 10 -0.003530 
22.555382 10 -0.003650 
22.687671 10 -0.003773 
22.819961 10 -0.003898 
22.952251 10 -0.004021 
23.084540 10 -0.004141 
23.216830 10 -0.004256 
23.349119 10 -0.004363 
23.481409 10 -0.004461 
23.613699 10 -0.004548 
23.745988 10 -0.004622 
23.878278 10 -0.004684 
24.010568 10 -0.004730 
24.142857 10 -0.004761 
24.275147 10 -0.004776 
24.407436 10 -0.004775 
24.539726 10 -0.004756 
24.672016 10 -0.004721 
24.804305 10 -0.004668 
24.936595 10 -0.004599 
25.068885 10 -0.004513 
25.201174 10 -0.004410 
25.333464 10 -0.004292 
25.465753 10 -0.004159 
25.598043 10 -0.004010 
25.730333 10 -0.003848 
25.862622 10 -0.003673 
25.994912 10 -0.003484 
26.127202 10 -0.003284 
26.259491 10 -0.003072 
26.391781 10 -0.002849 
26.524070 10 -0.002615 
26.656360 10 -0.002372 
26.788650 10 -0.002119 
26.920939 10 -0.001857 
27.053229 10 -0.001586 
27.185519 10 -0.001305 
27.317808 10 -0.001016 
27.450098 10 -0.000718 
27.582387 10 -0.000411 
27.714677 10 -0.000095 
27.846967 10 0.000231 
27.979256 10 0.000567 
28.111546 10 0.000914 
28.243836 10 0.001272 
28.376125 10 0.001641 
28.508415 10 0.002022 
28.640705 10 0.002416 
28.772994 10 0.002823 
28.905284 10 0.003244 
29.037573 10 0.003678 
29.169863 10 0.004126 
29.302153 10 0.004588 
29.434442 10 0.005063 
29.566732 10 0.005552 
29.699022 10 0.006052 
29.831311 10 0.006564 
29.963601 10 0.007085 
30.095890 10 0.007615 
30.228180 10 0.008150 
30.360470 10 0.008688 
30.492759 10 0.009227 
30.625049 10 0.009763 
30.757339 10 0.010293 
30.889628 10 0.010814 
31.021918 10 0.011321 
31.154207 10 0.011811 
31.286497 10 0.012281 
31.418787 10 0.012726 
31.551076 10 0.013144 
31.683366 10 0.013533 
31.815656 10 0.013890 
31.947945 10 0.014215 
32.080235 10 0.014507 
32.212524 10 0.014768 
32.344814 10 0.015000 
32.477104 10 0.015204 
32.609393 10 0.015386 
32.741683 10 0.015548 
32.873973 10 0.015693 
33.006262 10 0.015823 
33.138552 10 0.015934 
33.270842 10 0.016020 
33.403131 10 0.016062 
33.535421 10 0.016031 
33.667710 10 0.015880 
33.800000 10 0.015538 


==> stdDVDM30pulse6.dat <==
-33.667710 15 -0.039713 
-33.535421 15 -0.037841 
-33.403131 15 -0.035756 
-33.270842 15 -0.033448 
-33.138552 15 -0.030926 
-33.006262 15 -0.028199 
-32.873973 15 -0.025277 
-32.741683 15 -0.022173 
-32.609393 15 -0.018903 
-32.477104 15 -0.015481 
-32.344814 15 -0.011926 
-32.212524 15 -0.008258 
-32.080235 15 -0.004497 
-31.947945 15 -0.000666 
-31.815656 15 0.003211 
-31.683366 15 0.007109 
-31.551076 15 0.011003 
-31.418787 15 0.014864 
-31.286497 15 0.018665 
-31.154207 15 0.022377 
-31.021918 15 0.025972 
-30.889628 15 0.029421 
-30.757339 15 0.032695 
-30.625049 15 0.035765 
-30.492759 15 0.038603 
-30.360470 15 0.041183 
-30.228180 15 0.043478 
-30.095890 15 0.045465 
-29.963601 15 0.047120 
-29.831311 15 0.048422 
-29.699022 15 0.049354 
-29.566732 15 0.049897 
-29.434442 15 0.050040 
-29.302153 15 0.049770 
-29.169863 15 0.049082 
-29.037573 15 0.047969 
-28.905284 15 0.046432 
-28.772994 15 0.044474 
-28.640705 15 0.042100 
-28.508415 15 0.039322 
-28.376125 15 0.036153 
-28.243836 15 0.032611 
-28.111546 15 0.028718 
-27.979256 15 0.024501 
-27.846967 15 0.019987 
-27.714677 15 0.015210 
-27.582387 15 0.010207 
-27.450098 15 0.005015 
-27.317808 15 -0.000322 
-27.185519 15 -0.005760 
-27.053229 15 -0.011252 
-26.920939 15 -0.016751 
-26.788650 15 -0.022207 
-26.656360 15 -0.027569 
-26.524070 15 -0.032788 
-26.391781 15 -0.037811 
-26.259491 15 -0.042590 
-26.127202 15 -0.047077 
-25.994912 15 -0.051224 
-25.862622 15 -0.054987 
-25.730333 15 -0.058324 
-25.598043 15 -0.061196 
-25.465753 15 -0.063568 
-25.333464 15 -0.065410 
-25.201174 15 -0.066693 
-25.068885 15 -0.067396 
-24.936595 15 -0.067502 
-24.804305 15 -0.066997 
-24.672016 15 -0.065875 
-24.539726 15 -0.064133 
-24.407436 15 -0.061776 
-24.275147 15 -0.058812 
-24.142857 15 -0.055255 
-24.010568 15 -0.051125 
-23.878278 15 -0.046445 
-23.745988 15 -0.041246 
-23.613699 15 -0.035560 
-23.481409 15 -0.029426 
-23.349119 15 -0.022886 
-23.216830 15 -0.015985 
-23.084540 15 -0.008770 
-22.952251 15 -0.001294 
-22.819961 15 0.006393 
-22.687671 15 0.014235 
-22.555382 15 0.022177 
-22.423092 15 0.030165 
-22.290802 15 0.038142 
-22.158513 15 0.046052 
-22.026223 15 0.053843 
-21.893933 15 0.061460 
-21.761644 15 0.068853 
-21.629354 15 0.075970 
-21.497065 15 0.082763 
-21.364775 15 0.089186 
-21.232485 15 0.095195 
-21.100196 15 0.100746 
-20.967906 15 0.105799 
-20.835616 15 0.110313 
-20.703327 15 0.114250 
-20.571037 15 0.117572 
-20.438748 15 0.120242 
-20.306458 15 0.122223 
-20.174168 15 0.123479 
-20.041879 15 0.123972 
-19.909589 15 0.123665 
-19.777299 15 0.122519 
-19.645010 15 0.120495 
-19.512720 15 0.117553 
-19.380431 15 0.113651 
-19.248141 15 0.108748 
-19.115851 15 0.102803 
-18.983562 15 0.095773 
-18.851272 15 0.087619 
-18.718982 15 0.078301 
-18.586693 15 0.067785 
-18.454403 15 0.056039 
-18.322114 15 0.043039 
-18.189824 15 0.028768 
-18.057534 15 0.013219 
-17.925245 15 -0.003599 
-17.792955 15 -0.021666 
-17.660665 15 -0.040940 
-17.528376 15 -0.061357 
-17.396086 15 -0.082829 
-17.263796 15 -0.105237 
-17.131507 15 -0.128431 
-16.999217 15 -0.152226 
-16.866928 15 -0.176400 
-16.734638 15 -0.200694 
-16.602348 15 -0.224809 
-16.470059 15 -0.248413 
-16.337769 15 -0.271143 
-16.205479 15 -0.292607 
-16.073190 15 -0.312393 
-15.940900 15 -0.330077 
-15.808611 15 -0.345222 
-15.676321 15 -0.357392 
-15.544031 15 -0.366147 
-15.411742 15 -0.371046 
-15.279452 15 -0.371646 
-15.147162 15 -0.367494 
-15.014873 15 -0.358113 
-14.882583 15 -0.342994 
-14.750294 15 -0.321574 
-14.618004 15 -0.293209 
-14.485714 15 -0.257143 
-14.353425 15 -0.212470 
-14.221135 15 -0.158078 
-14.088845 15 -0.092608 
-13.956556 15 -0.014428 
-13.824266 15 0.078262 
-13.691977 15 0.186969 
-13.559687 15 0.311656 
-13.427397 15 0.448587 
-13.295108 15 0.588794 
-13.162818 15 0.720271 
-13.030528 15 0.833586 
-12.898239 15 0.925215 
-12.765949 15 0.995933 
-12.633660 15 1.047819 
-12.501370 15 1.082705 
-12.369080 15 1.101766 
-12.236791 15 1.105504 
-12.104501 15 1.093882 
-11.972211 15 1.066859 
-11.839922 15 1.026364 
-11.707632 15 0.982487 
-11.575342 15 0.963080 
-11.443053 15 0.965799 
-11.310763 15 -0.711090 
-11.178474 15 -0.878146 
-11.046184 15 -0.801569 
-10.913894 15 -0.959501 
-10.781605 15 -0.931370 
-10.649315 15 -1.031394 
-10.517025 15 -0.939937 
-10.384736 15 -1.042734 
-10.252446 15 -0.937690 
-10.120157 15 -0.974354 
-9.987867 15 -0.891833 
-9.855577 15 -0.851667 
-9.723288 15 -0.764289 
-9.590998 15 -0.661521 
-9.458708 15 -0.528051 
-9.326419 15 -0.401201 
-9.194129 15 -0.443283 
-9.061840 15 -0.111034 
-8.929550 15 -0.357009 
-8.797260 15 0.088416 
-8.664971 15 -0.184138 
-8.532681 15 0.215475 
-8.400391 15 -0.058905 
-8.268102 15 0.291400 
-8.135812 15 0.028109 
-8.003523 15 0.289559 
-7.871233 15 0.118260 
-7.738943 15 0.236166 
-7.606654 15 0.198542 
-7.474364 15 0.228407 
-7.342074 15 0.212599 
-7.209785 15 0.260484 
-7.077495 15 0.420937 
-6.945205 15 0.000584 
-6.812916 15 0.516012 
-6.680626 15 -0.024548 
-6.548337 15 0.444690 
-6.416047 15 -0.030487 
-6.283757 15 0.363273 
-6.151468 15 0.011847 
-6.019178 15 0.274779 
-5.886888 15 0.109152 
-5.754599 15 0.194746 
-5.622309 15 0.149698 
-5.490020 15 0.136451 
-5.357730 15 0.070599 
-5.225440 15 0.030631 
-5.093151 15 0.312149 
-4.960861 15 -0.175470 
-4.828571 15 0.315668 
-4.696282 15 -0.171002 
-4.563992 15 0.282620 
-4.431703 15 -0.146446 
-4.299413 15 0.202796 
-4.167123 15 -0.125777 
-4.034834 15 0.065900 
-3.902544 15 -0.069218 
-3.770254 15 -0.003522 
-3.637965 15 -0.050218 
-3.505675 15 -0.056572 
-3.373386 15 -0.026458 
-3.241096 15 -0.207163 
-3.108806 15 0.031552 
-2.976517 15 -0.299841 
-2.844227 15 0.006468 
-2.711937 15 -0.353256 
-2.579648 15 -0.012005 
-2.447358 15 -0.327338 
-2.315068 15 -0.007273 
-2.182779 15 -0.229782 
-2.050489 15 -0.116448 
-1.918200 15 -0.239680 
-1.785910 15 -0.117097 
-1.653620 15 -0.087058 
-1.521331 15 -0.179274 
-1.389041 15 -0.092699 
-1.256751 15 -0.023133 
-1.124462 15 -0.141998 
-0.992172 15 0.025838 
-0.859883 15 -0.102578 
-0.727593 15 -0.028900 
-0.595303 15 -0.021931 
-0.463014 15 -0.053719 
-0.330724 15 0.100156 
-0.198434 15 0.002580 
-0.066145 15 0.049541 
0.066145 15 -0.006001 
0.198434 15 0.096509 
0.330724 15 0.066006 
0.463014 15 -0.016022 
0.595303 15 0.197876 
0.727593 15 -0.025665 
0.859883 15 0.247538 
0.992172 15 0.025017 
1.124462 15 0.258354 
1.256751 15 0.027306 
1.389041 15 0.181710 
1.521331 15 0.032397 
1.653620 15 0.177643 
1.785910 15 0.058906 
1.918200 15 0.050419 
2.050489 15 -0.017163 
2.182779 15 0.055470 
2.315068 15 -0.012717 
2.447358 15 -0.127953 
2.579648 15 0.057927 
2.711937 15 -0.179337 
2.844227 15 0.030438 
2.976517 15 -0.154110 
3.108806 15 0.020273 
3.241096 15 -0.108390 
3.373386 15 0.017106 
3.505675 15 -0.064066 
3.637965 15 0.004865 
3.770254 15 -0.031692 
3.902544 15 -0.003479 
4.034834 15 -0.015419 
4.167123 15 -0.024491 
4.299413 15 -0.041993 
4.431703 15 -0.044726 
4.563992 15 -0.056305 
4.696282 15 -0.047883 
4.828571 15 -0.040988 
4.960861 15 -0.033522 
5.093151 15 -0.035406 
5.225440 15 -0.045956 
5.357730 15 -0.042918 
5.490020 15 -0.019536 
5.622309 15 0.002063 
5.754599 15 -0.006326 
5.886888 15 -0.007181 
6.019178 15 0.031622 
6.151468 15 0.043866 
6.283757 15 0.015286 
6.416047 15 0.049422 
6.548337 15 0.053346 
6.680626 15 0.010234 
6.812916 15 0.060762 
6.945205 15 -0.005263 
7.077495 15 0.037697 
7.209785 15 -0.009198 
7.342074 15 0.017700 
7.474364 15 -0.004971 
7.606654 15 0.009630 
7.738943 15 0.002741 
7.871233 15 0.007414 
8.003523 15 0.005373 
8.135812 15 0.006249 
8.268102 15 0.006788 
8.400391 15 0.006831 
8.532681 15 0.006836 
8.664971 15 0.006448 
8.797260 15 0.005658 
8.929550 15 0.004469 
9.061840 15 0.002937 
9.194129 15 0.001186 
9.326419 15 -0.000619 
9.458708 15 -0.002284 
9.590998 15 -0.003620 
9.723288 15 -0.004472 
9.855577 15 -0.004743 
9.987867 15 -0.004412 
10.120157 15 -0.003534 
10.252446 15 -0.002229 
10.384736 15 -0.000656 
10.517025 15 0.001019 
10.649315 15 0.002653 
10.781605 15 0.004154 
10.913894 15 0.005487 
11.046184 15 0.006660 
11.178474 15 0.007715 
11.310763 15 0.008701 
11.443053 15 0.009663 
11.575342 15 0.010633 
11.707632 15 0.011632 
11.839922 15 0.012668 
11.972211 15 0.013739 
12.104501 15 0.014834 
12.236791 15 0.015937 
12.369080 15 0.017026 
12.501370 15 0.018079 
12.633660 15 0.019070 
12.765949 15 0.019979 
12.898239 15 0.020790 
13.030528 15 0.021493 
13.162818 15 0.022084 
13.295108 15 0.022565 
13.427397 15 0.022944 
13.559687 15 0.023231 
13.691977 15 0.023438 
13.824266 15 0.023577 
13.956556 15 0.023656 
14.088845 15 0.023684 
14.221135 15 0.023666 
14.353425 15 0.023603 
14.485714 15 0.023498 
14.618004 15 0.023349 
14.750294 15 0.023159 
14.882583 15 0.022925 
15.014873 15 0.022649 
15.147162 15 0.022333 
15.279452 15 0.021978 
15.411742 15 0.021586 
15.544031 15 0.021160 
15.676321 15 0.020703 
15.808611 15 0.020217 
15.940900 15 0.019705 
16.073190 15 0.019168 
16.205479 15 0.018608 
16.337769 15 0.018026 
16.470059 15 0.017421 
16.602348 15 0.016793 
16.734638 15 0.016143 
16.866928 15 0.015470 
16.999217 15 0.014773 
17.131507 15 0.014052 
17.263796 15 0.013306 
17.396086 15 0.012536 
17.528376 15 0.011742 
17.660665 15 0.010924 
17.792955 15 0.010084 
17.925245 15 0.009222 
18.057534 15 0.008340 
18.189824 15 0.007439 
18.322114 15 0.006522 
18.454403 15 0.005590 
18.586693 15 0.004646 
18.718982 15 0.003693 
18.851272 15 0.002732 
18.983562 15 0.001768 
19.115851 15 0.000804 
19.248141 15 -0.000158 
19.380431 15 -0.001112 
19.512720 15 -0.002056 
19.645010 15 -0.002986 
19.777299 15 -0.003896 
19.909589 15 -0.004782 
20.041879 15 -0.005641 
20.174168 15 -0.006468 
20.306458 15 -0.007258 
20.438748 15 -0.008006 
20.571037 15 -0.008710 
20.703327 15 -0.009364 
20.835616 15 -0.009964 
20.967906 15 -0.010507 
21.100196 15 -0.010989 
21.232485 15 -0.011407 
21.364775 15 -0.011757 
21.497065 15 -0.012038 
21.629354 15 -0.012247 
21.761644 15 -0.012381 
21.893933 15 -0.012440 
22.026223 15 -0.012422 
22.158513 15 -0.012327 
22.290802 15 -0.012154 
22.423092 15 -0.011904 
22.555382 15 -0.011577 
22.687671 15 -0.011174 
22.819961 15 -0.010698 
22.952251 15 -0.010150 
23.084540 15 -0.009534 
23.216830 15 -0.008852 
23.349119 15 -0.008108 
23.481409 15 -0.007306 
23.613699 15 -0.006450 
23.745988 15 -0.005546 
23.878278 15 -0.004599 
24.010568 15 -0.003615 
24.142857 15 -0.002599 
24.275147 15 -0.001558 
24.407436 15 -0.000497 
24.539726 15 0.000575 
24.672016 15 0.001653 
24.804305 15 0.002729 
24.936595 15 0.003796 
25.068885 15 0.004848 
25.201174 15 0.005876 
25.333464 15 0.006875 
25.465753 15 0.007837 
25.598043 15 0.008756 
25.730333 15 0.009625 
25.862622 15 0.010438 
25.994912 15 0.011188 
26.127202 15 0.011869 
26.259491 15 0.012477 
26.391781 15 0.013007 
26.524070 15 0.013452 
26.656360 15 0.013809 
26.788650 15 0.014073 
26.920939 15 0.014242 
27.053229 15 0.014311 
27.185519 15 0.014277 
27.317808 15 0.014138 
27.450098 15 0.013892 
27.582387 15 0.013537 
27.714677 15 0.013071 
27.846967 15 0.012492 
27.979256 15 0.011802 
28.111546 15 0.010998 
28.243836 15 0.010081 
28.376125 15 0.009053 
28.508415 15 0.007912 
28.640705 15 0.006662 
28.772994 15 0.005305 
28.905284 15 0.003842 
29.037573 15 0.002277 
29.169863 15 0.000615 
29.302153 15 -0.001140 
29.434442 15 -0.002981 
29.566732 15 -0.004903 
29.699022 15 -0.006898 
29.831311 15 -0.008956 
29.963601 15 -0.011068 
30.095890 15 -0.013224 
30.228180 15 -0.015412 
30.360470 15 -0.017620 
30.492759 15 -0.019834 
30.625049 15 -0.022040 
30.757339 15 -0.024225 
30.889628 15 -0.026374 
31.021918 15 -0.028472 
31.154207 15 -0.030507 
31.286497 15 -0.032464 
31.418787 15 -0.034332 
31.551076 15 -0.036098 
31.683366 15 -0.037754 
31.815656 15 -0.039289 
31.947945 15 -0.040695 
32.080235 15 -0.041966 
32.212524 15 -0.043094 
32.344814 15 -0.044070 
32.477104 15 -0.044886 
32.609393 15 -0.045529 
32.741683 15 -0.045985 
32.873973 15 -0.046235 
33.006262 15 -0.046258 
33.138552 15 -0.046033 
33.270842 15 -0.045542 
33.403131 15 -0.044782 
33.535421 15 -0.043776 
33.667710 15 -0.042597 
33.800000 15 -0.041397 


==> stdDVDM30pulse8.dat <==
-33.667710 20 -0.065299 
-33.535421 20 -0.068820 
-33.403131 20 -0.071793 
-33.270842 20 -0.074170 
-33.138552 20 -0.075915 
-33.006262 20 -0.076998 
-32.873973 20 -0.077397 
-32.741683 20 -0.077091 
-32.609393 20 -0.076069 
-32.477104 20 -0.074324 
-32.344814 20 -0.071857 
-32.212524 20 -0.068675 
-32.080235 20 -0.064792 
-31.947945 20 -0.060229 
-31.815656 20 -0.055015 
-31.683366 20 -0.049184 
-31.551076 20 -0.042780 
-31.418787 20 -0.035850 
-31.286497 20 -0.028450 
-31.154207 20 -0.020641 
-31.021918 20 -0.012491 
-30.889628 20 -0.004072 
-30.757339 20 0.004540 
-30.625049 20 0.013261 
-30.492759 20 0.022010 
-30.360470 20 0.030697 
-30.228180 20 0.039235 
-30.095890 20 0.047533 
-29.963601 20 0.055502 
-29.831311 20 0.063053 
-29.699022 20 0.070098 
-29.566732 20 0.076554 
-29.434442 20 0.082337 
-29.302153 20 0.087372 
-29.169863 20 0.091584 
-29.037573 20 0.094908 
-28.905284 20 0.097282 
-28.772994 20 0.098653 
-28.640705 20 0.098972 
-28.508415 20 0.098200 
-28.376125 20 0.096307 
-28.243836 20 0.093269 
-28.111546 20 0.089074 
-27.979256 20 0.083717 
-27.846967 20 0.077204 
-27.714677 20 0.069552 
-27.582387 20 0.060788 
-27.450098 20 0.050950 
-27.317808 20 0.040088 
-27.185519 20 0.028263 
-27.053229 20 0.015549 
-26.920939 20 0.002033 
-26.788650 20 -0.012188 
-26.656360 20 -0.027004 
-26.524070 20 -0.042292 
-26.391781 20 -0.057918 
-26.259491 20 -0.073739 
-26.127202 20 -0.089599 
-25.994912 20 -0.105336 
-25.862622 20 -0.120780 
-25.730333 20 -0.135753 
-25.598043 20 -0.150075 
-25.465753 20 -0.163561 
-25.333464 20 -0.176025 
-25.201174 20 -0.187283 
-25.068885 20 -0.197151 
-24.936595 20 -0.205448 
-24.804305 20 -0.211998 
-24.672016 20 -0.216632 
-24.539726 20 -0.219183 
-24.407436 20 -0.219496 
-24.275147 20 -0.217421 
-24.142857 20 -0.212817 
-24.010568 20 -0.205552 
-23.878278 20 -0.195505 
-23.745988 20 -0.182566 
-23.613699 20 -0.166641 
-23.481409 20 -0.147651 
-23.349119 20 -0.125538 
-23.216830 20 -0.100271 
-23.084540 20 -0.071853 
-22.952251 20 -0.040329 
-22.819961 20 -0.005797 
-22.687671 20 0.031579 
-22.555382 20 0.071554 
-22.423092 20 0.113792 
-22.290802 20 0.157854 
-22.158513 20 0.203190 
-22.026223 20 0.249150 
-21.893933 20 0.294988 
-21.761644 20 0.339896 
-21.629354 20 0.383031 
-21.497065 20 0.423554 
-21.364775 20 0.460661 
-21.232485 20 0.493611 
-21.100196 20 0.521735 
-20.967906 20 0.544433 
-20.835616 20 0.561163 
-20.703327 20 0.571418 
-20.571037 20 0.574687 
-20.438748 20 0.570426 
-20.306458 20 0.557999 
-20.174168 20 0.536619 
-20.041879 20 0.505257 
-19.909589 20 0.462501 
-19.777299 20 0.406327 
-19.645010 20 0.333684 
-19.512720 20 0.239689 
-19.380431 20 0.116007 
-19.248141 20 -0.051738 
-19.115851 20 -0.279951 
-18.983562 20 -0.550372 
-18.851272 20 -0.785207 
-18.718982 20 -0.941130 
-18.586693 20 -1.044004 
-18.454403 20 -1.115677 
-18.322114 20 -1.163968 
-18.189824 20 -1.193635 
-18.057534 20 -1.207432 
-17.925245 20 -1.207056 
-17.792955 20 -1.193332 
-17.660665 20 -1.165730 
-17.528376 20 -1.120960 
-17.396086 20 -1.050344 
-17.263796 20 -0.935367 
-17.131507 20 -0.733897 
-16.999217 20 -0.192266 
-16.866928 20 0.244720 
-16.734638 20 0.397901 
-16.602348 20 0.579152 
-16.470059 20 0.646893 
-16.337769 20 0.754655 
-16.205479 20 0.748772 
-16.073190 20 0.826689 
-15.940900 20 0.787259 
-15.808611 20 0.831055 
-15.676321 20 0.780172 
-15.544031 20 0.776675 
-15.411742 20 0.718843 
-15.279452 20 0.667408 
-15.147162 20 0.593085 
-15.014873 20 0.521490 
-14.882583 20 0.476509 
-14.750294 20 0.326475 
-14.618004 20 0.523888 
-14.485714 20 0.108761 
-14.353425 20 0.349673 
-14.221135 20 -0.017740 
-14.088845 20 0.167537 
-13.956556 20 -0.101020 
-13.824266 20 0.029563 
-13.691977 20 -0.129331 
-13.559687 20 -0.060901 
-13.427397 20 -0.120343 
-13.295108 20 -0.108679 
-13.162818 20 -0.148294 
-13.030528 20 -0.208155 
-12.898239 20 -0.216926 
-12.765949 20 -0.132857 
-12.633660 20 -0.190612 
-12.501370 20 -0.218690 
-12.369080 20 -0.086846 
-12.236791 20 -0.214430 
-12.104501 20 -0.071083 
-11.972211 20 -0.148777 
-11.839922 20 -0.088074 
-11.707632 20 -0.103689 
-11.575342 20 -0.110271 
-11.443053 20 -0.098864 
-11.310763 20 -0.082776 
-11.178474 20 -0.021504 
-11.046184 20 -0.020305 
-10.913894 20 -0.099364 
-10.781605 20 0.051864 
-10.649315 20 -0.089521 
-10.517025 20 0.008415 
-10.384736 20 -0.072538 
-10.252446 20 -0.003759 
-10.120157 20 -0.095264 
-9.987867 20 0.010520 
-9.855577 20 -0.086463 
-9.723288 20 0.016967 
-9.590998 20 -0.032075 
-9.458708 20 -0.014181 
-9.326419 20 -0.058829 
-9.194129 20 -0.030723 
-9.061840 20 0.031969 
-8.929550 20 -0.220112 
-8.797260 20 0.127348 
-8.664971 20 -0.213082 
-8.532681 20 0.124628 
-8.400391 20 -0.178854 
-8.268102 20 0.135977 
-8.135812 20 -0.122888 
-8.003523 20 0.111990 
-7.871233 20 -0.063159 
-7.738943 20 0.042669 
-7.606654 20 -0.014095 
-7.474364 20 0.003562 
-7.342074 20 -0.023125 
-7.209785 20 0.082742 
-7.077495 20 0.365457 
-6.945205 20 -0.183840 
-6.812916 20 0.323815 
-6.680626 20 -0.106620 
-6.548337 20 0.338758 
-6.416047 20 -0.057704 
-6.283757 20 0.276642 
-6.151468 20 -0.032678 
-6.019178 20 0.195108 
-5.886888 20 0.044387 
-5.754599 20 0.142657 
-5.622309 20 0.102620 
-5.490020 20 0.092112 
-5.357730 20 -0.005383 
-5.225440 20 -0.093587 
-5.093151 20 0.377017 
-4.960861 20 -0.177089 
-4.828571 20 0.235459 
-4.696282 20 -0.231249 
-4.563992 20 0.160652 
-4.431703 20 -0.210233 
-4.299413 20 0.105048 
-4.167123 20 -0.179412 
-4.034834 20 -0.007378 
-3.902544 20 -0.138623 
-3.770254 20 -0.057961 
-3.637965 20 -0.092924 
-3.505675 20 -0.065954 
-3.373386 20 -0.014657 
-3.241096 20 -0.190917 
-3.108806 20 0.110599 
-2.976517 20 -0.210519 
-2.844227 20 0.134344 
-2.711937 20 -0.213259 
-2.579648 20 0.110214 
-2.447358 20 -0.190282 
-2.315068 20 0.111539 
-2.182779 20 -0.059654 
-2.050489 20 0.054747 
-1.918200 20 -0.079568 
-1.785910 20 0.034658 
-1.653620 20 0.062258 
-1.521331 20 -0.036068 
-1.389041 20 0.041638 
-1.256751 20 0.111937 
-1.124462 20 -0.009708 
-0.992172 20 0.157868 
-0.859883 20 0.028921 
-0.727593 20 0.086396 
-0.595303 20 0.071092 
-0.463014 20 0.013434 
-0.330724 20 0.157102 
-0.198434 20 0.063823 
-0.066145 20 0.093965 
0.066145 20 0.010833 
0.198434 20 0.087866 
0.330724 20 0.030225 
0.463014 20 -0.097935 
0.595303 20 0.092580 
0.727593 20 -0.179168 
0.859883 20 0.061486 
0.992172 20 -0.166655 
1.124462 20 0.067434 
1.256751 20 -0.139420 
1.389041 20 0.012291 
1.521331 20 -0.125071 
1.653620 20 0.049213 
1.785910 20 -0.026053 
1.918200 20 0.000224 
2.050489 20 -0.049306 
2.182779 20 0.053455 
2.315068 20 0.025663 
2.447358 20 -0.110490 
2.579648 20 0.104860 
2.711937 20 -0.132151 
2.844227 20 0.052469 
2.976517 20 -0.139139 
3.108806 20 0.008900 
3.241096 20 -0.126273 
3.373386 20 -0.016366 
3.505675 20 -0.095825 
3.637965 20 -0.030230 
3.770254 20 -0.057158 
3.902544 20 -0.017785 
4.034834 20 -0.009391 
4.167123 20 0.000745 
4.299413 20 -0.002495 
4.431703 20 0.003482 
4.563992 20 -0.005177 
4.696282 20 0.002296 
4.828571 20 0.009438 
4.960861 20 0.018505 
5.093151 20 0.016451 
5.225440 20 -0.003156 
5.357730 20 -0.018454 
5.490020 20 -0.013744 
5.622309 20 -0.003591 
5.754599 20 -0.024177 
5.886888 20 -0.045133 
6.019178 20 -0.020223 
6.151468 20 -0.006775 
6.283757 20 -0.038713 
6.416047 20 -0.005568 
6.548337 20 0.012396 
6.680626 20 -0.025041 
6.812916 20 0.037066 
6.945205 20 -0.018613 
7.077495 20 0.029409 
7.209785 20 -0.011962 
7.342074 20 0.014356 
7.474364 20 -0.007662 
7.606654 20 0.004579 
7.738943 20 -0.002635 
7.871233 20 0.000864 
8.003523 20 -0.001599 
8.135812 20 -0.001451 
8.268102 20 -0.001009 
8.400391 20 -0.000451 
8.532681 20 0.000723 
8.664971 20 0.002220 
8.797260 20 0.003933 
8.929550 20 0.005693 
9.061840 20 0.007312 
9.194129 20 0.008627 
9.326419 20 0.009517 
9.458708 20 0.009929 
9.590998 20 0.009877 
9.723288 20 0.009444 
9.855577 20 0.008753 
9.987867 20 0.007949 
10.120157 20 0.007161 
10.252446 20 0.006480 
10.384736 20 0.005941 
10.517025 20 0.005526 
10.649315 20 0.005178 
10.781605 20 0.004823 
10.913894 20 0.004393 
11.046184 20 0.003838 
11.178474 20 0.003133 
11.310763 20 0.002270 
11.443053 20 0.001254 
11.575342 20 0.000097 
11.707632 20 -0.001183 
11.839922 20 -0.002566 
11.972211 20 -0.004026 
12.104501 20 -0.005539 
12.236791 20 -0.007079 
12.369080 20 -0.008625 
12.501370 20 -0.010157 
12.633660 20 -0.011662 
12.765949 20 -0.013131 
12.898239 20 -0.014560 
13.030528 20 -0.015945 
13.162818 20 -0.017286 
13.295108 20 -0.018580 
13.427397 20 -0.019824 
13.559687 20 -0.021012 
13.691977 20 -0.022135 
13.824266 20 -0.023183 
13.956556 20 -0.024144 
14.088845 20 -0.025007 
14.221135 20 -0.025760 
14.353425 20 -0.026393 
14.485714 20 -0.026899 
14.618004 20 -0.027268 
14.750294 20 -0.027497 
14.882583 20 -0.027581 
15.014873 20 -0.027517 
15.147162 20 -0.027304 
15.279452 20 -0.026942 
15.411742 20 -0.026430 
15.544031 20 -0.025769 
15.676321 20 -0.024962 
15.808611 20 -0.024009 
15.940900 20 -0.022913 
16.073190 20 -0.021677 
16.205479 20 -0.020306 
16.337769 20 -0.018803 
16.470059 20 -0.017173 
16.602348 20 -0.015424 
16.734638 20 -0.013562 
16.866928 20 -0.011595 
16.999217 20 -0.009532 
17.131507 20 -0.007383 
17.263796 20 -0.005156 
17.396086 20 -0.002865 
17.528376 20 -0.000519 
17.660665 20 0.001869 
17.792955 20 0.004287 
17.925245 20 0.006723 
18.057534 20 0.009164 
18.189824 20 0.011597 
18.322114 20 0.014008 
18.454403 20 0.016385 
18.586693 20 0.018715 
18.718982 20 0.020984 
18.851272 20 0.023180 
18.983562 20 0.025289 
19.115851 20 0.027299 
19.248141 20 0.029198 
19.380431 20 0.030974 
19.512720 20 0.032616 
19.645010 20 0.034112 
19.777299 20 0.035454 
19.909589 20 0.036631 
20.041879 20 0.037635 
20.174168 20 0.038459 
20.306458 20 0.039095 
20.438748 20 0.039537 
20.571037 20 0.039780 
20.703327 20 0.039822 
20.835616 20 0.039659 
20.967906 20 0.039289 
21.100196 20 0.038712 
21.232485 20 0.037930 
21.364775 20 0.036943 
21.497065 20 0.035756 
21.629354 20 0.034373 
21.761644 20 0.032800 
21.893933 20 0.031044 
22.026223 20 0.029114 
22.158513 20 0.027019 
22.290802 20 0.024771 
22.423092 20 0.022382 
22.555382 20 0.019865 
22.687671 20 0.017235 
22.819961 20 0.014507 
22.952251 20 0.011699 
23.084540 20 0.008828 
23.216830 20 0.005913 
23.349119 20 0.002974 
23.481409 20 0.000029 
23.613699 20 -0.002900 
23.745988 20 -0.005791 
23.878278 20 -0.008625 
24.010568 20 -0.011378 
24.142857 20 -0.014031 
24.275147 20 -0.016560 
24.407436 20 -0.018946 
24.539726 20 -0.021168 
24.672016 20 -0.023206 
24.804305 20 -0.025041 
24.936595 20 -0.026656 
25.068885 20 -0.028033 
25.201174 20 -0.029158 
25.333464 20 -0.030016 
25.465753 20 -0.030597 
25.598043 20 -0.030890 
25.730333 20 -0.030887 
25.862622 20 -0.030582 
25.994912 20 -0.029973 
26.127202 20 -0.029057 
26.259491 20 -0.027838 
26.391781 20 -0.026317 
26.524070 20 -0.024502 
26.656360 20 -0.022403 
26.788650 20 -0.020029 
26.920939 20 -0.017396 
27.053229 20 -0.014520 
27.185519 20 -0.011419 
27.317808 20 -0.008114 
27.450098 20 -0.004629 
27.582387 20 -0.000988 
27.714677 20 0.002782 
27.846967 20 0.006654 
27.979256 20 0.010598 
28.111546 20 0.014582 
28.243836 20 0.018577 
28.376125 20 0.022548 
28.508415 20 0.026463 
28.640705 20 0.030290 
28.772994 20 0.033993 
28.905284 20 0.037540 
29.037573 20 0.040897 
29.169863 20 0.044032 
29.302153 20 0.046911 
29.434442 20 0.049503 
29.566732 20 0.051778 
29.699022 20 0.053707 
29.831311 20 0.055262 
29.963601 20 0.056417 
30.095890 20 0.057150 
30.228180 20 0.057441 
30.360470 20 0.057272 
30.492759 20 0.056631 
30.625049 20 0.055510 
30.757339 20 0.053904 
30.889628 20 0.051813 
31.021918 20 0.049246 
31.154207 20 0.046212 
31.286497 20 0.042729 
31.418787 20 0.038820 
31.551076 20 0.034511 
31.683366 20 0.029833 
31.815656 20 0.024819 
31.947945 20 0.019506 
32.080235 20 0.013931 
32.212524 20 0.008131 
32.344814 20 0.002146 
32.477104 20 -0.003986 
32.609393 20 -0.010222 
32.741683 20 -0.016516 
32.873973 20 -0.022814 
33.006262 20 -0.029050 
33.138552 20 -0.035148 
33.270842 20 -0.041020 
33.403131 20 -0.046578 
33.535421 20 -0.051768 
33.667710 20 -0.056615 
33.800000 20 -0.061296 


==> stdDVDM30pulseLogenerrordown.dat <==
0.000000 -Inf 
0.100000 -8.129603 
0.200000 -9.349981 
0.300000 -7.338898 
0.400000 -6.274070 
0.500000 -5.646723 
0.600000 -5.211970 
0.700000 -4.893931 
0.800000 -4.658856 
0.900000 -4.492251 
1.000000 -4.392391 
1.100000 -4.363462 
1.200000 -4.408277 
1.300000 -4.527275 
1.400000 -4.724595 
1.500000 -5.015666 
1.600000 -5.436952 
1.700000 -6.082631 
1.800000 -7.392622 
1.900000 -7.540601 
2.000000 -6.797799 
2.100000 -6.765324 
2.200000 -7.260138 
2.300000 -9.048343 
2.400000 -6.783153 
2.500000 -6.152440 
2.600000 -5.841864 
2.700000 -5.707084 
2.800000 -5.702644 
2.900000 -5.815934 
3.000000 -6.055178 
3.100000 -6.447213 
3.200000 -7.033806 
3.300000 -7.798144 
3.400000 -8.124592 
3.500000 -7.415052 
3.600000 -6.616902 
3.700000 -6.014920 
3.800000 -5.586715 
3.900000 -5.303416 
4.000000 -5.148568 
4.100000 -5.115618 
4.200000 -5.210526 
4.300000 -5.465028 
4.400000 -5.989382 
4.500000 -7.473055 
4.600000 -6.716361 
4.700000 -6.005503 
4.800000 -5.836409 
4.900000 -6.019003 
5.000000 -6.919556 
5.100000 -6.633034 
5.200000 -5.457859 
5.300000 -4.897489 
5.400000 -4.570551 
5.500000 -4.398689 
5.600000 -4.355254 
5.700000 -4.434955 
5.800000 -4.657115 
5.900000 -5.097268 
6.000000 -6.108815 
6.100000 -6.450602 
6.200000 -5.362902 
6.300000 -5.025794 
6.400000 -4.990713 
6.500000 -5.284831 
6.600000 -6.843772 
6.700000 -5.223803 
6.800000 -4.290836 
6.900000 -3.822348 
7.000000 -3.590860 
7.100000 -3.509920 
7.200000 -3.526800 
7.300000 -3.622882 
7.400000 -3.808630 
7.500000 -4.107549 
7.600000 -4.557964 
7.700000 -5.258116 
7.800000 -6.677829 
7.900000 -6.995212 
8.000000 -7.086902 
8.100000 -6.138863 
8.200000 -4.763439 
8.300000 -4.039671 
8.400000 -3.604347 
8.500000 -3.369506 
8.600000 -3.291024 
8.700000 -3.348982 
8.800000 -3.510836 
8.900000 -3.746415 
9.000000 -4.076536 
9.100000 -4.578722 
9.200000 -5.474630 
9.300000 -7.385955 
9.400000 -5.561561 
9.500000 -5.252333 
9.600000 -5.471213 
9.700000 -7.878451 
9.800000 -4.657699 
9.900000 -3.809427 
10.000000 -3.390612 
10.100000 -3.219479 
10.200000 -3.241604 
10.300000 -3.488302 
10.400000 -3.954470 
10.500000 -4.714177 
10.600000 -8.046581 
10.700000 -4.972618 
10.800000 -4.383650 
10.900000 -4.120093 
11.000000 -3.992839 
11.100000 -3.954933 
11.200000 -4.033572 
11.300000 -4.372843 
11.400000 -5.923805 
11.500000 -4.558911 
11.600000 -3.860695 
11.700000 -3.652326 
11.800000 -3.751530 
11.900000 -4.282365 
12.000000 -6.852483 
12.100000 -4.499186 
12.200000 -3.860359 
12.300000 -3.570889 
12.400000 -3.426322 
12.500000 -3.351841 
12.600000 -3.311111 
12.700000 -3.298514 
12.800000 -3.337412 
12.900000 -3.474108 
13.000000 -3.776565 
13.100000 -4.367981 
13.200000 -5.661721 
13.300000 -6.338208 
13.400000 -7.537424 
13.500000 -4.847871 
13.600000 -3.887102 
13.700000 -3.409168 
13.800000 -3.155309 
13.900000 -3.025920 
14.000000 -2.964180 
14.100000 -2.934405 
14.200000 -2.920271 
14.300000 -2.923781 
14.400000 -2.958724 
14.500000 -3.041130 
14.600000 -3.185439 
14.700000 -3.410554 
14.800000 -3.737146 
14.900000 -4.108044 
15.000000 -4.181387 
15.100000 -3.804483 
15.200000 -3.386026 
15.300000 -3.103760 
15.400000 -2.942295 
15.500000 -2.860967 
15.600000 -2.828132 
15.700000 -2.823691 
15.800000 -2.837953 
15.900000 -2.868746 
16.000000 -2.917451 
16.100000 -2.987293 
16.200000 -3.086873 
16.300000 -3.232721 
16.400000 -3.433684 
16.500000 -3.627268 
16.600000 -3.642256 
16.700000 -3.438757 
16.800000 -3.190691 
16.900000 -3.006078 
17.000000 -2.894149 
17.100000 -2.837776 
17.200000 -2.821218 
17.300000 -2.832420 
17.400000 -2.860570 
17.500000 -2.895971 
17.600000 -2.933207 
17.700000 -2.973900 
17.800000 -3.024216 
17.900000 -3.086564 
18.000000 -3.149851 
18.100000 -3.188381 
18.200000 -3.178319 
18.300000 -3.119036 
18.400000 -3.032682 
18.500000 -2.946582 
18.600000 -2.881242 
18.700000 -2.846947 
18.800000 -2.843810 
18.900000 -2.863464 
19.000000 -2.892337 
19.100000 -2.917023 
19.200000 -2.930683 
19.300000 -2.934985 
19.400000 -2.934307 
19.500000 -2.929480 
19.600000 -2.917911 
19.700000 -2.896236 
19.800000 -2.862160 
19.900000 -2.817183 
20.000000 -2.768650 
20.100000 -2.728055 
20.200000 -2.706454 
20.300000 -2.710083 
20.400000 -2.738431 
20.500000 -2.785035 
20.600000 -2.839685 
20.700000 -2.890292 
20.800000 -2.924274 
20.900000 -2.931974 
21.000000 -2.913159 
21.100000 -2.879999 
21.200000 -2.848498 
21.300000 -2.824717 
21.400000 -2.802085 
21.500000 -2.772918 
21.600000 -2.738833 
21.700000 -2.708795 
21.800000 -2.691617 
21.900000 -2.692078 
22.000000 -2.710874 
22.100000 -2.744756 
22.200000 -2.784669 
22.300000 -2.814562 
22.400000 -2.818605 
22.500000 -2.795062 
22.600000 -2.757423 
22.700000 -2.719811 
22.800000 -2.687813 
22.900000 -2.661136 
23.000000 -2.638630 
23.100000 -2.620317 
23.200000 -2.607332 
23.300000 -2.601710 
23.400000 -2.606607 
23.500000 -2.625931 
23.600000 -2.661928 
23.700000 -2.710745 
23.800000 -2.759255 
23.900000 -2.788413 
24.000000 -2.784120 
24.100000 -2.747058 
24.200000 -2.691052 
24.300000 -2.632942 
24.400000 -2.585300 
24.500000 -2.554609 
24.600000 -2.541426 
24.700000 -2.541686 
24.800000 -2.549552 
24.900000 -2.560743 
25.000000 -2.574387 
25.100000 -2.592013 
25.200000 -2.614029 
25.300000 -2.636229 
25.400000 -2.650097 
25.500000 -2.647764 
25.600000 -2.627295 
25.700000 -2.594040 
25.800000 -2.558139 
25.900000 -2.529941 
26.000000 -2.515784 
26.100000 -2.516275 
26.200000 -2.527432 
26.300000 -2.543569 
26.400000 -2.560081 
26.500000 -2.574685 
26.600000 -2.587103 
26.700000 -2.598122 
26.800000 -2.608769 
26.900000 -2.619330 
27.000000 -2.627809 
27.100000 -2.629058 
27.200000 -2.617022 
27.300000 -2.590487 
27.400000 -2.556697 
27.500000 -2.527128 
27.600000 -2.510018 
27.700000 -2.507342 
27.800000 -2.516639 
27.900000 -2.533738 
28.000000 -2.553981 
28.100000 -2.572436 
28.200000 -2.584921 
28.300000 -2.590176 
28.400000 -2.590596 
28.500000 -2.589029 
28.600000 -2.584675 
28.700000 -2.573801 
28.800000 -2.554662 
28.900000 -2.530245 
29.000000 -2.506489 
29.100000 -2.489335 
29.200000 -2.483167 
29.300000 -2.490214 
29.400000 -2.509674 
29.500000 -2.536731 
29.600000 -2.563218 
29.700000 -2.581369 
29.800000 -2.588262 
29.900000 -2.586172 
30.000000 -2.578891 
30.100000 -2.568796 
30.200000 -2.556633 
30.300000 -2.542572 
30.400000 -2.526900 
30.500000 -2.510250 
30.600000 -2.494232 
30.700000 -2.482247 
30.800000 -2.479056 
30.900000 -2.488474 
31.000000 -2.510384 
31.100000 -2.539260 
31.200000 -2.565745 
31.300000 -2.580852 
31.400000 -2.580080 
31.500000 -2.564651 
31.600000 -2.540064 
31.700000 -2.513474 
31.800000 -2.490490 
31.900000 -2.473044 
32.000000 -2.460003 
32.100000 -2.449752 
32.200000 -2.442517 
32.300000 -2.440858 
32.400000 -2.448127 
32.500000 -2.466001 
32.600000 -2.492697 
32.700000 -2.522740 
32.800000 -2.547974 
32.900000 -2.559654 
33.000000 -2.552094 
33.100000 -2.526573 
33.200000 -2.491769 
33.300000 -2.458959 
33.400000 -2.435620 
33.500000 -2.423049 
33.600000 -2.418798 
33.700000 -2.420136 
33.800000 -2.425561 
33.900000 -2.434642 
34.000000 -2.447712 
34.100000 -2.465896 
34.200000 -2.490335 
34.300000 -2.519023 
34.400000 -2.542604 
34.500000 -2.546348 
34.600000 -2.522754 
34.700000 -2.480644 
34.800000 -2.436753 
34.900000 -2.403046 
35.000000 -2.383761 
35.100000 -2.378464 
35.200000 -2.384636 
35.300000 -2.398552 
35.400000 -2.415915 
35.500000 -2.433421 
35.600000 -2.450521 
35.700000 -2.468864 
35.800000 -2.488519 
35.900000 -2.504782 
36.000000 -2.510035 
36.100000 -2.499077 
36.200000 -2.472528 
36.300000 -2.436303 
36.400000 -2.399171 
36.500000 -2.370269 
36.600000 -2.356697 
36.700000 -2.361225 
36.800000 -2.381158 
36.900000 -2.409427 
37.000000 -2.437802 
37.100000 -2.460376 
37.200000 -2.474835 
37.300000 -2.481090 
37.400000 -2.479557 
37.500000 -2.470921 
37.600000 -2.456059 
37.700000 -2.434819 
37.800000 -2.406591 
37.900000 -2.373798 
38.000000 -2.343397 
38.100000 -2.323843 
38.200000 -2.320749 
38.300000 -2.334476 
38.400000 -2.360188 
38.500000 -2.389695 
38.600000 -2.414079 
38.700000 -2.426293 
38.800000 -2.423638 
38.900000 -2.409131 
39.000000 -2.389250 
39.100000 -2.369153 
39.200000 -2.350269 
39.300000 -2.331675 
39.400000 -2.312867 
39.500000 -2.295674 
39.600000 -2.284118 
39.700000 -2.282574 
39.800000 -2.293943 
39.900000 -2.318753 
40.000000 -2.354421 
40.100000 -2.393744 
40.200000 -2.424113 
40.300000 -2.431465 
40.400000 -2.410079 
40.500000 -2.369130 
40.600000 -2.325444 
40.700000 -2.290353 
40.800000 -2.265857 
40.900000 -2.249634 
41.000000 -2.239603 
41.100000 -2.234741 
41.200000 -2.234560 
41.300000 -2.239251 
41.400000 -2.250118 
41.500000 -2.268638 
41.600000 -2.293188 
41.700000 -2.315842 
41.800000 -2.325162 
41.900000 -2.315342 
42.000000 -2.290810 
42.100000 -2.260864 
42.200000 -2.233250 
42.300000 -2.212516 
42.400000 -2.200633 
42.500000 -2.197373 
42.600000 -2.200649 
42.700000 -2.207725 
42.800000 -2.217064 
42.900000 -2.229467 
43.000000 -2.247209 
43.100000 -2.271254 
43.200000 -2.298511 
43.300000 -2.321528 
43.400000 -2.331340 
43.500000 -2.321700 
43.600000 -2.292468 
43.700000 -2.251019 
43.800000 -2.209752 
43.900000 -2.179781 
44.000000 -2.165929 
44.100000 -2.166532 
44.200000 -2.176489 
44.300000 -2.190581 
44.400000 -2.205329 
44.500000 -2.219040 
44.600000 -2.230848 
44.700000 -2.240005 
44.800000 -2.245689 
44.900000 -2.246406 
45.000000 -2.239627 
45.100000 -2.223503 
45.200000 -2.199596 
45.300000 -2.173559 
45.400000 -2.152764 
45.500000 -2.142706 
45.600000 -2.144941 
45.700000 -2.157557 
45.800000 -2.176811 
45.900000 -2.198248 
46.000000 -2.217120 
46.100000 -2.229306 
46.200000 -2.233310 
46.300000 -2.231619 
46.400000 -2.228635 
46.500000 -2.225713 
46.600000 -2.219089 
46.700000 -2.204458 
46.800000 -2.182600 
46.900000 -2.159015 
47.000000 -2.139876 
47.100000 -2.129593 
47.200000 -2.130485 
47.300000 -2.142580 
47.400000 -2.162770 
47.500000 -2.184552 
47.600000 -2.200366 
47.700000 -2.206132 
47.800000 -2.203214 
47.900000 -2.195313 
48.000000 -2.184849 
48.100000 -2.172632 
48.200000 -2.159199 
48.300000 -2.145387 
48.400000 -2.132078 
48.500000 -2.120245 
48.600000 -2.111728 
48.700000 -2.109628 
48.800000 -2.117116 
48.900000 -2.135002 
49.000000 -2.159731 
49.100000 -2.183678 
49.200000 -2.198314 
49.300000 -2.198476 
49.400000 -2.184531 
49.500000 -2.161365 
49.600000 -2.135847 
49.700000 -2.113762 
49.800000 -2.097376 
49.900000 -2.085571 
50.000000 -2.076249 


==> stdDVDM30pulseLognormerrordown.dat <==
0.000000 -Inf 
0.100000 -35.404995 
0.200000 -35.404995 
0.300000 -34.306383 
0.400000 -34.152232 
0.500000 -34.488704 
0.600000 -33.900917 
0.700000 -34.018700 
0.800000 -33.533193 
0.900000 -33.700247 
1.000000 -33.700247 
1.100000 -33.613235 
1.200000 -33.795557 
1.300000 -33.900917 
1.400000 -33.700247 
1.500000 -34.152232 
1.600000 -33.700247 
1.700000 -34.152232 
1.800000 -33.613235 
1.900000 -36.098142 
2.000000 -34.711848 
2.100000 -34.711848 
2.200000 -34.488704 
2.300000 -36.098142 
2.400000 -34.711848 
2.500000 -34.488704 
2.600000 -34.488704 
2.700000 -34.711848 
2.800000 -34.152232 
2.900000 -34.018700 
3.000000 -34.018700 
3.100000 -33.459085 
3.200000 -33.795557 
3.300000 -33.795557 
3.400000 -33.700247 
3.500000 -34.306383 
3.600000 -34.488704 
3.700000 -33.613235 
3.800000 -34.018700 
3.900000 -34.152232 
4.000000 -33.900917 
4.100000 -34.152232 
4.200000 -34.306383 
4.300000 -34.488704 
4.400000 -34.152232 
4.500000 -33.900917 
4.600000 -34.152232 
4.700000 -34.306383 
4.800000 -34.018700 
4.900000 -33.613235 
5.000000 -33.795557 
5.100000 -33.700247 
5.200000 -33.613235 
5.300000 -33.390092 
5.400000 -33.264929 
5.500000 -33.264929 
5.600000 -33.153703 
5.700000 -33.264929 
5.800000 -33.700247 
5.900000 -33.613235 
6.000000 -33.325553 
6.100000 -33.459085 
6.200000 -33.700247 
6.300000 -33.613235 
6.400000 -33.053620 
6.500000 -32.840045 
6.600000 -32.730846 
6.700000 -32.542794 
6.800000 -32.434580 
6.900000 -32.409263 
7.000000 -32.514623 
7.100000 -32.542794 
7.200000 -32.632406 
7.300000 -32.460556 
7.400000 -32.962648 
7.500000 -36.098142 
7.600000 -33.207770 
7.700000 -33.053620 
7.800000 -33.053620 
7.900000 -33.007100 
8.000000 -34.018700 
8.100000 -35.404995 
8.200000 -32.601634 
8.300000 -31.620805 
8.400000 -31.200302 
8.500000 -31.238330 
8.600000 -31.215340 
8.700000 -31.215340 
8.800000 -31.215340 
8.900000 -31.253955 
9.000000 -31.598332 
9.100000 -31.955007 
9.200000 -32.269501 
9.300000 -32.460556 
9.400000 -32.632406 
9.500000 -32.336942 
9.600000 -32.206322 
9.700000 -31.716115 
9.800000 -31.035547 
9.900000 -30.401049 
10.000000 -30.228845 
10.100000 -30.198245 
10.200000 -30.190059 
10.300000 -30.192780 
10.400000 -30.195509 
10.500000 -30.214820 
10.600000 -30.302084 
10.700000 -30.374557 
10.800000 -30.428261 
10.900000 -30.449168 
11.000000 -30.459787 
11.100000 -30.449168 
11.200000 -30.371294 
11.300000 -30.240209 
11.400000 -29.984460 
11.500000 -29.736840 
11.600000 -29.689613 
11.700000 -29.702880 
11.800000 -29.701212 
11.900000 -29.692914 
12.000000 -29.692914 
12.100000 -29.718019 
12.200000 -29.763088 
12.300000 -29.779174 
12.400000 -29.801033 
12.500000 -29.806573 
12.600000 -29.801033 
12.700000 -29.790044 
12.800000 -29.775577 
12.900000 -29.724822 
13.000000 -29.647672 
13.100000 -29.601367 
13.200000 -29.601367 
13.300000 -29.604388 
13.400000 -29.608937 
13.500000 -29.601367 
13.600000 -29.608937 
13.700000 -29.627343 
13.800000 -29.661992 
13.900000 -29.681410 
14.000000 -29.683045 
14.100000 -29.687967 
14.200000 -29.686324 
14.300000 -29.678147 
14.400000 -29.660390 
14.500000 -29.650836 
14.600000 -29.619632 
14.700000 -29.611981 
14.800000 -29.616565 
14.900000 -29.613507 
15.000000 -29.607418 
15.100000 -29.616565 
15.200000 -29.613507 
15.300000 -29.633554 
15.400000 -29.658792 
15.500000 -29.670037 
15.600000 -29.674895 
15.700000 -29.684683 
15.800000 -29.681410 
15.900000 -29.686324 
16.000000 -29.691262 
16.100000 -29.681410 
16.200000 -29.684683 
16.300000 -29.670037 
16.400000 -29.674895 
16.500000 -29.678147 
16.600000 -29.674895 
16.700000 -29.676520 
16.800000 -29.681410 
16.900000 -29.691262 
17.000000 -29.706225 
17.100000 -29.718019 
17.200000 -29.716326 
17.300000 -29.718019 
17.400000 -29.716326 
17.500000 -29.724822 
17.600000 -29.729955 
17.700000 -29.724822 
17.800000 -29.731672 
17.900000 -29.729955 
18.000000 -29.716326 
18.100000 -29.738568 
18.200000 -29.726530 
18.300000 -29.724822 
18.400000 -29.726530 
18.500000 -29.724822 
18.600000 -29.731672 
18.700000 -29.728241 
18.800000 -29.729955 
18.900000 -29.729955 
19.000000 -29.731672 
19.100000 -29.728241 
19.200000 -29.719716 
19.300000 -29.723117 
19.400000 -29.723117 
19.500000 -29.709581 
19.600000 -29.716326 
19.700000 -29.726530 
19.800000 -29.728241 
19.900000 -29.729955 
20.000000 -29.740300 
20.100000 -29.729955 
20.200000 -29.736840 
20.300000 -29.728241 
20.400000 -29.726530 
20.500000 -29.719716 
20.600000 -29.721415 
20.700000 -29.709581 
20.800000 -29.718019 
20.900000 -29.731672 
21.000000 -29.724822 
21.100000 -29.721415 
21.200000 -29.716326 
21.300000 -29.723117 
21.400000 -29.723117 
21.500000 -29.728241 
21.600000 -29.726530 
21.700000 -29.729955 
21.800000 -29.724822 
21.900000 -29.718019 
22.000000 -29.723117 
22.100000 -29.723117 
22.200000 -29.719716 
22.300000 -29.731672 
22.400000 -29.706225 
22.500000 -29.723117 
22.600000 -29.716326 
22.700000 -29.714635 
22.800000 -29.718019 
22.900000 -29.724822 
23.000000 -29.729955 
23.100000 -29.731672 
23.200000 -29.731672 
23.300000 -29.718019 
23.400000 -29.728241 
23.500000 -29.723117 
23.600000 -29.736840 
23.700000 -29.731672 
23.800000 -29.724822 
23.900000 -29.726530 
24.000000 -29.731672 
24.100000 -29.726530 
24.200000 -29.724822 
24.300000 -29.729955 
24.400000 -29.729955 
24.500000 -29.726530 
24.600000 -29.723117 
24.700000 -29.724822 
24.800000 -29.724822 
24.900000 -29.729955 
25.000000 -29.716326 
25.100000 -29.729955 
25.200000 -29.724822 
25.300000 -29.723117 
25.400000 -29.724822 
25.500000 -29.716326 
25.600000 -29.728241 
25.700000 -29.723117 
25.800000 -29.721415 
25.900000 -29.718019 
26.000000 -29.724822 
26.100000 -29.709581 
26.200000 -29.736840 
26.300000 -29.731672 
26.400000 -29.738568 
26.500000 -29.726530 
26.600000 -29.721415 
26.700000 -29.729955 
26.800000 -29.733391 
26.900000 -29.719716 
27.000000 -29.721415 
27.100000 -29.735114 
27.200000 -29.742034 
27.300000 -29.731672 
27.400000 -29.740300 
27.500000 -29.743772 
27.600000 -29.750753 
27.700000 -29.742034 
27.800000 -29.729955 
27.900000 -29.723117 
28.000000 -29.724822 
28.100000 -29.738568 
28.200000 -29.723117 
28.300000 -29.743772 
28.400000 -29.735114 
28.500000 -29.728241 
28.600000 -29.726530 
28.700000 -29.735114 
28.800000 -29.736840 
28.900000 -29.733391 
29.000000 -29.731672 
29.100000 -29.719716 
29.200000 -29.745513 
29.300000 -29.729955 
29.400000 -29.735114 
29.500000 -29.733391 
29.600000 -29.723117 
29.700000 -29.740300 
29.800000 -29.736840 
29.900000 -29.729955 
30.000000 -29.733391 
30.100000 -29.724822 
30.200000 -29.731672 
30.300000 -29.735114 
30.400000 -29.733391 
30.500000 -29.731672 
30.600000 -29.729955 
30.700000 -29.729955 
30.800000 -29.728241 
30.900000 -29.731672 
31.000000 -29.733391 
31.100000 -29.728241 
31.200000 -29.724822 
31.300000 -29.735114 
31.400000 -29.733391 
31.500000 -29.731672 
31.600000 -29.731672 
31.700000 -29.733391 
31.800000 -29.738568 
31.900000 -29.735114 
32.000000 -29.740300 
32.100000 -29.736840 
32.200000 -29.735114 
32.300000 -29.742034 
32.400000 -29.740300 
32.500000 -29.735114 
32.600000 -29.735114 
32.700000 -29.743772 
32.800000 -29.735114 
32.900000 -29.735114 
33.000000 -29.735114 
33.100000 -29.733391 
33.200000 -29.738568 
33.300000 -29.740300 
33.400000 -29.740300 
33.500000 -29.740300 
33.600000 -29.742034 
33.700000 -29.742034 
33.800000 -29.740300 
33.900000 -29.742034 
34.000000 -29.738568 
34.100000 -29.738568 
34.200000 -29.740300 
34.300000 -29.736840 
34.400000 -29.738568 
34.500000 -29.738568 
34.600000 -29.738568 
34.700000 -29.738568 
34.800000 -29.742034 
34.900000 -29.742034 
35.000000 -29.740300 
35.100000 -29.745513 
35.200000 -29.747256 
35.300000 -29.747256 
35.400000 -29.740300 
35.500000 -29.738568 
35.600000 -29.742034 
35.700000 -29.742034 
35.800000 -29.738568 
35.900000 -29.740300 
36.000000 -29.740300 
36.100000 -29.742034 
36.200000 -29.747256 
36.300000 -29.745513 
36.400000 -29.743772 
36.500000 -29.749003 
36.600000 -29.749003 
36.700000 -29.745513 
36.800000 -29.745513 
36.900000 -29.745513 
37.000000 -29.745513 
37.100000 -29.742034 
37.200000 -29.745513 
37.300000 -29.742034 
37.400000 -29.743772 
37.500000 -29.738568 
37.600000 -29.745513 
37.700000 -29.745513 
37.800000 -29.745513 
37.900000 -29.747256 
38.000000 -29.749003 
38.100000 -29.749003 
38.200000 -29.745513 
38.300000 -29.740300 
38.400000 -29.742034 
38.500000 -29.743772 
38.600000 -29.742034 
38.700000 -29.740300 
38.800000 -29.742034 
38.900000 -29.738568 
39.000000 -29.740300 
39.100000 -29.742034 
39.200000 -29.742034 
39.300000 -29.749003 
39.400000 -29.749003 
39.500000 -29.750753 
39.600000 -29.754262 
39.700000 -29.750753 
39.800000 -29.749003 
39.900000 -29.750753 
40.000000 -29.743772 
40.100000 -29.747256 
40.200000 -29.747256 
40.300000 -29.740300 
40.400000 -29.745513 
40.500000 -29.743772 
40.600000 -29.743772 
40.700000 -29.745513 
40.800000 -29.742034 
40.900000 -29.749003 
41.000000 -29.747256 
41.100000 -29.747256 
41.200000 -29.750753 
41.300000 -29.752506 
41.400000 -29.749003 
41.500000 -29.749003 
41.600000 -29.752506 
41.700000 -29.749003 
41.800000 -29.750753 
41.900000 -29.750753 
42.000000 -29.756021 
42.100000 -29.752506 
42.200000 -29.757783 
42.300000 -29.757783 
42.400000 -29.763088 
42.500000 -29.759548 
42.600000 -29.759548 
42.700000 -29.761316 
42.800000 -29.761316 
42.900000 -29.759548 
43.000000 -29.761316 
43.100000 -29.757783 
43.200000 -29.757783 
43.300000 -29.759548 
43.400000 -29.761316 
43.500000 -29.757783 
43.600000 -29.756021 
43.700000 -29.756021 
43.800000 -29.757783 
43.900000 -29.764862 
44.000000 -29.757783 
44.100000 -29.756021 
44.200000 -29.750753 
44.300000 -29.750753 
44.400000 -29.750753 
44.500000 -29.752506 
44.600000 -29.750753 
44.700000 -29.747256 
44.800000 -29.745513 
44.900000 -29.747256 
45.000000 -29.745513 
45.100000 -29.754262 
45.200000 -29.754262 
45.300000 -29.752506 
45.400000 -29.752506 
45.500000 -29.747256 
45.600000 -29.747256 
45.700000 -29.745513 
45.800000 -29.747256 
45.900000 -29.749003 
46.000000 -29.736840 
46.100000 -29.740300 
46.200000 -29.738568 
46.300000 -29.742034 
46.400000 -29.740300 
46.500000 -29.742034 
46.600000 -29.745513 
46.700000 -29.740300 
46.800000 -29.745513 
46.900000 -29.743772 
47.000000 -29.743772 
47.100000 -29.749003 
47.200000 -29.750753 
47.300000 -29.747256 
47.400000 -29.738568 
47.500000 -29.745513 
47.600000 -29.749003 
47.700000 -29.745513 
47.800000 -29.738568 
47.900000 -29.745513 
48.000000 -29.745513 
48.100000 -29.740300 
48.200000 -29.740300 
48.300000 -29.736840 
48.400000 -29.738568 
48.500000 -29.736840 
48.600000 -29.740300 
48.700000 -29.743772 
48.800000 -29.740300 
48.900000 -29.740300 
49.000000 -29.742034 
49.100000 -29.745513 
49.200000 -29.736840 
49.300000 -29.740300 
49.400000 -29.745513 
49.500000 -29.738568 
49.600000 -29.738568 
49.700000 -29.738568 
49.800000 -29.729955 
49.900000 -29.743772 
50.000000 -29.747256 


==> stdDVDM38pulse0.dat <==
-33.348963 0 0.000021 
-33.217926 0 0.000022 
-33.086888 0 0.000022 
-32.955851 0 0.000022 
-32.824814 0 0.000022 
-32.693777 0 0.000022 
-32.562740 0 0.000022 
-32.431703 0 0.000022 
-32.300665 0 0.000022 
-32.169628 0 0.000022 
-32.038591 0 0.000022 
-31.907554 0 0.000022 
-31.776517 0 0.000022 
-31.645479 0 0.000022 
-31.514442 0 0.000022 
-31.383405 0 0.000021 
-31.252368 0 0.000021 
-31.121331 0 0.000021 
-30.990294 0 0.000021 
-30.859256 0 0.000021 
-30.728219 0 0.000021 
-30.597182 0 0.000021 
-30.466145 0 0.000021 
-30.335108 0 0.000020 
-30.204070 0 0.000020 
-30.073033 0 0.000020 
-29.941996 0 0.000020 
-29.810959 0 0.000020 
-29.679922 0 0.000020 
-29.548885 0 0.000020 
-29.417847 0 0.000020 
-29.286810 0 0.000020 
-29.155773 0 0.000020 
-29.024736 0 0.000020 
-28.893699 0 0.000020 
-28.762661 0 0.000020 
-28.631624 0 0.000020 
-28.500587 0 0.000020 
-28.369550 0 0.000020 
-28.238513 0 0.000021 
-28.107476 0 0.000021 
-27.976438 0 0.000021 
-27.845401 0 0.000022 
-27.714364 0 0.000022 
-27.583327 0 0.000023 
-27.452290 0 0.000023 
-27.321252 0 0.000024 
-27.190215 0 0.000024 
-27.059178 0 0.000025 
-26.928141 0 0.000025 
-26.797104 0 0.000026 
-26.666067 0 0.000026 
-26.535029 0 0.000027 
-26.403992 0 0.000027 
-26.272955 0 0.000027 
-26.141918 0 0.000028 
-26.010881 0 0.000028 
-25.879843 0 0.000028 
-25.748806 0 0.000028 
-25.617769 0 0.000028 
-25.486732 0 0.000027 
-25.355695 0 0.000027 
-25.224658 0 0.000026 
-25.093620 0 0.000026 
-24.962583 0 0.000025 
-24.831546 0 0.000024 
-24.700509 0 0.000023 
-24.569472 0 0.000021 
-24.438434 0 0.000020 
-24.307397 0 0.000018 
-24.176360 0 0.000017 
-24.045323 0 0.000015 
-23.914286 0 0.000013 
-23.783249 0 0.000011 
-23.652211 0 0.000009 
-23.521174 0 0.000007 
-23.390137 0 0.000006 
-23.259100 0 0.000004 
-23.128063 0 0.000002 
-22.997025 0 0.000001 
-22.865988 0 -0.000000 
-22.734951 0 -0.000001 
-22.603914 0 -0.000002 
-22.472877 0 -0.000002 
-22.341840 0 -0.000002 
-22.210802 0 -0.000001 
-22.079765 0 -0.000000 
-21.948728 0 0.000001 
-21.817691 0 0.000004 
-21.686654 0 0.000006 
-21.555616 0 0.000009 
-21.424579 0 0.000013 
-21.293542 0 0.000017 
-21.162505 0 0.000022 
-21.031468 0 0.000028 
-20.900431 0 0.000033 
-20.769393 0 0.000040 
-20.638356 0 0.000046 
-20.507319 0 0.000053 
-20.376282 0 0.000060 
-20.245245 0 0.000066 
-20.114207 0 0.000073 
-19.983170 0 0.000080 
-19.852133 0 0.000086 
-19.721096 0 0.000092 
-19.590059 0 0.000097 
-19.459022 0 0.000101 
-19.327984 0 0.000104 
-19.196947 0 0.000106 
-19.065910 0 0.000107 
-18.934873 0 0.000106 
-18.803836 0 0.000104 
-18.672798 0 0.000099 
-18.541761 0 0.000094 
-18.410724 0 0.000086 
-18.279687 0 0.000076 
-18.148650 0 0.000064 
-18.017613 0 0.000050 
-17.886575 0 0.000034 
-17.755538 0 0.000017 
-17.624501 0 -0.000003 
-17.493464 0 -0.000024 
-17.362427 0 -0.000046 
-17.231389 0 -0.000070 
-17.100352 0 -0.000094 
-16.969315 0 -0.000119 
-16.838278 0 -0.000144 
-16.707241 0 -0.000168 
-16.576204 0 -0.000192 
-16.445166 0 -0.000215 
-16.314129 0 -0.000235 
-16.183092 0 -0.000253 
-16.052055 0 -0.000268 
-15.921018 0 -0.000279 
-15.789980 0 -0.000286 
-15.658943 0 -0.000288 
-15.527906 0 -0.000285 
-15.396869 0 -0.000276 
-15.265832 0 -0.000261 
-15.134795 0 -0.000239 
-15.003757 0 -0.000210 
-14.872720 0 -0.000173 
-14.741683 0 -0.000130 
-14.610646 0 -0.000079 
-14.479609 0 -0.000021 
-14.348571 0 0.000044 
-14.217534 0 0.000115 
-14.086497 0 0.000192 
-13.955460 0 0.000274 
-13.824423 0 0.000360 
-13.693386 0 0.000449 
-13.562348 0 0.000539 
-13.431311 0 0.000630 
-13.300274 0 0.000719 
-13.169237 0 0.000805 
-13.038200 0 0.000886 
-12.907162 0 0.000959 
-12.776125 0 0.001024 
-12.645088 0 0.001077 
-12.514051 0 0.001116 
-12.383014 0 0.001140 
-12.251977 0 0.001147 
-12.120939 0 0.001134 
-11.989902 0 0.001099 
-11.858865 0 0.001041 
-11.727828 0 0.000959 
-11.596791 0 0.000852 
-11.465753 0 0.000718 
-11.334716 0 0.000557 
-11.203679 0 0.000370 
-11.072642 0 0.000158 
-10.941605 0 -0.000080 
-10.810568 0 -0.000341 
-10.679530 0 -0.000622 
-10.548493 0 -0.000921 
-10.417456 0 -0.001234 
-10.286419 0 -0.001558 
-10.155382 0 -0.001887 
-10.024344 0 -0.002216 
-9.893307 0 -0.002540 
-9.762270 0 -0.002851 
-9.631233 0 -0.003142 
-9.500196 0 -0.003408 
-9.369159 0 -0.003639 
-9.238121 0 -0.003828 
-9.107084 0 -0.003968 
-8.976047 0 -0.004051 
-8.845010 0 -0.004068 
-8.713973 0 -0.004014 
-8.582935 0 -0.003882 
-8.451898 0 -0.003665 
-8.320861 0 -0.003359 
-8.189824 0 -0.002960 
-8.058787 0 -0.002466 
-7.927750 0 -0.001875 
-7.796712 0 -0.001187 
-7.665675 0 -0.000407 
-7.534638 0 0.000464 
-7.403601 0 0.001417 
-7.272564 0 0.002446 
-7.141526 0 0.003538 
-7.010489 0 0.004681 
-6.879452 0 0.005860 
-6.748415 0 0.007057 
-6.617378 0 0.008253 
-6.486341 0 0.009425 
-6.355303 0 0.010551 
-6.224266 0 0.011604 
-6.093229 0 0.012559 
-5.962192 0 0.013388 
-5.831155 0 0.014063 
-5.700117 0 0.014556 
-5.569080 0 0.014837 
-5.438043 0 0.014882 
-5.307006 0 0.014663 
-5.175969 0 0.014157 
-5.044932 0 0.013343 
-4.913894 0 0.012204 
-4.782857 0 0.010726 
-4.651820 0 0.008900 
-4.520783 0 0.006723 
-4.389746 0 0.004197 
-4.258708 0 0.001330 
-4.127671 0 -0.001860 
-3.996634 0 -0.005350 
-3.865597 0 -0.009109 
-3.734560 0 -0.013098 
-3.603523 0 -0.017267 
-3.472485 0 -0.021562 
-3.341448 0 -0.025916 
-3.210411 0 -0.030259 
-3.079374 0 -0.034510 
-2.948337 0 -0.038584 
-2.817299 0 -0.042387 
-2.686262 0 -0.045823 
-2.555225 0 -0.048792 
-2.424188 0 -0.051191 
-2.293151 0 -0.052917 
-2.162114 0 -0.053870 
-2.031076 0 -0.053950 
-1.900039 0 -0.053067 
-1.769002 0 -0.051133 
-1.637965 0 -0.048074 
-1.506928 0 -0.043827 
-1.375890 0 -0.038342 
-1.244853 0 -0.031589 
-1.113816 0 -0.023553 
-0.982779 0 -0.014246 
-0.851742 0 -0.003699 
-0.720705 0 0.008028 
-0.589667 0 0.020847 
-0.458630 0 0.034640 
-0.327593 0 0.049259 
-0.196556 0 0.064523 
-0.065519 0 0.080218 
0.065519 0 0.096102 
0.196556 0 0.111901 
0.327593 0 0.127314 
0.458630 0 0.142017 
0.589667 0 0.155668 
0.720705 0 0.167910 
0.851742 0 0.178376 
0.982779 0 0.186697 
1.113816 0 0.192507 
1.244853 0 0.195446 
1.375890 0 0.195167 
1.506928 0 0.191341 
1.637965 0 0.183659 
1.769002 0 0.171837 
1.900039 0 0.155625 
2.031076 0 0.134808 
2.162114 0 0.109216 
2.293151 0 0.078738 
2.424188 0 0.043333 
2.555225 0 0.003055 
2.686262 0 -0.041927 
2.817299 0 -0.091295 
2.948337 0 -0.144553 
3.079374 0 -0.201000 
3.210411 0 -0.259709 
3.341448 0 -0.319533 
3.472485 0 -0.379134 
3.603523 0 -0.437040 
3.734560 0 -0.491728 
3.865597 0 -0.541701 
3.996634 0 -0.585566 
4.127671 0 -0.622065 
4.258708 0 -0.650085 
4.389746 0 -0.668619 
4.520783 0 -0.676720 
4.651820 0 -0.673413 
4.782857 0 -0.657602 
4.913894 0 -0.627934 
5.044932 0 -0.582613 
5.175969 0 -0.519105 
5.307006 0 -0.433628 
5.438043 0 -0.320179 
5.569080 0 -0.168557 
5.700117 0 0.039551 
5.831155 0 0.332150 
5.962192 0 0.691485 
6.093229 0 0.988810 
6.224266 0 1.188954 
6.355303 0 1.323318 
6.486341 0 1.413151 
6.617378 0 1.469315 
6.748415 0 1.497189 
6.879452 0 1.498950 
7.010489 0 1.474327 
7.141526 0 1.420343 
7.272564 0 1.329600 
7.403601 0 1.184370 
7.534638 0 0.929563 
7.665675 0 0.294612 
7.796712 0 -0.227466 
7.927750 0 -0.467167 
8.058787 0 -0.618622 
8.189824 0 -0.723180 
8.320861 0 -0.796240 
8.451898 0 -0.845288 
8.582935 0 -0.874515 
8.713973 0 -0.886476 
8.845010 0 -0.882838 
8.976047 0 -0.864772 
9.107084 0 -0.833212 
9.238121 0 -0.789055 
9.369159 0 -0.733345 
9.500196 0 -0.667439 
9.631233 0 -0.593122 
9.762270 0 -0.512635 
9.893307 0 -0.428558 
10.024344 0 -0.343577 
10.155382 0 -0.260197 
10.286419 0 -0.180513 
10.417456 0 -0.106097 
10.548493 0 -0.038002 
10.679530 0 0.023159 
10.810568 0 0.077106 
10.941605 0 0.123799 
11.072642 0 0.163359 
11.203679 0 0.196009 
11.334716 0 0.222041 
11.465753 0 0.241792 
11.596791 0 0.255631 
11.727828 0 0.263953 
11.858865 0 0.267173 
11.989902 0 0.265727 
12.120939 0 0.260071 
12.251977 0 0.250679 
12.383014 0 0.238039 
12.514051 0 0.222648 
12.645088 0 0.205008 
12.776125 0 0.185619 
12.907162 0 0.164966 
13.038200 0 0.143518 
13.169237 0 0.121714 
13.300274 0 0.099960 
13.431311 0 0.078621 
13.562348 0 0.058021 
13.693386 0 0.038434 
13.824423 0 0.020093 
13.955460 0 0.003181 
14.086497 0 -0.012159 
14.217534 0 -0.025827 
14.348571 0 -0.037763 
14.479609 0 -0.047938 
14.610646 0 -0.056357 
14.741683 0 -0.063051 
14.872720 0 -0.068079 
15.003757 0 -0.071517 
15.134795 0 -0.073461 
15.265832 0 -0.074021 
15.396869 0 -0.073320 
15.527906 0 -0.071488 
15.658943 0 -0.068662 
15.789980 0 -0.064982 
15.921018 0 -0.060588 
16.052055 0 -0.055621 
16.183092 0 -0.050214 
16.314129 0 -0.044499 
16.445166 0 -0.038597 
16.576204 0 -0.032624 
16.707241 0 -0.026684 
16.838278 0 -0.020870 
16.969315 0 -0.015267 
17.100352 0 -0.009945 
17.231389 0 -0.004966 
17.362427 0 -0.000378 
17.493464 0 0.003782 
17.624501 0 0.007485 
17.755538 0 0.010716 
17.886575 0 0.013465 
18.017613 0 0.015734 
18.148650 0 0.017532 
18.279687 0 0.018873 
18.410724 0 0.019780 
18.541761 0 0.020278 
18.672798 0 0.020398 
18.803836 0 0.020174 
18.934873 0 0.019643 
19.065910 0 0.018842 
19.196947 0 0.017809 
19.327984 0 0.016584 
19.459022 0 0.015205 
19.590059 0 0.013709 
19.721096 0 0.012131 
19.852133 0 0.010505 
19.983170 0 0.008862 
20.114207 0 0.007231 
20.245245 0 0.005636 
20.376282 0 0.004101 
20.507319 0 0.002645 
20.638356 0 0.001284 
20.769393 0 0.000032 
20.900431 0 -0.001102 
21.031468 0 -0.002110 
21.162505 0 -0.002988 
21.293542 0 -0.003733 
21.424579 0 -0.004347 
21.555616 0 -0.004831 
21.686654 0 -0.005190 
21.817691 0 -0.005430 
21.948728 0 -0.005558 
22.079765 0 -0.005583 
22.210802 0 -0.005514 
22.341840 0 -0.005361 
22.472877 0 -0.005135 
22.603914 0 -0.004846 
22.734951 0 -0.004506 
22.865988 0 -0.004123 
22.997025 0 -0.003709 
23.128063 0 -0.003274 
23.259100 0 -0.002826 
23.390137 0 -0.002374 
23.521174 0 -0.001926 
23.652211 0 -0.001488 
23.783249 0 -0.001068 
23.914286 0 -0.000669 
24.045323 0 -0.000297 
24.176360 0 0.000045 
24.307397 0 0.000354 
24.438434 0 0.000629 
24.569472 0 0.000867 
24.700509 0 0.001069 
24.831546 0 0.001235 
24.962583 0 0.001366 
25.093620 0 0.001462 
25.224658 0 0.001525 
25.355695 0 0.001558 
25.486732 0 0.001563 
25.617769 0 0.001542 
25.748806 0 0.001498 
25.879843 0 0.001434 
26.010881 0 0.001354 
26.141918 0 0.001259 
26.272955 0 0.001153 
26.403992 0 0.001038 
26.535029 0 0.000918 
26.666067 0 0.000795 
26.797104 0 0.000670 
26.928141 0 0.000547 
27.059178 0 0.000427 
27.190215 0 0.000312 
27.321252 0 0.000203 
27.452290 0 0.000101 
27.583327 0 0.000008 
27.714364 0 -0.000077 
27.845401 0 -0.000151 
27.976438 0 -0.000216 
28.107476 0 -0.000271 
28.238513 0 -0.000316 
28.369550 0 -0.000351 
28.500587 0 -0.000376 
28.631624 0 -0.000393 
28.762661 0 -0.000402 
28.893699 0 -0.000402 
29.024736 0 -0.000396 
29.155773 0 -0.000384 
29.286810 0 -0.000366 
29.417847 0 -0.000343 
29.548885 0 -0.000317 
29.679922 0 -0.000287 
29.810959 0 -0.000256 
29.941996 0 -0.000223 
30.073033 0 -0.000189 
30.204070 0 -0.000154 
30.335108 0 -0.000120 
30.466145 0 -0.000088 
30.597182 0 -0.000056 
30.728219 0 -0.000026 
30.859256 0 0.000002 
30.990294 0 0.000027 
31.121331 0 0.000050 
31.252368 0 0.000071 
31.383405 0 0.000088 
31.514442 0 0.000103 
31.645479 0 0.000115 
31.776517 0 0.000125 
31.907554 0 0.000131 
32.038591 0 0.000136 
32.169628 0 0.000138 
32.300665 0 0.000138 
32.431703 0 0.000136 
32.562740 0 0.000133 
32.693777 0 0.000127 
32.824814 0 0.000121 
32.955851 0 0.000114 
33.086888 0 0.000106 
33.217926 0 0.000097 
33.348963 0 0.000088 
33.480000 0 0.000078 


==> stdDVDM38pulse10.dat <==
-33.348963 2.5 0.007239 
-33.217926 2.5 0.007965 
-33.086888 2.5 0.008696 
-32.955851 2.5 0.009434 
-32.824814 2.5 0.010177 
-32.693777 2.5 0.010927 
-32.562740 2.5 0.011681 
-32.431703 2.5 0.012441 
-32.300665 2.5 0.013204 
-32.169628 2.5 0.013972 
-32.038591 2.5 0.014743 
-31.907554 2.5 0.015516 
-31.776517 2.5 0.016292 
-31.645479 2.5 0.017070 
-31.514442 2.5 0.017850 
-31.383405 2.5 0.018630 
-31.252368 2.5 0.019410 
-31.121331 2.5 0.020190 
-30.990294 2.5 0.020970 
-30.859256 2.5 0.021748 
-30.728219 2.5 0.022523 
-30.597182 2.5 0.023297 
-30.466145 2.5 0.024067 
-30.335108 2.5 0.024833 
-30.204070 2.5 0.025595 
-30.073033 2.5 0.026352 
-29.941996 2.5 0.027103 
-29.810959 2.5 0.027848 
-29.679922 2.5 0.028586 
-29.548885 2.5 0.029317 
-29.417847 2.5 0.030039 
-29.286810 2.5 0.030753 
-29.155773 2.5 0.031457 
-29.024736 2.5 0.032151 
-28.893699 2.5 0.032834 
-28.762661 2.5 0.033506 
-28.631624 2.5 0.034165 
-28.500587 2.5 0.034812 
-28.369550 2.5 0.035445 
-28.238513 2.5 0.036065 
-28.107476 2.5 0.036669 
-27.976438 2.5 0.037258 
-27.845401 2.5 0.037832 
-27.714364 2.5 0.038388 
-27.583327 2.5 0.038927 
-27.452290 2.5 0.039449 
-27.321252 2.5 0.039951 
-27.190215 2.5 0.040435 
-27.059178 2.5 0.040899 
-26.928141 2.5 0.041342 
-26.797104 2.5 0.041765 
-26.666067 2.5 0.042165 
-26.535029 2.5 0.042544 
-26.403992 2.5 0.042900 
-26.272955 2.5 0.043232 
-26.141918 2.5 0.043541 
-26.010881 2.5 0.043825 
-25.879843 2.5 0.044084 
-25.748806 2.5 0.044317 
-25.617769 2.5 0.044524 
-25.486732 2.5 0.044705 
-25.355695 2.5 0.044859 
-25.224658 2.5 0.044984 
-25.093620 2.5 0.045082 
-24.962583 2.5 0.045151 
-24.831546 2.5 0.045191 
-24.700509 2.5 0.045201 
-24.569472 2.5 0.045182 
-24.438434 2.5 0.045131 
-24.307397 2.5 0.045050 
-24.176360 2.5 0.044938 
-24.045323 2.5 0.044794 
-23.914286 2.5 0.044618 
-23.783249 2.5 0.044410 
-23.652211 2.5 0.044169 
-23.521174 2.5 0.043895 
-23.390137 2.5 0.043588 
-23.259100 2.5 0.043247 
-23.128063 2.5 0.042873 
-22.997025 2.5 0.042465 
-22.865988 2.5 0.042024 
-22.734951 2.5 0.041548 
-22.603914 2.5 0.041039 
-22.472877 2.5 0.040495 
-22.341840 2.5 0.039918 
-22.210802 2.5 0.039307 
-22.079765 2.5 0.038662 
-21.948728 2.5 0.037984 
-21.817691 2.5 0.037273 
-21.686654 2.5 0.036529 
-21.555616 2.5 0.035753 
-21.424579 2.5 0.034946 
-21.293542 2.5 0.034107 
-21.162505 2.5 0.033238 
-21.031468 2.5 0.032338 
-20.900431 2.5 0.031409 
-20.769393 2.5 0.030452 
-20.638356 2.5 0.029468 
-20.507319 2.5 0.028456 
-20.376282 2.5 0.027419 
-20.245245 2.5 0.026358 
-20.114207 2.5 0.025272 
-19.983170 2.5 0.024164 
-19.852133 2.5 0.023034 
-19.721096 2.5 0.021884 
-19.590059 2.5 0.020715 
-19.459022 2.5 0.019527 
-19.327984 2.5 0.018322 
-19.196947 2.5 0.017102 
-19.065910 2.5 0.015867 
-18.934873 2.5 0.014618 
-18.803836 2.5 0.013357 
-18.672798 2.5 0.012084 
-18.541761 2.5 0.010801 
-18.410724 2.5 0.009509 
-18.279687 2.5 0.008208 
-18.148650 2.5 0.006899 
-18.017613 2.5 0.005584 
-17.886575 2.5 0.004263 
-17.755538 2.5 0.002936 
-17.624501 2.5 0.001605 
-17.493464 2.5 0.000270 
-17.362427 2.5 -0.001068 
-17.231389 2.5 -0.002409 
-17.100352 2.5 -0.003752 
-16.969315 2.5 -0.005096 
-16.838278 2.5 -0.006441 
-16.707241 2.5 -0.007787 
-16.576204 2.5 -0.009132 
-16.445166 2.5 -0.010476 
-16.314129 2.5 -0.011818 
-16.183092 2.5 -0.013158 
-16.052055 2.5 -0.014493 
-15.921018 2.5 -0.015823 
-15.789980 2.5 -0.017146 
-15.658943 2.5 -0.018461 
-15.527906 2.5 -0.019766 
-15.396869 2.5 -0.021059 
-15.265832 2.5 -0.022337 
-15.134795 2.5 -0.023598 
-15.003757 2.5 -0.024838 
-14.872720 2.5 -0.026055 
-14.741683 2.5 -0.027246 
-14.610646 2.5 -0.028405 
-14.479609 2.5 -0.029530 
-14.348571 2.5 -0.030615 
-14.217534 2.5 -0.031656 
-14.086497 2.5 -0.032648 
-13.955460 2.5 -0.033587 
-13.824423 2.5 -0.034465 
-13.693386 2.5 -0.035279 
-13.562348 2.5 -0.036023 
-13.431311 2.5 -0.036691 
-13.300274 2.5 -0.037279 
-13.169237 2.5 -0.037779 
-13.038200 2.5 -0.038189 
-12.907162 2.5 -0.038503 
-12.776125 2.5 -0.038717 
-12.645088 2.5 -0.038827 
-12.514051 2.5 -0.038830 
-12.383014 2.5 -0.038723 
-12.251977 2.5 -0.038506 
-12.120939 2.5 -0.038178 
-11.989902 2.5 -0.037738 
-11.858865 2.5 -0.037189 
-11.727828 2.5 -0.036532 
-11.596791 2.5 -0.035772 
-11.465753 2.5 -0.034913 
-11.334716 2.5 -0.033962 
-11.203679 2.5 -0.032926 
-11.072642 2.5 -0.031815 
-10.941605 2.5 -0.030637 
-10.810568 2.5 -0.029405 
-10.679530 2.5 -0.028131 
-10.548493 2.5 -0.026828 
-10.417456 2.5 -0.025511 
-10.286419 2.5 -0.024194 
-10.155382 2.5 -0.022893 
-10.024344 2.5 -0.021624 
-9.893307 2.5 -0.020402 
-9.762270 2.5 -0.019244 
-9.631233 2.5 -0.018164 
-9.500196 2.5 -0.017178 
-9.369159 2.5 -0.016298 
-9.238121 2.5 -0.015536 
-9.107084 2.5 -0.014903 
-8.976047 2.5 -0.014406 
-8.845010 2.5 -0.014051 
-8.713973 2.5 -0.013841 
-8.582935 2.5 -0.013776 
-8.451898 2.5 -0.013853 
-8.320861 2.5 -0.014064 
-8.189824 2.5 -0.014398 
-8.058787 2.5 -0.014842 
-7.927750 2.5 -0.015376 
-7.796712 2.5 -0.015979 
-7.665675 2.5 -0.016623 
-7.534638 2.5 -0.017278 
-7.403601 2.5 -0.017912 
-7.272564 2.5 -0.018486 
-7.141526 2.5 -0.018961 
-7.010489 2.5 -0.019294 
-6.879452 2.5 -0.019443 
-6.748415 2.5 -0.019362 
-6.617378 2.5 -0.019006 
-6.486341 2.5 -0.018330 
-6.355303 2.5 -0.017292 
-6.224266 2.5 -0.015852 
-6.093229 2.5 -0.013973 
-5.962192 2.5 -0.011623 
-5.831155 2.5 -0.008778 
-5.700117 2.5 -0.005419 
-5.569080 2.5 -0.001537 
-5.438043 2.5 0.002869 
-5.307006 2.5 0.007786 
-5.175969 2.5 0.013192 
-5.044932 2.5 0.019050 
-4.913894 2.5 0.025311 
-4.782857 2.5 0.031910 
-4.651820 2.5 0.038766 
-4.520783 2.5 0.045784 
-4.389746 2.5 0.052853 
-4.258708 2.5 0.059848 
-4.127671 2.5 0.066628 
-3.996634 2.5 0.073039 
-3.865597 2.5 0.078917 
-3.734560 2.5 0.084086 
-3.603523 2.5 0.088363 
-3.472485 2.5 0.091557 
-3.341448 2.5 0.093478 
-3.210411 2.5 0.093933 
-3.079374 2.5 0.092730 
-2.948337 2.5 0.089683 
-2.817299 2.5 0.084615 
-2.686262 2.5 0.077357 
-2.555225 2.5 0.067756 
-2.424188 2.5 0.055673 
-2.293151 2.5 0.040994 
-2.162114 2.5 0.023627 
-2.031076 2.5 0.003514 
-1.900039 2.5 -0.019364 
-1.769002 2.5 -0.044980 
-1.637965 2.5 -0.073247 
-1.506928 2.5 -0.104012 
-1.375890 2.5 -0.137039 
-1.244853 2.5 -0.172001 
-1.113816 2.5 -0.208472 
-0.982779 2.5 -0.245926 
-0.851742 2.5 -0.283740 
-0.720705 2.5 -0.321210 
-0.589667 2.5 -0.357575 
-0.458630 2.5 -0.392044 
-0.327593 2.5 -0.423828 
-0.196556 2.5 -0.452172 
-0.065519 2.5 -0.476365 
0.065519 2.5 -0.495755 
0.196556 2.5 -0.509745 
0.327593 2.5 -0.517775 
0.458630 2.5 -0.519299 
0.589667 2.5 -0.513759 
0.720705 2.5 -0.500540 
0.851742 2.5 -0.478930 
0.982779 2.5 -0.448053 
1.113816 2.5 -0.406795 
1.244853 2.5 -0.353692 
1.375890 2.5 -0.286793 
1.506928 2.5 -0.203488 
1.637965 2.5 -0.100464 
1.769002 2.5 0.025722 
1.900039 2.5 0.176004 
2.031076 2.5 0.343208 
2.162114 2.5 0.509115 
2.293151 2.5 0.653766 
2.424188 2.5 0.768417 
2.555225 2.5 0.854995 
2.686262 2.5 0.918214 
2.817299 2.5 0.961819 
2.948337 2.5 0.988243 
3.079374 2.5 0.998913 
3.210411 2.5 0.994723 
3.341448 2.5 0.977702 
3.472485 2.5 0.960129 
3.603523 2.5 1.011097 
3.734560 2.5 1.327397 
3.865597 2.5 1.627701 
3.996634 2.5 1.156072 
4.127671 2.5 -0.445131 
4.258708 2.5 -0.079538 
4.389746 2.5 -0.429295 
4.520783 2.5 -1.717892 
4.651820 2.5 -0.542259 
4.782857 2.5 -1.156575 
4.913894 2.5 -1.173691 
5.044932 2.5 -0.988690 
5.175969 2.5 -1.072376 
5.307006 2.5 -1.020414 
5.438043 2.5 -0.973466 
5.569080 2.5 -0.914262 
5.700117 2.5 -0.839342 
5.831155 2.5 -0.744969 
5.962192 2.5 -0.612676 
6.093229 2.5 0.215433 
6.224266 2.5 -0.754140 
6.355303 2.5 0.235103 
6.486341 2.5 -0.185896 
6.617378 2.5 -0.206270 
6.748415 2.5 0.743777 
6.879452 2.5 -0.317101 
7.010489 2.5 0.841312 
7.141526 2.5 -0.073433 
7.272564 2.5 0.846066 
7.403601 2.5 0.147264 
7.534638 2.5 0.673429 
7.665675 2.5 0.390903 
7.796712 2.5 0.486545 
7.927750 2.5 0.451036 
8.058787 2.5 0.419110 
8.189824 2.5 0.392515 
8.320861 2.5 0.357925 
8.451898 2.5 0.324092 
8.582935 2.5 0.289755 
8.713973 2.5 0.255351 
8.845010 2.5 0.220858 
8.976047 2.5 0.186311 
9.107084 2.5 0.151841 
9.238121 2.5 0.117688 
9.369159 2.5 0.084179 
9.500196 2.5 0.051702 
9.631233 2.5 0.020673 
9.762270 2.5 -0.008494 
9.893307 2.5 -0.035405 
10.024344 2.5 -0.059716 
10.155382 2.5 -0.081139 
10.286419 2.5 -0.099457 
10.417456 2.5 -0.114532 
10.548493 2.5 -0.126305 
10.679530 2.5 -0.134800 
10.810568 2.5 -0.140117 
10.941605 2.5 -0.142431 
11.072642 2.5 -0.141979 
11.203679 2.5 -0.139050 
11.334716 2.5 -0.133963 
11.465753 2.5 -0.127055 
11.596791 2.5 -0.118659 
11.727828 2.5 -0.109098 
11.858865 2.5 -0.098666 
11.989902 2.5 -0.087635 
12.120939 2.5 -0.076244 
12.251977 2.5 -0.064709 
12.383014 2.5 -0.053220 
12.514051 2.5 -0.041950 
12.645088 2.5 -0.031049 
12.776125 2.5 -0.020651 
12.907162 2.5 -0.010873 
13.038200 2.5 -0.001814 
13.169237 2.5 0.006445 
13.300274 2.5 0.013841 
13.431311 2.5 0.020328 
13.562348 2.5 0.025880 
13.693386 2.5 0.030487 
13.824423 2.5 0.034156 
13.955460 2.5 0.036910 
14.086497 2.5 0.038785 
14.217534 2.5 0.039830 
14.348571 2.5 0.040104 
14.479609 2.5 0.039672 
14.610646 2.5 0.038607 
14.741683 2.5 0.036984 
14.872720 2.5 0.034882 
15.003757 2.5 0.032378 
15.134795 2.5 0.029549 
15.265832 2.5 0.026471 
15.396869 2.5 0.023213 
15.527906 2.5 0.019844 
15.658943 2.5 0.016425 
15.789980 2.5 0.013014 
15.921018 2.5 0.009662 
16.052055 2.5 0.006414 
16.183092 2.5 0.003311 
16.314129 2.5 0.000385 
16.445166 2.5 -0.002337 
16.576204 2.5 -0.004831 
16.707241 2.5 -0.007084 
16.838278 2.5 -0.009084 
16.969315 2.5 -0.010826 
17.100352 2.5 -0.012310 
17.231389 2.5 -0.013539 
17.362427 2.5 -0.014522 
17.493464 2.5 -0.015269 
17.624501 2.5 -0.015794 
17.755538 2.5 -0.016114 
17.886575 2.5 -0.016246 
18.017613 2.5 -0.016210 
18.148650 2.5 -0.016026 
18.279687 2.5 -0.015715 
18.410724 2.5 -0.015298 
18.541761 2.5 -0.014796 
18.672798 2.5 -0.014229 
18.803836 2.5 -0.013616 
18.934873 2.5 -0.012976 
19.065910 2.5 -0.012325 
19.196947 2.5 -0.011678 
19.327984 2.5 -0.011050 
19.459022 2.5 -0.010453 
19.590059 2.5 -0.009897 
19.721096 2.5 -0.009392 
19.852133 2.5 -0.008944 
19.983170 2.5 -0.008559 
20.114207 2.5 -0.008241 
20.245245 2.5 -0.007993 
20.376282 2.5 -0.007815 
20.507319 2.5 -0.007708 
20.638356 2.5 -0.007669 
20.769393 2.5 -0.007697 
20.900431 2.5 -0.007788 
21.031468 2.5 -0.007937 
21.162505 2.5 -0.008141 
21.293542 2.5 -0.008394 
21.424579 2.5 -0.008690 
21.555616 2.5 -0.009023 
21.686654 2.5 -0.009388 
21.817691 2.5 -0.009778 
21.948728 2.5 -0.010187 
22.079765 2.5 -0.010610 
22.210802 2.5 -0.011041 
22.341840 2.5 -0.011475 
22.472877 2.5 -0.011907 
22.603914 2.5 -0.012332 
22.734951 2.5 -0.012747 
22.865988 2.5 -0.013147 
22.997025 2.5 -0.013530 
23.128063 2.5 -0.013892 
23.259100 2.5 -0.014232 
23.390137 2.5 -0.014548 
23.521174 2.5 -0.014839 
23.652211 2.5 -0.015103 
23.783249 2.5 -0.015340 
23.914286 2.5 -0.015550 
24.045323 2.5 -0.015733 
24.176360 2.5 -0.015890 
24.307397 2.5 -0.016020 
24.438434 2.5 -0.016126 
24.569472 2.5 -0.016208 
24.700509 2.5 -0.016266 
24.831546 2.5 -0.016303 
24.962583 2.5 -0.016320 
25.093620 2.5 -0.016319 
25.224658 2.5 -0.016299 
25.355695 2.5 -0.016264 
25.486732 2.5 -0.016214 
25.617769 2.5 -0.016151 
25.748806 2.5 -0.016075 
25.879843 2.5 -0.015988 
26.010881 2.5 -0.015891 
26.141918 2.5 -0.015784 
26.272955 2.5 -0.015669 
26.403992 2.5 -0.015546 
26.535029 2.5 -0.015416 
26.666067 2.5 -0.015279 
26.797104 2.5 -0.015134 
26.928141 2.5 -0.014983 
27.059178 2.5 -0.014826 
27.190215 2.5 -0.014661 
27.321252 2.5 -0.014490 
27.452290 2.5 -0.014312 
27.583327 2.5 -0.014127 
27.714364 2.5 -0.013933 
27.845401 2.5 -0.013732 
27.976438 2.5 -0.013522 
28.107476 2.5 -0.013303 
28.238513 2.5 -0.013074 
28.369550 2.5 -0.012836 
28.500587 2.5 -0.012587 
28.631624 2.5 -0.012326 
28.762661 2.5 -0.012055 
28.893699 2.5 -0.011771 
29.024736 2.5 -0.011475 
29.155773 2.5 -0.011165 
29.286810 2.5 -0.010843 
29.417847 2.5 -0.010507 
29.548885 2.5 -0.010158 
29.679922 2.5 -0.009794 
29.810959 2.5 -0.009416 
29.941996 2.5 -0.009024 
30.073033 2.5 -0.008617 
30.204070 2.5 -0.008196 
30.335108 2.5 -0.007760 
30.466145 2.5 -0.007310 
30.597182 2.5 -0.006845 
30.728219 2.5 -0.006366 
30.859256 2.5 -0.005872 
30.990294 2.5 -0.005365 
31.121331 2.5 -0.004843 
31.252368 2.5 -0.004308 
31.383405 2.5 -0.003760 
31.514442 2.5 -0.003199 
31.645479 2.5 -0.002624 
31.776517 2.5 -0.002037 
31.907554 2.5 -0.001438 
32.038591 2.5 -0.000828 
32.169628 2.5 -0.000205 
32.300665 2.5 0.000428 
32.431703 2.5 0.001073 
32.562740 2.5 0.001728 
32.693777 2.5 0.002392 
32.824814 2.5 0.003067 
32.955851 2.5 0.003751 
33.086888 2.5 0.004444 
33.217926 2.5 0.005145 
33.348963 2.5 0.005855 
33.480000 2.5 0.006572 


==> stdDVDM38pulse12.dat <==
-33.348963 3 -0.005357 
-33.217926 3 -0.006325 
-33.086888 3 -0.007287 
-32.955851 3 -0.008242 
-32.824814 3 -0.009187 
-32.693777 3 -0.010124 
-32.562740 3 -0.011050 
-32.431703 3 -0.011965 
-32.300665 3 -0.012868 
-32.169628 3 -0.013759 
-32.038591 3 -0.014636 
-31.907554 3 -0.015499 
-31.776517 3 -0.016347 
-31.645479 3 -0.017179 
-31.514442 3 -0.017994 
-31.383405 3 -0.018792 
-31.252368 3 -0.019572 
-31.121331 3 -0.020333 
-30.990294 3 -0.021075 
-30.859256 3 -0.021796 
-30.728219 3 -0.022496 
-30.597182 3 -0.023175 
-30.466145 3 -0.023831 
-30.335108 3 -0.024464 
-30.204070 3 -0.025074 
-30.073033 3 -0.025659 
-29.941996 3 -0.026219 
-29.810959 3 -0.026754 
-29.679922 3 -0.027263 
-29.548885 3 -0.027746 
-29.417847 3 -0.028201 
-29.286810 3 -0.028629 
-29.155773 3 -0.029029 
-29.024736 3 -0.029400 
-28.893699 3 -0.029743 
-28.762661 3 -0.030056 
-28.631624 3 -0.030340 
-28.500587 3 -0.030594 
-28.369550 3 -0.030817 
-28.238513 3 -0.031010 
-28.107476 3 -0.031172 
-27.976438 3 -0.031303 
-27.845401 3 -0.031402 
-27.714364 3 -0.031470 
-27.583327 3 -0.031507 
-27.452290 3 -0.031512 
-27.321252 3 -0.031485 
-27.190215 3 -0.031427 
-27.059178 3 -0.031336 
-26.928141 3 -0.031214 
-26.797104 3 -0.031061 
-26.666067 3 -0.030875 
-26.535029 3 -0.030659 
-26.403992 3 -0.030411 
-26.272955 3 -0.030132 
-26.141918 3 -0.029822 
-26.010881 3 -0.029482 
-25.879843 3 -0.029112 
-25.748806 3 -0.028713 
-25.617769 3 -0.028284 
-25.486732 3 -0.027826 
-25.355695 3 -0.027340 
-25.224658 3 -0.026827 
-25.093620 3 -0.026286 
-24.962583 3 -0.025720 
-24.831546 3 -0.025127 
-24.700509 3 -0.024510 
-24.569472 3 -0.023869 
-24.438434 3 -0.023205 
-24.307397 3 -0.022519 
-24.176360 3 -0.021812 
-24.045323 3 -0.021084 
-23.914286 3 -0.020338 
-23.783249 3 -0.019573 
-23.652211 3 -0.018792 
-23.521174 3 -0.017995 
-23.390137 3 -0.017184 
-23.259100 3 -0.016360 
-23.128063 3 -0.015524 
-22.997025 3 -0.014678 
-22.865988 3 -0.013822 
-22.734951 3 -0.012959 
-22.603914 3 -0.012090 
-22.472877 3 -0.011216 
-22.341840 3 -0.010339 
-22.210802 3 -0.009459 
-22.079765 3 -0.008580 
-21.948728 3 -0.007701 
-21.817691 3 -0.006825 
-21.686654 3 -0.005952 
-21.555616 3 -0.005085 
-21.424579 3 -0.004225 
-21.293542 3 -0.003372 
-21.162505 3 -0.002529 
-21.031468 3 -0.001697 
-20.900431 3 -0.000877 
-20.769393 3 -0.000070 
-20.638356 3 0.000722 
-20.507319 3 0.001499 
-20.376282 3 0.002259 
-20.245245 3 0.003002 
-20.114207 3 0.003725 
-19.983170 3 0.004428 
-19.852133 3 0.005110 
-19.721096 3 0.005770 
-19.590059 3 0.006407 
-19.459022 3 0.007021 
-19.327984 3 0.007609 
-19.196947 3 0.008172 
-19.065910 3 0.008708 
-18.934873 3 0.009216 
-18.803836 3 0.009695 
-18.672798 3 0.010146 
-18.541761 3 0.010565 
-18.410724 3 0.010953 
-18.279687 3 0.011308 
-18.148650 3 0.011629 
-18.017613 3 0.011915 
-17.886575 3 0.012165 
-17.755538 3 0.012377 
-17.624501 3 0.012550 
-17.493464 3 0.012683 
-17.362427 3 0.012774 
-17.231389 3 0.012822 
-17.100352 3 0.012825 
-16.969315 3 0.012781 
-16.838278 3 0.012690 
-16.707241 3 0.012549 
-16.576204 3 0.012358 
-16.445166 3 0.012114 
-16.314129 3 0.011816 
-16.183092 3 0.011464 
-16.052055 3 0.011056 
-15.921018 3 0.010591 
-15.789980 3 0.010069 
-15.658943 3 0.009489 
-15.527906 3 0.008851 
-15.396869 3 0.008155 
-15.265832 3 0.007403 
-15.134795 3 0.006594 
-15.003757 3 0.005731 
-14.872720 3 0.004816 
-14.741683 3 0.003851 
-14.610646 3 0.002839 
-14.479609 3 0.001783 
-14.348571 3 0.000688 
-14.217534 3 -0.000441 
-14.086497 3 -0.001599 
-13.955460 3 -0.002780 
-13.824423 3 -0.003978 
-13.693386 3 -0.005185 
-13.562348 3 -0.006394 
-13.431311 3 -0.007597 
-13.300274 3 -0.008786 
-13.169237 3 -0.009951 
-13.038200 3 -0.011085 
-12.907162 3 -0.012177 
-12.776125 3 -0.013219 
-12.645088 3 -0.014202 
-12.514051 3 -0.015116 
-12.383014 3 -0.015954 
-12.251977 3 -0.016707 
-12.120939 3 -0.017367 
-11.989902 3 -0.017928 
-11.858865 3 -0.018385 
-11.727828 3 -0.018732 
-11.596791 3 -0.018965 
-11.465753 3 -0.019083 
-11.334716 3 -0.019083 
-11.203679 3 -0.018968 
-11.072642 3 -0.018739 
-10.941605 3 -0.018400 
-10.810568 3 -0.017956 
-10.679530 3 -0.017415 
-10.548493 3 -0.016786 
-10.417456 3 -0.016079 
-10.286419 3 -0.015306 
-10.155382 3 -0.014482 
-10.024344 3 -0.013622 
-9.893307 3 -0.012741 
-9.762270 3 -0.011857 
-9.631233 3 -0.010987 
-9.500196 3 -0.010150 
-9.369159 3 -0.009363 
-9.238121 3 -0.008643 
-9.107084 3 -0.008009 
-8.976047 3 -0.007475 
-8.845010 3 -0.007054 
-8.713973 3 -0.006760 
-8.582935 3 -0.006600 
-8.451898 3 -0.006580 
-8.320861 3 -0.006703 
-8.189824 3 -0.006966 
-8.058787 3 -0.007365 
-7.927750 3 -0.007887 
-7.796712 3 -0.008517 
-7.665675 3 -0.009234 
-7.534638 3 -0.010010 
-7.403601 3 -0.010813 
-7.272564 3 -0.011605 
-7.141526 3 -0.012342 
-7.010489 3 -0.012977 
-6.879452 3 -0.013454 
-6.748415 3 -0.013718 
-6.617378 3 -0.013705 
-6.486341 3 -0.013352 
-6.355303 3 -0.012592 
-6.224266 3 -0.011359 
-6.093229 3 -0.009586 
-5.962192 3 -0.007207 
-5.831155 3 -0.004160 
-5.700117 3 -0.000388 
-5.569080 3 0.004161 
-5.438043 3 0.009530 
-5.307006 3 0.015752 
-5.175969 3 0.022851 
-5.044932 3 0.030834 
-4.913894 3 0.039695 
-4.782857 3 0.049410 
-4.651820 3 0.059936 
-4.520783 3 0.071209 
-4.389746 3 0.083143 
-4.258708 3 0.095627 
-4.127671 3 0.108529 
-3.996634 3 0.121688 
-3.865597 3 0.134921 
-3.734560 3 0.148020 
-3.603523 3 0.160756 
-3.472485 3 0.172880 
-3.341448 3 0.184127 
-3.210411 3 0.194217 
-3.079374 3 0.202862 
-2.948337 3 0.209768 
-2.817299 3 0.214639 
-2.686262 3 0.217180 
-2.555225 3 0.217099 
-2.424188 3 0.214111 
-2.293151 3 0.207939 
-2.162114 3 0.198311 
-2.031076 3 0.184969 
-1.900039 3 0.167662 
-1.769002 3 0.146154 
-1.637965 3 0.120227 
-1.506928 3 0.089692 
-1.375890 3 0.054398 
-1.244853 3 0.014258 
-1.113816 3 -0.030719 
-0.982779 3 -0.080386 
-0.851742 3 -0.134403 
-0.720705 3 -0.192175 
-0.589667 3 -0.252808 
-0.458630 3 -0.315085 
-0.327593 3 -0.377514 
-0.196556 3 -0.438429 
-0.065519 3 -0.496148 
0.065519 3 -0.549127 
0.196556 3 -0.596074 
0.327593 3 -0.635989 
0.458630 3 -0.668136 
0.589667 3 -0.691970 
0.720705 3 -0.707050 
0.851742 3 -0.712950 
0.982779 3 -0.709165 
1.113816 3 -0.695023 
1.244853 3 -0.669564 
1.375890 3 -0.631373 
1.506928 3 -0.578295 
1.637965 3 -0.506903 
1.769002 3 -0.411411 
1.900039 3 -0.281214 
2.031076 3 -0.096488 
2.162114 3 0.159514 
2.293151 3 0.431916 
2.424188 3 0.626213 
2.555225 3 0.747438 
2.686262 3 0.837050 
2.817299 3 0.938107 
2.948337 3 1.173973 
3.079374 3 1.618311 
3.210411 3 1.704793 
3.341448 3 1.332429 
3.472485 3 1.122839 
3.603523 3 1.064566 
3.734560 3 1.002570 
3.865597 3 0.884393 
3.996634 3 0.681214 
4.127671 3 0.149089 
4.258708 3 0.646660 
4.389746 3 -1.019196 
4.520783 3 -0.642229 
4.651820 3 -0.170888 
4.782857 3 -1.464583 
4.913894 3 -0.316474 
5.044932 3 -1.209366 
5.175969 3 -0.754113 
5.307006 3 -0.868228 
5.438043 3 -0.894193 
5.569080 3 -0.808086 
5.700117 3 -0.784817 
5.831155 3 -0.691999 
5.962192 3 -0.543891 
6.093229 3 0.035957 
6.224266 3 -0.998630 
6.355303 3 -0.075472 
6.486341 3 -0.537540 
6.617378 3 -0.597492 
6.748415 3 0.472386 
6.879452 3 -0.635687 
7.010489 3 0.438887 
7.141526 3 -0.372316 
7.272564 3 0.555530 
7.403601 3 -0.099126 
7.534638 3 0.502794 
7.665675 3 0.152849 
7.796712 3 0.350364 
7.927750 3 0.295113 
8.058787 3 0.298075 
8.189824 3 0.294312 
8.320861 3 0.281960 
8.451898 3 0.270691 
8.582935 3 0.257092 
8.713973 3 0.241968 
8.845010 3 0.225108 
8.976047 3 0.206484 
9.107084 3 0.186140 
9.238121 3 0.164226 
9.369159 3 0.140985 
9.500196 3 0.116745 
9.631233 3 0.091902 
9.762270 3 0.066904 
9.893307 3 0.042225 
10.024344 3 0.018346 
10.155382 3 -0.004276 
10.286419 3 -0.025227 
10.417456 3 -0.044159 
10.548493 3 -0.060805 
10.679530 3 -0.074987 
10.810568 3 -0.086617 
10.941605 3 -0.095696 
11.072642 3 -0.102299 
11.203679 3 -0.106565 
11.334716 3 -0.108677 
11.465753 3 -0.108847 
11.596791 3 -0.107295 
11.727828 3 -0.104243 
11.858865 3 -0.099902 
11.989902 3 -0.094471 
12.120939 3 -0.088133 
12.251977 3 -0.081062 
12.383014 3 -0.073419 
12.514051 3 -0.065358 
12.645088 3 -0.057026 
12.776125 3 -0.048562 
12.907162 3 -0.040098 
13.038200 3 -0.031758 
13.169237 3 -0.023654 
13.300274 3 -0.015889 
13.431311 3 -0.008550 
13.562348 3 -0.001713 
13.693386 3 0.004563 
13.824423 3 0.010235 
13.955460 3 0.015273 
14.086497 3 0.019663 
14.217534 3 0.023404 
14.348571 3 0.026504 
14.479609 3 0.028987 
14.610646 3 0.030881 
14.741683 3 0.032224 
14.872720 3 0.033058 
15.003757 3 0.033429 
15.134795 3 0.033388 
15.265832 3 0.032986 
15.396869 3 0.032275 
15.527906 3 0.031308 
15.658943 3 0.030134 
15.789980 3 0.028804 
15.921018 3 0.027364 
16.052055 3 0.025860 
16.183092 3 0.024332 
16.314129 3 0.022819 
16.445166 3 0.021355 
16.576204 3 0.019969 
16.707241 3 0.018688 
16.838278 3 0.017534 
16.969315 3 0.016525 
17.100352 3 0.015673 
17.231389 3 0.014990 
17.362427 3 0.014480 
17.493464 3 0.014146 
17.624501 3 0.013987 
17.755538 3 0.014000 
17.886575 3 0.014178 
18.017613 3 0.014514 
18.148650 3 0.014995 
18.279687 3 0.015612 
18.410724 3 0.016350 
18.541761 3 0.017195 
18.672798 3 0.018134 
18.803836 3 0.019151 
18.934873 3 0.020231 
19.065910 3 0.021361 
19.196947 3 0.022525 
19.327984 3 0.023710 
19.459022 3 0.024904 
19.590059 3 0.026094 
19.721096 3 0.027270 
19.852133 3 0.028421 
19.983170 3 0.029540 
20.114207 3 0.030618 
20.245245 3 0.031649 
20.376282 3 0.032628 
20.507319 3 0.033550 
20.638356 3 0.034414 
20.769393 3 0.035216 
20.900431 3 0.035955 
21.031468 3 0.036632 
21.162505 3 0.037248 
21.293542 3 0.037802 
21.424579 3 0.038298 
21.555616 3 0.038737 
21.686654 3 0.039123 
21.817691 3 0.039459 
21.948728 3 0.039747 
22.079765 3 0.039992 
22.210802 3 0.040198 
22.341840 3 0.040367 
22.472877 3 0.040504 
22.603914 3 0.040611 
22.734951 3 0.040693 
22.865988 3 0.040752 
22.997025 3 0.040791 
23.128063 3 0.040813 
23.259100 3 0.040820 
23.390137 3 0.040814 
23.521174 3 0.040797 
23.652211 3 0.040771 
23.783249 3 0.040735 
23.914286 3 0.040691 
24.045323 3 0.040640 
24.176360 3 0.040582 
24.307397 3 0.040516 
24.438434 3 0.040443 
24.569472 3 0.040362 
24.700509 3 0.040273 
24.831546 3 0.040174 
24.962583 3 0.040065 
25.093620 3 0.039945 
25.224658 3 0.039813 
25.355695 3 0.039667 
25.486732 3 0.039507 
25.617769 3 0.039331 
25.748806 3 0.039139 
25.879843 3 0.038929 
26.010881 3 0.038700 
26.141918 3 0.038451 
26.272955 3 0.038182 
26.403992 3 0.037891 
26.535029 3 0.037578 
26.666067 3 0.037242 
26.797104 3 0.036883 
26.928141 3 0.036500 
27.059178 3 0.036093 
27.190215 3 0.035662 
27.321252 3 0.035206 
27.452290 3 0.034727 
27.583327 3 0.034222 
27.714364 3 0.033694 
27.845401 3 0.033142 
27.976438 3 0.032567 
28.107476 3 0.031968 
28.238513 3 0.031347 
28.369550 3 0.030704 
28.500587 3 0.030039 
28.631624 3 0.029353 
28.762661 3 0.028647 
28.893699 3 0.027922 
29.024736 3 0.027177 
29.155773 3 0.026414 
29.286810 3 0.025634 
29.417847 3 0.024837 
29.548885 3 0.024025 
29.679922 3 0.023196 
29.810959 3 0.022354 
29.941996 3 0.021497 
30.073033 3 0.020628 
30.204070 3 0.019746 
30.335108 3 0.018852 
30.466145 3 0.017948 
30.597182 3 0.017033 
30.728219 3 0.016109 
30.859256 3 0.015176 
30.990294 3 0.014234 
31.121331 3 0.013285 
31.252368 3 0.012329 
31.383405 3 0.011367 
31.514442 3 0.010399 
31.645479 3 0.009426 
31.776517 3 0.008449 
31.907554 3 0.007468 
32.038591 3 0.006484 
32.169628 3 0.005498 
32.300665 3 0.004511 
32.431703 3 0.003522 
32.562740 3 0.002533 
32.693777 3 0.001545 
32.824814 3 0.000558 
32.955851 3 -0.000427 
33.086888 3 -0.001410 
33.217926 3 -0.002389 
33.348963 3 -0.003364 
33.480000 3 -0.004334 


==> stdDVDM38pulse14.dat <==
-33.348963 3.5 0.025850 
-33.217926 3.5 0.025993 
-33.086888 3.5 0.026107 
-32.955851 3.5 0.026194 
-32.824814 3.5 0.026253 
-32.693777 3.5 0.026283 
-32.562740 3.5 0.026286 
-32.431703 3.5 0.026259 
-32.300665 3.5 0.026204 
-32.169628 3.5 0.026120 
-32.038591 3.5 0.026008 
-31.907554 3.5 0.025867 
-31.776517 3.5 0.025697 
-31.645479 3.5 0.025499 
-31.514442 3.5 0.025272 
-31.383405 3.5 0.025017 
-31.252368 3.5 0.024733 
-31.121331 3.5 0.024422 
-30.990294 3.5 0.024083 
-30.859256 3.5 0.023717 
-30.728219 3.5 0.023324 
-30.597182 3.5 0.022904 
-30.466145 3.5 0.022458 
-30.335108 3.5 0.021987 
-30.204070 3.5 0.021490 
-30.073033 3.5 0.020968 
-29.941996 3.5 0.020422 
-29.810959 3.5 0.019853 
-29.679922 3.5 0.019261 
-29.548885 3.5 0.018646 
-29.417847 3.5 0.018010 
-29.286810 3.5 0.017353 
-29.155773 3.5 0.016676 
-29.024736 3.5 0.015980 
-28.893699 3.5 0.015266 
-28.762661 3.5 0.014534 
-28.631624 3.5 0.013786 
-28.500587 3.5 0.013022 
-28.369550 3.5 0.012243 
-28.238513 3.5 0.011451 
-28.107476 3.5 0.010647 
-27.976438 3.5 0.009830 
-27.845401 3.5 0.009004 
-27.714364 3.5 0.008168 
-27.583327 3.5 0.007324 
-27.452290 3.5 0.006474 
-27.321252 3.5 0.005617 
-27.190215 3.5 0.004756 
-27.059178 3.5 0.003892 
-26.928141 3.5 0.003026 
-26.797104 3.5 0.002159 
-26.666067 3.5 0.001293 
-26.535029 3.5 0.000429 
-26.403992 3.5 -0.000433 
-26.272955 3.5 -0.001289 
-26.141918 3.5 -0.002140 
-26.010881 3.5 -0.002984 
-25.879843 3.5 -0.003819 
-25.748806 3.5 -0.004644 
-25.617769 3.5 -0.005458 
-25.486732 3.5 -0.006260 
-25.355695 3.5 -0.007049 
-25.224658 3.5 -0.007822 
-25.093620 3.5 -0.008579 
-24.962583 3.5 -0.009319 
-24.831546 3.5 -0.010040 
-24.700509 3.5 -0.010742 
-24.569472 3.5 -0.011422 
-24.438434 3.5 -0.012081 
-24.307397 3.5 -0.012717 
-24.176360 3.5 -0.013330 
-24.045323 3.5 -0.013917 
-23.914286 3.5 -0.014479 
-23.783249 3.5 -0.015014 
-23.652211 3.5 -0.015523 
-23.521174 3.5 -0.016003 
-23.390137 3.5 -0.016455 
-23.259100 3.5 -0.016877 
-23.128063 3.5 -0.017270 
-22.997025 3.5 -0.017633 
-22.865988 3.5 -0.017966 
-22.734951 3.5 -0.018268 
-22.603914 3.5 -0.018539 
-22.472877 3.5 -0.018779 
-22.341840 3.5 -0.018988 
-22.210802 3.5 -0.019165 
-22.079765 3.5 -0.019311 
-21.948728 3.5 -0.019426 
-21.817691 3.5 -0.019510 
-21.686654 3.5 -0.019563 
-21.555616 3.5 -0.019585 
-21.424579 3.5 -0.019577 
-21.293542 3.5 -0.019539 
-21.162505 3.5 -0.019471 
-21.031468 3.5 -0.019374 
-20.900431 3.5 -0.019248 
-20.769393 3.5 -0.019094 
-20.638356 3.5 -0.018912 
-20.507319 3.5 -0.018703 
-20.376282 3.5 -0.018467 
-20.245245 3.5 -0.018206 
-20.114207 3.5 -0.017918 
-19.983170 3.5 -0.017607 
-19.852133 3.5 -0.017271 
-19.721096 3.5 -0.016913 
-19.590059 3.5 -0.016532 
-19.459022 3.5 -0.016130 
-19.327984 3.5 -0.015708 
-19.196947 3.5 -0.015267 
-19.065910 3.5 -0.014807 
-18.934873 3.5 -0.014331 
-18.803836 3.5 -0.013840 
-18.672798 3.5 -0.013335 
-18.541761 3.5 -0.012818 
-18.410724 3.5 -0.012290 
-18.279687 3.5 -0.011754 
-18.148650 3.5 -0.011211 
-18.017613 3.5 -0.010663 
-17.886575 3.5 -0.010115 
-17.755538 3.5 -0.009566 
-17.624501 3.5 -0.009022 
-17.493464 3.5 -0.008484 
-17.362427 3.5 -0.007956 
-17.231389 3.5 -0.007442 
-17.100352 3.5 -0.006944 
-16.969315 3.5 -0.006468 
-16.838278 3.5 -0.006016 
-16.707241 3.5 -0.005594 
-16.576204 3.5 -0.005205 
-16.445166 3.5 -0.004855 
-16.314129 3.5 -0.004547 
-16.183092 3.5 -0.004286 
-16.052055 3.5 -0.004078 
-15.921018 3.5 -0.003927 
-15.789980 3.5 -0.003837 
-15.658943 3.5 -0.003814 
-15.527906 3.5 -0.003862 
-15.396869 3.5 -0.003985 
-15.265832 3.5 -0.004186 
-15.134795 3.5 -0.004471 
-15.003757 3.5 -0.004842 
-14.872720 3.5 -0.005302 
-14.741683 3.5 -0.005853 
-14.610646 3.5 -0.006497 
-14.479609 3.5 -0.007236 
-14.348571 3.5 -0.008069 
-14.217534 3.5 -0.008997 
-14.086497 3.5 -0.010018 
-13.955460 3.5 -0.011130 
-13.824423 3.5 -0.012330 
-13.693386 3.5 -0.013616 
-13.562348 3.5 -0.014981 
-13.431311 3.5 -0.016421 
-13.300274 3.5 -0.017929 
-13.169237 3.5 -0.019497 
-13.038200 3.5 -0.021119 
-12.907162 3.5 -0.022785 
-12.776125 3.5 -0.024485 
-12.645088 3.5 -0.026209 
-12.514051 3.5 -0.027947 
-12.383014 3.5 -0.029688 
-12.251977 3.5 -0.031421 
-12.120939 3.5 -0.033134 
-11.989902 3.5 -0.034818 
-11.858865 3.5 -0.036460 
-11.727828 3.5 -0.038051 
-11.596791 3.5 -0.039581 
-11.465753 3.5 -0.041042 
-11.334716 3.5 -0.042425 
-11.203679 3.5 -0.043726 
-11.072642 3.5 -0.044938 
-10.941605 3.5 -0.046059 
-10.810568 3.5 -0.047088 
-10.679530 3.5 -0.048024 
-10.548493 3.5 -0.048870 
-10.417456 3.5 -0.049631 
-10.286419 3.5 -0.050314 
-10.155382 3.5 -0.050928 
-10.024344 3.5 -0.051483 
-9.893307 3.5 -0.051993 
-9.762270 3.5 -0.052473 
-9.631233 3.5 -0.052940 
-9.500196 3.5 -0.053411 
-9.369159 3.5 -0.053907 
-9.238121 3.5 -0.054447 
-9.107084 3.5 -0.055052 
-8.976047 3.5 -0.055743 
-8.845010 3.5 -0.056540 
-8.713973 3.5 -0.057462 
-8.582935 3.5 -0.058526 
-8.451898 3.5 -0.059747 
-8.320861 3.5 -0.061136 
-8.189824 3.5 -0.062703 
-8.058787 3.5 -0.064451 
-7.927750 3.5 -0.066378 
-7.796712 3.5 -0.068478 
-7.665675 3.5 -0.070738 
-7.534638 3.5 -0.073137 
-7.403601 3.5 -0.075648 
-7.272564 3.5 -0.078236 
-7.141526 3.5 -0.080858 
-7.010489 3.5 -0.083461 
-6.879452 3.5 -0.085985 
-6.748415 3.5 -0.088363 
-6.617378 3.5 -0.090518 
-6.486341 3.5 -0.092366 
-6.355303 3.5 -0.093817 
-6.224266 3.5 -0.094773 
-6.093229 3.5 -0.095133 
-5.962192 3.5 -0.094792 
-5.831155 3.5 -0.093642 
-5.700117 3.5 -0.091573 
-5.569080 3.5 -0.088478 
-5.438043 3.5 -0.084251 
-5.307006 3.5 -0.078791 
-5.175969 3.5 -0.072006 
-5.044932 3.5 -0.063809 
-4.913894 3.5 -0.054127 
-4.782857 3.5 -0.042903 
-4.651820 3.5 -0.030094 
-4.520783 3.5 -0.015678 
-4.389746 3.5 0.000340 
-4.258708 3.5 0.017931 
-4.127671 3.5 0.037033 
-3.996634 3.5 0.057548 
-3.865597 3.5 0.079340 
-3.734560 3.5 0.102230 
-3.603523 3.5 0.125994 
-3.472485 3.5 0.150361 
-3.341448 3.5 0.175019 
-3.210411 3.5 0.199608 
-3.079374 3.5 0.223737 
-2.948337 3.5 0.246980 
-2.817299 3.5 0.268893 
-2.686262 3.5 0.289019 
-2.555225 3.5 0.306899 
-2.424188 3.5 0.322080 
-2.293151 3.5 0.334120 
-2.162114 3.5 0.342590 
-2.031076 3.5 0.347076 
-1.900039 3.5 0.347176 
-1.769002 3.5 0.342492 
-1.637965 3.5 0.332622 
-1.506928 3.5 0.317152 
-1.375890 3.5 0.295645 
-1.244853 3.5 0.267627 
-1.113816 3.5 0.232584 
-0.982779 3.5 0.189954 
-0.851742 3.5 0.139145 
-0.720705 3.5 0.079576 
-0.589667 3.5 0.010781 
-0.458630 3.5 -0.067382 
-0.327593 3.5 -0.154387 
-0.196556 3.5 -0.248593 
-0.065519 3.5 -0.346920 
0.065519 3.5 -0.445018 
0.196556 3.5 -0.538152 
0.327593 3.5 -0.622354 
0.458630 3.5 -0.695137 
0.589667 3.5 -0.755432 
0.720705 3.5 -0.803084 
0.851742 3.5 -0.838331 
0.982779 3.5 -0.861459 
1.113816 3.5 -0.872600 
1.244853 3.5 -0.871610 
1.375890 3.5 -0.857948 
1.506928 3.5 -0.830523 
1.637965 3.5 -0.787394 
1.769002 3.5 -0.725181 
1.900039 3.5 -0.637715 
2.031076 3.5 -0.512340 
2.162114 3.5 -0.315624 
2.293151 3.5 0.021909 
2.424188 3.5 0.816911 
2.555225 3.5 1.915965 
2.686262 3.5 1.115551 
2.817299 3.5 0.765468 
2.948337 3.5 0.972101 
3.079374 3.5 1.154746 
3.210411 3.5 1.163448 
3.341448 3.5 1.111821 
3.472485 3.5 1.069246 
3.603523 3.5 1.015038 
3.734560 3.5 0.940862 
3.865597 3.5 0.852737 
3.996634 3.5 0.795244 
4.127671 3.5 0.955701 
4.258708 3.5 1.132998 
4.389746 3.5 -0.092832 
4.520783 3.5 -0.001546 
4.651820 3.5 0.272734 
4.782857 3.5 -1.039369 
4.913894 3.5 0.118282 
5.044932 3.5 -1.083460 
5.175969 3.5 -0.174937 
5.307006 3.5 -0.886601 
5.438043 3.5 -0.503402 
5.569080 3.5 -0.614358 
5.700117 3.5 -0.573699 
5.831155 3.5 -0.470488 
5.962192 3.5 -0.357312 
6.093229 3.5 0.083719 
6.224266 3.5 -1.019789 
6.355303 3.5 -0.077846 
6.486341 3.5 -0.849849 
6.617378 3.5 -0.525370 
6.748415 3.5 0.397614 
6.879452 3.5 -0.722522 
7.010489 3.5 0.215117 
7.141526 3.5 -0.566803 
7.272564 3.5 0.318518 
7.403601 3.5 -0.247689 
7.534638 3.5 0.349761 
7.665675 3.5 0.020090 
7.796712 3.5 0.249603 
7.927750 3.5 0.192906 
8.058787 3.5 0.218615 
8.189824 3.5 0.228997 
8.320861 3.5 0.232157 
8.451898 3.5 0.236803 
8.582935 3.5 0.238524 
8.713973 3.5 0.238412 
8.845010 3.5 0.236036 
8.976047 3.5 0.231276 
9.107084 3.5 0.224060 
9.238121 3.5 0.214406 
9.369159 3.5 0.202417 
9.500196 3.5 0.188278 
9.631233 3.5 0.172252 
9.762270 3.5 0.154671 
9.893307 3.5 0.135924 
10.024344 3.5 0.116448 
10.155382 3.5 0.096702 
10.286419 3.5 0.077149 
10.417456 3.5 0.058226 
10.548493 3.5 0.040321 
10.679530 3.5 0.023755 
10.810568 3.5 0.008766 
10.941605 3.5 -0.004494 
11.072642 3.5 -0.015955 
11.203679 3.5 -0.025616 
11.334716 3.5 -0.033534 
11.465753 3.5 -0.039803 
11.596791 3.5 -0.044536 
11.727828 3.5 -0.047856 
11.858865 3.5 -0.049888 
11.989902 3.5 -0.050749 
12.120939 3.5 -0.050554 
12.251977 3.5 -0.049412 
12.383014 3.5 -0.047433 
12.514051 3.5 -0.044724 
12.645088 3.5 -0.041395 
12.776125 3.5 -0.037555 
12.907162 3.5 -0.033317 
13.038200 3.5 -0.028790 
13.169237 3.5 -0.024084 
13.300274 3.5 -0.019302 
13.431311 3.5 -0.014544 
13.562348 3.5 -0.009900 
13.693386 3.5 -0.005451 
13.824423 3.5 -0.001267 
13.955460 3.5 0.002593 
14.086497 3.5 0.006082 
14.217534 3.5 0.009166 
14.348571 3.5 0.011819 
14.479609 3.5 0.014027 
14.610646 3.5 0.015787 
14.741683 3.5 0.017102 
14.872720 3.5 0.017983 
15.003757 3.5 0.018447 
15.134795 3.5 0.018515 
15.265832 3.5 0.018216 
15.396869 3.5 0.017577 
15.527906 3.5 0.016632 
15.658943 3.5 0.015414 
15.789980 3.5 0.013958 
15.921018 3.5 0.012302 
16.052055 3.5 0.010479 
16.183092 3.5 0.008527 
16.314129 3.5 0.006478 
16.445166 3.5 0.004366 
16.576204 3.5 0.002223 
16.707241 3.5 0.000076 
16.838278 3.5 -0.002047 
16.969315 3.5 -0.004123 
17.100352 3.5 -0.006131 
17.231389 3.5 -0.008053 
17.362427 3.5 -0.009873 
17.493464 3.5 -0.011579 
17.624501 3.5 -0.013163 
17.755538 3.5 -0.014616 
17.886575 3.5 -0.015936 
18.017613 3.5 -0.017119 
18.148650 3.5 -0.018167 
18.279687 3.5 -0.019081 
18.410724 3.5 -0.019866 
18.541761 3.5 -0.020526 
18.672798 3.5 -0.021069 
18.803836 3.5 -0.021502 
18.934873 3.5 -0.021833 
19.065910 3.5 -0.022072 
19.196947 3.5 -0.022227 
19.327984 3.5 -0.022308 
19.459022 3.5 -0.022326 
19.590059 3.5 -0.022288 
19.721096 3.5 -0.022204 
19.852133 3.5 -0.022083 
19.983170 3.5 -0.021932 
20.114207 3.5 -0.021760 
20.245245 3.5 -0.021572 
20.376282 3.5 -0.021376 
20.507319 3.5 -0.021175 
20.638356 3.5 -0.020976 
20.769393 3.5 -0.020781 
20.900431 3.5 -0.020593 
21.031468 3.5 -0.020416 
21.162505 3.5 -0.020249 
21.293542 3.5 -0.020095 
21.424579 3.5 -0.019952 
21.555616 3.5 -0.019822 
21.686654 3.5 -0.019703 
21.817691 3.5 -0.019594 
21.948728 3.5 -0.019493 
22.079765 3.5 -0.019398 
22.210802 3.5 -0.019307 
22.341840 3.5 -0.019217 
22.472877 3.5 -0.019127 
22.603914 3.5 -0.019032 
22.734951 3.5 -0.018932 
22.865988 3.5 -0.018822 
22.997025 3.5 -0.018702 
23.128063 3.5 -0.018567 
23.259100 3.5 -0.018416 
23.390137 3.5 -0.018247 
23.521174 3.5 -0.018057 
23.652211 3.5 -0.017846 
23.783249 3.5 -0.017611 
23.914286 3.5 -0.017351 
24.045323 3.5 -0.017066 
24.176360 3.5 -0.016754 
24.307397 3.5 -0.016415 
24.438434 3.5 -0.016049 
24.569472 3.5 -0.015656 
24.700509 3.5 -0.015235 
24.831546 3.5 -0.014787 
24.962583 3.5 -0.014313 
25.093620 3.5 -0.013813 
25.224658 3.5 -0.013287 
25.355695 3.5 -0.012738 
25.486732 3.5 -0.012166 
25.617769 3.5 -0.011571 
25.748806 3.5 -0.010956 
25.879843 3.5 -0.010321 
26.010881 3.5 -0.009668 
26.141918 3.5 -0.008998 
26.272955 3.5 -0.008313 
26.403992 3.5 -0.007613 
26.535029 3.5 -0.006901 
26.666067 3.5 -0.006176 
26.797104 3.5 -0.005442 
26.928141 3.5 -0.004698 
27.059178 3.5 -0.003947 
27.190215 3.5 -0.003189 
27.321252 3.5 -0.002425 
27.452290 3.5 -0.001657 
27.583327 3.5 -0.000885 
27.714364 3.5 -0.000111 
27.845401 3.5 0.000665 
27.976438 3.5 0.001441 
28.107476 3.5 0.002217 
28.238513 3.5 0.002993 
28.369550 3.5 0.003766 
28.500587 3.5 0.004537 
28.631624 3.5 0.005305 
28.762661 3.5 0.006070 
28.893699 3.5 0.006829 
29.024736 3.5 0.007584 
29.155773 3.5 0.008333 
29.286810 3.5 0.009076 
29.417847 3.5 0.009811 
29.548885 3.5 0.010539 
29.679922 3.5 0.011259 
29.810959 3.5 0.011970 
29.941996 3.5 0.012672 
30.073033 3.5 0.013363 
30.204070 3.5 0.014044 
30.335108 3.5 0.014714 
30.466145 3.5 0.015372 
30.597182 3.5 0.016017 
30.728219 3.5 0.016649 
30.859256 3.5 0.017267 
30.990294 3.5 0.017870 
31.121331 3.5 0.018459 
31.252368 3.5 0.019031 
31.383405 3.5 0.019587 
31.514442 3.5 0.020126 
31.645479 3.5 0.020647 
31.776517 3.5 0.021150 
31.907554 3.5 0.021633 
32.038591 3.5 0.022097 
32.169628 3.5 0.022540 
32.300665 3.5 0.022962 
32.431703 3.5 0.023362 
32.562740 3.5 0.023741 
32.693777 3.5 0.024097 
32.824814 3.5 0.024429 
32.955851 3.5 0.024738 
33.086888 3.5 0.025022 
33.217926 3.5 0.025282 
33.348963 3.5 0.025517 
33.480000 3.5 0.025727 


==> stdDVDM38pulse16.dat <==
-33.348963 4 -0.033442 
-33.217926 4 -0.033148 
-33.086888 4 -0.032841 
-32.955851 4 -0.032520 
-32.824814 4 -0.032186 
-32.693777 4 -0.031841 
-32.562740 4 -0.031484 
-32.431703 4 -0.031117 
-32.300665 4 -0.030741 
-32.169628 4 -0.030356 
-32.038591 4 -0.029964 
-31.907554 4 -0.029565 
-31.776517 4 -0.029161 
-31.645479 4 -0.028752 
-31.514442 4 -0.028339 
-31.383405 4 -0.027924 
-31.252368 4 -0.027507 
-31.121331 4 -0.027089 
-30.990294 4 -0.026671 
-30.859256 4 -0.026255 
-30.728219 4 -0.025840 
-30.597182 4 -0.025429 
-30.466145 4 -0.025022 
-30.335108 4 -0.024620 
-30.204070 4 -0.024224 
-30.073033 4 -0.023834 
-29.941996 4 -0.023452 
-29.810959 4 -0.023079 
-29.679922 4 -0.022715 
-29.548885 4 -0.022361 
-29.417847 4 -0.022019 
-29.286810 4 -0.021688 
-29.155773 4 -0.021369 
-29.024736 4 -0.021064 
-28.893699 4 -0.020773 
-28.762661 4 -0.020496 
-28.631624 4 -0.020234 
-28.500587 4 -0.019988 
-28.369550 4 -0.019758 
-28.238513 4 -0.019545 
-28.107476 4 -0.019348 
-27.976438 4 -0.019169 
-27.845401 4 -0.019007 
-27.714364 4 -0.018864 
-27.583327 4 -0.018738 
-27.452290 4 -0.018631 
-27.321252 4 -0.018542 
-27.190215 4 -0.018471 
-27.059178 4 -0.018418 
-26.928141 4 -0.018383 
-26.797104 4 -0.018366 
-26.666067 4 -0.018366 
-26.535029 4 -0.018384 
-26.403992 4 -0.018418 
-26.272955 4 -0.018469 
-26.141918 4 -0.018535 
-26.010881 4 -0.018617 
-25.879843 4 -0.018713 
-25.748806 4 -0.018822 
-25.617769 4 -0.018945 
-25.486732 4 -0.019079 
-25.355695 4 -0.019224 
-25.224658 4 -0.019379 
-25.093620 4 -0.019543 
-24.962583 4 -0.019715 
-24.831546 4 -0.019893 
-24.700509 4 -0.020077 
-24.569472 4 -0.020264 
-24.438434 4 -0.020454 
-24.307397 4 -0.020645 
-24.176360 4 -0.020836 
-24.045323 4 -0.021025 
-23.914286 4 -0.021211 
-23.783249 4 -0.021392 
-23.652211 4 -0.021567 
-23.521174 4 -0.021734 
-23.390137 4 -0.021892 
-23.259100 4 -0.022038 
-23.128063 4 -0.022172 
-22.997025 4 -0.022291 
-22.865988 4 -0.022395 
-22.734951 4 -0.022480 
-22.603914 4 -0.022547 
-22.472877 4 -0.022592 
-22.341840 4 -0.022615 
-22.210802 4 -0.022614 
-22.079765 4 -0.022587 
-21.948728 4 -0.022532 
-21.817691 4 -0.022449 
-21.686654 4 -0.022334 
-21.555616 4 -0.022187 
-21.424579 4 -0.022007 
-21.293542 4 -0.021790 
-21.162505 4 -0.021537 
-21.031468 4 -0.021244 
-20.900431 4 -0.020912 
-20.769393 4 -0.020537 
-20.638356 4 -0.020119 
-20.507319 4 -0.019655 
-20.376282 4 -0.019145 
-20.245245 4 -0.018587 
-20.114207 4 -0.017979 
-19.983170 4 -0.017319 
-19.852133 4 -0.016607 
-19.721096 4 -0.015840 
-19.590059 4 -0.015018 
-19.459022 4 -0.014139 
-19.327984 4 -0.013201 
-19.196947 4 -0.012204 
-19.065910 4 -0.011147 
-18.934873 4 -0.010028 
-18.803836 4 -0.008847 
-18.672798 4 -0.007603 
-18.541761 4 -0.006295 
-18.410724 4 -0.004923 
-18.279687 4 -0.003488 
-18.148650 4 -0.001988 
-18.017613 4 -0.000426 
-17.886575 4 0.001199 
-17.755538 4 0.002885 
-17.624501 4 0.004632 
-17.493464 4 0.006436 
-17.362427 4 0.008296 
-17.231389 4 0.010210 
-17.100352 4 0.012174 
-16.969315 4 0.014185 
-16.838278 4 0.016238 
-16.707241 4 0.018330 
-16.576204 4 0.020455 
-16.445166 4 0.022607 
-16.314129 4 0.024782 
-16.183092 4 0.026972 
-16.052055 4 0.029171 
-15.921018 4 0.031371 
-15.789980 4 0.033566 
-15.658943 4 0.035746 
-15.527906 4 0.037905 
-15.396869 4 0.040033 
-15.265832 4 0.042122 
-15.134795 4 0.044163 
-15.003757 4 0.046147 
-14.872720 4 0.048067 
-14.741683 4 0.049912 
-14.610646 4 0.051676 
-14.479609 4 0.053350 
-14.348571 4 0.054926 
-14.217534 4 0.056399 
-14.086497 4 0.057760 
-13.955460 4 0.059005 
-13.824423 4 0.060128 
-13.693386 4 0.061126 
-13.562348 4 0.061996 
-13.431311 4 0.062735 
-13.300274 4 0.063342 
-13.169237 4 0.063818 
-13.038200 4 0.064164 
-12.907162 4 0.064381 
-12.776125 4 0.064474 
-12.645088 4 0.064446 
-12.514051 4 0.064304 
-12.383014 4 0.064053 
-12.251977 4 0.063700 
-12.120939 4 0.063255 
-11.989902 4 0.062724 
-11.858865 4 0.062117 
-11.727828 4 0.061442 
-11.596791 4 0.060710 
-11.465753 4 0.059927 
-11.334716 4 0.059103 
-11.203679 4 0.058246 
-11.072642 4 0.057361 
-10.941605 4 0.056453 
-10.810568 4 0.055528 
-10.679530 4 0.054585 
-10.548493 4 0.053626 
-10.417456 4 0.052648 
-10.286419 4 0.051647 
-10.155382 4 0.050614 
-10.024344 4 0.049540 
-9.893307 4 0.048413 
-9.762270 4 0.047216 
-9.631233 4 0.045932 
-9.500196 4 0.044539 
-9.369159 4 0.043014 
-9.238121 4 0.041331 
-9.107084 4 0.039463 
-8.976047 4 0.037380 
-8.845010 4 0.035052 
-8.713973 4 0.032448 
-8.582935 4 0.029539 
-8.451898 4 0.026293 
-8.320861 4 0.022684 
-8.189824 4 0.018685 
-8.058787 4 0.014274 
-7.927750 4 0.009435 
-7.796712 4 0.004154 
-7.665675 4 -0.001574 
-7.534638 4 -0.007747 
-7.403601 4 -0.014356 
-7.272564 4 -0.021379 
-7.141526 4 -0.028787 
-7.010489 4 -0.036539 
-6.879452 4 -0.044579 
-6.748415 4 -0.052841 
-6.617378 4 -0.061246 
-6.486341 4 -0.069698 
-6.355303 4 -0.078093 
-6.224266 4 -0.086309 
-6.093229 4 -0.094214 
-5.962192 4 -0.101664 
-5.831155 4 -0.108506 
-5.700117 4 -0.114575 
-5.569080 4 -0.119702 
-5.438043 4 -0.123712 
-5.307006 4 -0.126428 
-5.175969 4 -0.127671 
-5.044932 4 -0.127264 
-4.913894 4 -0.125036 
-4.782857 4 -0.120819 
-4.651820 4 -0.114457 
-4.520783 4 -0.105804 
-4.389746 4 -0.094729 
-4.258708 4 -0.081118 
-4.127671 4 -0.064879 
-3.996634 4 -0.045948 
-3.865597 4 -0.024292 
-3.734560 4 0.000079 
-3.603523 4 0.027107 
-3.472485 4 0.056676 
-3.341448 4 0.088596 
-3.210411 4 0.122598 
-3.079374 4 0.158321 
-2.948337 4 0.195310 
-2.817299 4 0.233014 
-2.686262 4 0.270796 
-2.555225 4 0.307950 
-2.424188 4 0.343727 
-2.293151 4 0.377363 
-2.162114 4 0.408109 
-2.031076 4 0.435253 
-1.900039 4 0.458134 
-1.769002 4 0.476146 
-1.637965 4 0.488730 
-1.506928 4 0.495358 
-1.375890 4 0.495509 
-1.244853 4 0.488635 
-1.113816 4 0.474126 
-0.982779 4 0.451257 
-0.851742 4 0.419127 
-0.720705 4 0.376571 
-0.589667 4 0.322037 
-0.458630 4 0.253413 
-0.327593 4 0.167820 
-0.196556 4 0.061516 
-0.065519 4 -0.069396 
0.065519 4 -0.225605 
0.196556 4 -0.397857 
0.327593 4 -0.565140 
0.458630 4 -0.707676 
0.589667 4 -0.819597 
0.720705 4 -0.904724 
0.851742 4 -0.968050 
0.982779 4 -1.013148 
1.113816 4 -1.042307 
1.244853 4 -1.056844 
1.375890 4 -1.057320 
1.506928 4 -1.043636 
1.637965 4 -1.015135 
1.769002 4 -0.971292 
1.900039 4 -0.916754 
2.031076 4 -0.893536 
2.162114 4 -1.086911 
2.293151 4 -1.409251 
2.424188 4 0.824457 
2.555225 4 0.096436 
2.686262 4 0.164949 
2.817299 4 1.047510 
2.948337 4 0.869663 
3.079374 4 0.740437 
3.210411 4 0.874740 
3.341448 4 0.859571 
3.472485 4 0.846480 
3.603523 4 0.878628 
3.734560 4 0.972535 
3.865597 4 1.096703 
3.996634 4 1.052447 
4.127671 4 0.829093 
4.258708 4 0.585697 
4.389746 4 0.173675 
4.520783 4 0.368176 
4.651820 4 0.896148 
4.782857 4 -0.522870 
4.913894 4 0.469477 
5.044932 4 -0.750566 
5.175969 4 0.074949 
5.307006 4 -0.784290 
5.438043 4 -0.206526 
5.569080 4 -0.544095 
5.700117 4 -0.393977 
5.831155 4 -0.344127 
5.962192 4 -0.266251 
6.093229 4 0.253663 
6.224266 4 -0.995688 
6.355303 4 -0.098090 
6.486341 4 -1.074464 
6.617378 4 -0.306445 
6.748415 4 0.430140 
6.879452 4 -0.744225 
7.010489 4 0.058171 
7.141526 4 -0.740002 
7.272564 4 0.087712 
7.403601 4 -0.434146 
7.534638 4 0.141433 
7.665675 4 -0.156398 
7.796712 4 0.075796 
7.927750 4 0.025218 
8.058787 4 0.061335 
8.189824 4 0.080528 
8.320861 4 0.093842 
8.451898 4 0.109455 
8.582935 4 0.122522 
8.713973 4 0.134217 
8.845010 4 0.143908 
8.976047 4 0.151369 
9.107084 4 0.156398 
9.238121 4 0.158884 
9.369159 4 0.158801 
9.500196 4 0.156198 
9.631233 4 0.151201 
9.762270 4 0.144004 
9.893307 4 0.134867 
10.024344 4 0.124109 
10.155382 4 0.112094 
10.286419 4 0.099217 
10.417456 4 0.085881 
10.548493 4 0.072480 
10.679530 4 0.059370 
10.810568 4 0.046852 
10.941605 4 0.035163 
11.072642 4 0.024471 
11.203679 4 0.014874 
11.334716 4 0.006420 
11.465753 4 -0.000890 
11.596791 4 -0.007076 
11.727828 4 -0.012177 
11.858865 4 -0.016236 
11.989902 4 -0.019298 
12.120939 4 -0.021408 
12.251977 4 -0.022615 
12.383014 4 -0.022967 
12.514051 4 -0.022519 
12.645088 4 -0.021334 
12.776125 4 -0.019478 
12.907162 4 -0.017027 
13.038200 4 -0.014061 
13.169237 4 -0.010664 
13.300274 4 -0.006924 
13.431311 4 -0.002926 
13.562348 4 0.001242 
13.693386 4 0.005501 
13.824423 4 0.009774 
13.955460 4 0.013992 
14.086497 4 0.018093 
14.217534 4 0.022024 
14.348571 4 0.025741 
14.479609 4 0.029207 
14.610646 4 0.032394 
14.741683 4 0.035281 
14.872720 4 0.037854 
15.003757 4 0.040105 
15.134795 4 0.042031 
15.265832 4 0.043636 
15.396869 4 0.044926 
15.527906 4 0.045913 
15.658943 4 0.046611 
15.789980 4 0.047036 
15.921018 4 0.047209 
16.052055 4 0.047151 
16.183092 4 0.046883 
16.314129 4 0.046431 
16.445166 4 0.045818 
16.576204 4 0.045067 
16.707241 4 0.044203 
16.838278 4 0.043250 
16.969315 4 0.042227 
17.100352 4 0.041157 
17.231389 4 0.040058 
17.362427 4 0.038948 
17.493464 4 0.037842 
17.624501 4 0.036753 
17.755538 4 0.035694 
17.886575 4 0.034673 
18.017613 4 0.033699 
18.148650 4 0.032776 
18.279687 4 0.031910 
18.410724 4 0.031101 
18.541761 4 0.030352 
18.672798 4 0.029661 
18.803836 4 0.029027 
18.934873 4 0.028446 
19.065910 4 0.027914 
19.196947 4 0.027427 
19.327984 4 0.026980 
19.459022 4 0.026566 
19.590059 4 0.026179 
19.721096 4 0.025814 
19.852133 4 0.025463 
19.983170 4 0.025120 
20.114207 4 0.024779 
20.245245 4 0.024434 
20.376282 4 0.024079 
20.507319 4 0.023709 
20.638356 4 0.023319 
20.769393 4 0.022906 
20.900431 4 0.022465 
21.031468 4 0.021993 
21.162505 4 0.021487 
21.293542 4 0.020946 
21.424579 4 0.020367 
21.555616 4 0.019751 
21.686654 4 0.019096 
21.817691 4 0.018402 
21.948728 4 0.017671 
22.079765 4 0.016902 
22.210802 4 0.016098 
22.341840 4 0.015259 
22.472877 4 0.014387 
22.603914 4 0.013486 
22.734951 4 0.012556 
22.865988 4 0.011600 
22.997025 4 0.010621 
23.128063 4 0.009622 
23.259100 4 0.008604 
23.390137 4 0.007571 
23.521174 4 0.006525 
23.652211 4 0.005470 
23.783249 4 0.004406 
23.914286 4 0.003337 
24.045323 4 0.002265 
24.176360 4 0.001191 
24.307397 4 0.000119 
24.438434 4 -0.000951 
24.569472 4 -0.002016 
24.700509 4 -0.003075 
24.831546 4 -0.004127 
24.962583 4 -0.005170 
25.093620 4 -0.006203 
25.224658 4 -0.007226 
25.355695 4 -0.008237 
25.486732 4 -0.009236 
25.617769 4 -0.010222 
25.748806 4 -0.011194 
25.879843 4 -0.012152 
26.010881 4 -0.013095 
26.141918 4 -0.014024 
26.272955 4 -0.014938 
26.403992 4 -0.015836 
26.535029 4 -0.016718 
26.666067 4 -0.017584 
26.797104 4 -0.018434 
26.928141 4 -0.019268 
27.059178 4 -0.020085 
27.190215 4 -0.020885 
27.321252 4 -0.021668 
27.452290 4 -0.022433 
27.583327 4 -0.023181 
27.714364 4 -0.023911 
27.845401 4 -0.024622 
27.976438 4 -0.025314 
28.107476 4 -0.025988 
28.238513 4 -0.026642 
28.369550 4 -0.027277 
28.500587 4 -0.027891 
28.631624 4 -0.028484 
28.762661 4 -0.029056 
28.893699 4 -0.029607 
29.024736 4 -0.030136 
29.155773 4 -0.030643 
29.286810 4 -0.031127 
29.417847 4 -0.031588 
29.548885 4 -0.032025 
29.679922 4 -0.032439 
29.810959 4 -0.032828 
29.941996 4 -0.033193 
30.073033 4 -0.033533 
30.204070 4 -0.033848 
30.335108 4 -0.034138 
30.466145 4 -0.034402 
30.597182 4 -0.034641 
30.728219 4 -0.034854 
30.859256 4 -0.035042 
30.990294 4 -0.035204 
31.121331 4 -0.035340 
31.252368 4 -0.035451 
31.383405 4 -0.035536 
31.514442 4 -0.035596 
31.645479 4 -0.035630 
31.776517 4 -0.035640 
31.907554 4 -0.035625 
32.038591 4 -0.035586 
32.169628 4 -0.035523 
32.300665 4 -0.035437 
32.431703 4 -0.035327 
32.562740 4 -0.035194 
32.693777 4 -0.035040 
32.824814 4 -0.034863 
32.955851 4 -0.034665 
33.086888 4 -0.034447 
33.217926 4 -0.034208 
33.348963 4 -0.033950 
33.480000 4 -0.033674 


==> stdDVDM38pulse18.dat <==
-33.348963 4.5 0.006466 
-33.217926 4.5 0.006751 
-33.086888 4.5 0.007048 
-32.955851 4.5 0.007361 
-32.824814 4.5 0.007688 
-32.693777 4.5 0.008030 
-32.562740 4.5 0.008386 
-32.431703 4.5 0.008756 
-32.300665 4.5 0.009140 
-32.169628 4.5 0.009538 
-32.038591 4.5 0.009950 
-31.907554 4.5 0.010375 
-31.776517 4.5 0.010813 
-31.645479 4.5 0.011263 
-31.514442 4.5 0.011725 
-31.383405 4.5 0.012199 
-31.252368 4.5 0.012683 
-31.121331 4.5 0.013177 
-30.990294 4.5 0.013680 
-30.859256 4.5 0.014192 
-30.728219 4.5 0.014712 
-30.597182 4.5 0.015238 
-30.466145 4.5 0.015771 
-30.335108 4.5 0.016308 
-30.204070 4.5 0.016849 
-30.073033 4.5 0.017393 
-29.941996 4.5 0.017938 
-29.810959 4.5 0.018484 
-29.679922 4.5 0.019029 
-29.548885 4.5 0.019572 
-29.417847 4.5 0.020111 
-29.286810 4.5 0.020645 
-29.155773 4.5 0.021174 
-29.024736 4.5 0.021694 
-28.893699 4.5 0.022206 
-28.762661 4.5 0.022706 
-28.631624 4.5 0.023195 
-28.500587 4.5 0.023669 
-28.369550 4.5 0.024128 
-28.238513 4.5 0.024570 
-28.107476 4.5 0.024993 
-27.976438 4.5 0.025397 
-27.845401 4.5 0.025778 
-27.714364 4.5 0.026135 
-27.583327 4.5 0.026467 
-27.452290 4.5 0.026772 
-27.321252 4.5 0.027049 
-27.190215 4.5 0.027295 
-27.059178 4.5 0.027510 
-26.928141 4.5 0.027691 
-26.797104 4.5 0.027838 
-26.666067 4.5 0.027948 
-26.535029 4.5 0.028020 
-26.403992 4.5 0.028053 
-26.272955 4.5 0.028045 
-26.141918 4.5 0.027995 
-26.010881 4.5 0.027902 
-25.879843 4.5 0.027764 
-25.748806 4.5 0.027581 
-25.617769 4.5 0.027351 
-25.486732 4.5 0.027073 
-25.355695 4.5 0.026747 
-25.224658 4.5 0.026371 
-25.093620 4.5 0.025946 
-24.962583 4.5 0.025469 
-24.831546 4.5 0.024941 
-24.700509 4.5 0.024361 
-24.569472 4.5 0.023729 
-24.438434 4.5 0.023044 
-24.307397 4.5 0.022307 
-24.176360 4.5 0.021517 
-24.045323 4.5 0.020674 
-23.914286 4.5 0.019779 
-23.783249 4.5 0.018831 
-23.652211 4.5 0.017832 
-23.521174 4.5 0.016781 
-23.390137 4.5 0.015679 
-23.259100 4.5 0.014527 
-23.128063 4.5 0.013325 
-22.997025 4.5 0.012075 
-22.865988 4.5 0.010777 
-22.734951 4.5 0.009433 
-22.603914 4.5 0.008044 
-22.472877 4.5 0.006611 
-22.341840 4.5 0.005136 
-22.210802 4.5 0.003620 
-22.079765 4.5 0.002065 
-21.948728 4.5 0.000474 
-21.817691 4.5 -0.001152 
-21.686654 4.5 -0.002811 
-21.555616 4.5 -0.004500 
-21.424579 4.5 -0.006218 
-21.293542 4.5 -0.007960 
-21.162505 4.5 -0.009725 
-21.031468 4.5 -0.011509 
-20.900431 4.5 -0.013310 
-20.769393 4.5 -0.015123 
-20.638356 4.5 -0.016947 
-20.507319 4.5 -0.018776 
-20.376282 4.5 -0.020607 
-20.245245 4.5 -0.022436 
-20.114207 4.5 -0.024259 
-19.983170 4.5 -0.026072 
-19.852133 4.5 -0.027869 
-19.721096 4.5 -0.029646 
-19.590059 4.5 -0.031399 
-19.459022 4.5 -0.033122 
-19.327984 4.5 -0.034809 
-19.196947 4.5 -0.036456 
-19.065910 4.5 -0.038057 
-18.934873 4.5 -0.039606 
-18.803836 4.5 -0.041098 
-18.672798 4.5 -0.042527 
-18.541761 4.5 -0.043888 
-18.410724 4.5 -0.045173 
-18.279687 4.5 -0.046379 
-18.148650 4.5 -0.047498 
-18.017613 4.5 -0.048526 
-17.886575 4.5 -0.049457 
-17.755538 4.5 -0.050286 
-17.624501 4.5 -0.051008 
-17.493464 4.5 -0.051619 
-17.362427 4.5 -0.052113 
-17.231389 4.5 -0.052488 
-17.100352 4.5 -0.052739 
-16.969315 4.5 -0.052864 
-16.838278 4.5 -0.052860 
-16.707241 4.5 -0.052726 
-16.576204 4.5 -0.052459 
-16.445166 4.5 -0.052060 
-16.314129 4.5 -0.051529 
-16.183092 4.5 -0.050865 
-16.052055 4.5 -0.050071 
-15.921018 4.5 -0.049149 
-15.789980 4.5 -0.048102 
-15.658943 4.5 -0.046934 
-15.527906 4.5 -0.045649 
-15.396869 4.5 -0.044252 
-15.265832 4.5 -0.042749 
-15.134795 4.5 -0.041146 
-15.003757 4.5 -0.039452 
-14.872720 4.5 -0.037672 
-14.741683 4.5 -0.035816 
-14.610646 4.5 -0.033892 
-14.479609 4.5 -0.031908 
-14.348571 4.5 -0.029873 
-14.217534 4.5 -0.027796 
-14.086497 4.5 -0.025687 
-13.955460 4.5 -0.023553 
-13.824423 4.5 -0.021404 
-13.693386 4.5 -0.019246 
-13.562348 4.5 -0.017089 
-13.431311 4.5 -0.014938 
-13.300274 4.5 -0.012800 
-13.169237 4.5 -0.010680 
-13.038200 4.5 -0.008583 
-12.907162 4.5 -0.006511 
-12.776125 4.5 -0.004468 
-12.645088 4.5 -0.002454 
-12.514051 4.5 -0.000469 
-12.383014 4.5 0.001487 
-12.251977 4.5 0.003417 
-12.120939 4.5 0.005324 
-11.989902 4.5 0.007211 
-11.858865 4.5 0.009084 
-11.727828 4.5 0.010947 
-11.596791 4.5 0.012807 
-11.465753 4.5 0.014669 
-11.334716 4.5 0.016540 
-11.203679 4.5 0.018425 
-11.072642 4.5 0.020330 
-10.941605 4.5 0.022257 
-10.810568 4.5 0.024211 
-10.679530 4.5 0.026192 
-10.548493 4.5 0.028199 
-10.417456 4.5 0.030230 
-10.286419 4.5 0.032278 
-10.155382 4.5 0.034334 
-10.024344 4.5 0.036387 
-9.893307 4.5 0.038420 
-9.762270 4.5 0.040414 
-9.631233 4.5 0.042345 
-9.500196 4.5 0.044184 
-9.369159 4.5 0.045901 
-9.238121 4.5 0.047458 
-9.107084 4.5 0.048815 
-8.976047 4.5 0.049929 
-8.845010 4.5 0.050751 
-8.713973 4.5 0.051230 
-8.582935 4.5 0.051315 
-8.451898 4.5 0.050949 
-8.320861 4.5 0.050077 
-8.189824 4.5 0.048643 
-8.058787 4.5 0.046591 
-7.927750 4.5 0.043869 
-7.796712 4.5 0.040425 
-7.665675 4.5 0.036215 
-7.534638 4.5 0.031200 
-7.403601 4.5 0.025345 
-7.272564 4.5 0.018630 
-7.141526 4.5 0.011040 
-7.010489 4.5 0.002576 
-6.879452 4.5 -0.006749 
-6.748415 4.5 -0.016904 
-6.617378 4.5 -0.027844 
-6.486341 4.5 -0.039503 
-6.355303 4.5 -0.051794 
-6.224266 4.5 -0.064610 
-6.093229 4.5 -0.077822 
-5.962192 4.5 -0.091276 
-5.831155 4.5 -0.104798 
-5.700117 4.5 -0.118192 
-5.569080 4.5 -0.131240 
-5.438043 4.5 -0.143708 
-5.307006 4.5 -0.155344 
-5.175969 4.5 -0.165886 
-5.044932 4.5 -0.175060 
-4.913894 4.5 -0.182588 
-4.782857 4.5 -0.188188 
-4.651820 4.5 -0.191577 
-4.520783 4.5 -0.192477 
-4.389746 4.5 -0.190614 
-4.258708 4.5 -0.185717 
-4.127671 4.5 -0.177526 
-3.996634 4.5 -0.165784 
-3.865597 4.5 -0.150246 
-3.734560 4.5 -0.130676 
-3.603523 4.5 -0.106852 
-3.472485 4.5 -0.078571 
-3.341448 4.5 -0.045660 
-3.210411 4.5 -0.007994 
-3.079374 4.5 0.034480 
-2.948337 4.5 0.081711 
-2.817299 4.5 0.133492 
-2.686262 4.5 0.189408 
-2.555225 4.5 0.248780 
-2.424188 4.5 0.310627 
-2.293151 4.5 0.373665 
-2.162114 4.5 0.436374 
-2.031076 4.5 0.497109 
-1.900039 4.5 0.554258 
-1.769002 4.5 0.606378 
-1.637965 4.5 0.652286 
-1.506928 4.5 0.691074 
-1.375890 4.5 0.722070 
-1.244853 4.5 0.744764 
-1.113816 4.5 0.758721 
-0.982779 4.5 0.763497 
-0.851742 4.5 0.758550 
-0.720705 4.5 0.743144 
-0.589667 4.5 0.716227 
-0.458630 4.5 0.676236 
-0.327593 4.5 0.620772 
-0.196556 4.5 0.545974 
-0.065519 4.5 0.445209 
0.065519 4.5 0.306066 
0.196556 4.5 0.105478 
0.327593 4.5 -0.169206 
0.458630 4.5 -0.443760 
0.589667 4.5 -0.631625 
0.720705 4.5 -0.753494 
0.851742 4.5 -0.839885 
0.982779 4.5 -0.901495 
1.113816 4.5 -0.946438 
1.244853 4.5 -0.984991 
1.375890 4.5 -1.042178 
1.506928 4.5 -1.172271 
1.637965 4.5 -1.385474 
1.769002 4.5 -1.457843 
1.900039 4.5 -1.264828 
2.031076 4.5 -1.045734 
2.162114 4.5 -0.879626 
2.293151 4.5 -0.672455 
2.424188 4.5 -0.003361 
2.555225 4.5 -0.379054 
2.686262 4.5 -0.356317 
2.817299 4.5 0.840834 
2.948337 4.5 0.189986 
3.079374 4.5 0.568342 
3.210411 4.5 0.658126 
3.341448 4.5 0.665932 
3.472485 4.5 0.942741 
3.603523 4.5 1.008948 
3.734560 4.5 0.906423 
3.865597 4.5 0.784900 
3.996634 4.5 0.704683 
4.127671 4.5 0.621169 
4.258708 4.5 0.501738 
4.389746 4.5 0.386244 
4.520783 4.5 1.028482 
4.651820 4.5 0.803640 
4.782857 4.5 -0.133677 
4.913894 4.5 0.846180 
5.044932 4.5 -0.298427 
5.175969 4.5 0.360593 
5.307006 4.5 -0.531254 
5.438043 4.5 0.029255 
5.569080 4.5 -0.391946 
5.700117 4.5 -0.181555 
5.831155 4.5 -0.185744 
5.962192 4.5 -0.161476 
6.093229 4.5 0.697405 
6.224266 4.5 -0.709340 
6.355303 4.5 -0.043873 
6.486341 4.5 -1.066692 
6.617378 4.5 -0.103556 
6.748415 4.5 0.653895 
6.879452 4.5 -0.561494 
7.010489 4.5 0.049452 
7.141526 4.5 -0.776783 
7.272564 4.5 0.018324 
7.403601 4.5 -0.513102 
7.534638 4.5 0.038670 
7.665675 4.5 -0.252938 
7.796712 4.5 -0.028512 
7.927750 4.5 -0.081537 
8.058787 4.5 -0.047489 
8.189824 4.5 -0.028914 
8.320861 4.5 -0.014995 
8.451898 4.5 0.002290 
8.582935 4.5 0.018088 
8.713973 4.5 0.033477 
8.845010 4.5 0.047721 
8.976047 4.5 0.060466 
9.107084 4.5 0.071373 
9.238121 4.5 0.080184 
9.369159 4.5 0.086725 
9.500196 4.5 0.090900 
9.631233 4.5 0.092690 
9.762270 4.5 0.092150 
9.893307 4.5 0.089404 
10.024344 4.5 0.084647 
10.155382 4.5 0.078126 
10.286419 4.5 0.070139 
10.417456 4.5 0.061014 
10.548493 4.5 0.051089 
10.679530 4.5 0.040696 
10.810568 4.5 0.030135 
10.941605 4.5 0.019663 
11.072642 4.5 0.009484 
11.203679 4.5 -0.000252 
11.334716 4.5 -0.009443 
11.465753 4.5 -0.018027 
11.596791 4.5 -0.025965 
11.727828 4.5 -0.033235 
11.858865 4.5 -0.039822 
11.989902 4.5 -0.045713 
12.120939 4.5 -0.050899 
12.251977 4.5 -0.055372 
12.383014 4.5 -0.059129 
12.514051 4.5 -0.062175 
12.645088 4.5 -0.064521 
12.776125 4.5 -0.066189 
12.907162 4.5 -0.067211 
13.038200 4.5 -0.067628 
13.169237 4.5 -0.067488 
13.300274 4.5 -0.066847 
13.431311 4.5 -0.065766 
13.562348 4.5 -0.064308 
13.693386 4.5 -0.062538 
13.824423 4.5 -0.060520 
13.955460 4.5 -0.058315 
14.086497 4.5 -0.055981 
14.217534 4.5 -0.053572 
14.348571 4.5 -0.051137 
14.479609 4.5 -0.048719 
14.610646 4.5 -0.046356 
14.741683 4.5 -0.044080 
14.872720 4.5 -0.041918 
15.003757 4.5 -0.039894 
15.134795 4.5 -0.038023 
15.265832 4.5 -0.036320 
15.396869 4.5 -0.034793 
15.527906 4.5 -0.033448 
15.658943 4.5 -0.032286 
15.789980 4.5 -0.031306 
15.921018 4.5 -0.030502 
16.052055 4.5 -0.029867 
16.183092 4.5 -0.029391 
16.314129 4.5 -0.029063 
16.445166 4.5 -0.028868 
16.576204 4.5 -0.028793 
16.707241 4.5 -0.028821 
16.838278 4.5 -0.028937 
16.969315 4.5 -0.029123 
17.100352 4.5 -0.029364 
17.231389 4.5 -0.029643 
17.362427 4.5 -0.029946 
17.493464 4.5 -0.030258 
17.624501 4.5 -0.030565 
17.755538 4.5 -0.030855 
17.886575 4.5 -0.031117 
18.017613 4.5 -0.031341 
18.148650 4.5 -0.031520 
18.279687 4.5 -0.031645 
18.410724 4.5 -0.031711 
18.541761 4.5 -0.031714 
18.672798 4.5 -0.031651 
18.803836 4.5 -0.031520 
18.934873 4.5 -0.031321 
19.065910 4.5 -0.031053 
19.196947 4.5 -0.030718 
19.327984 4.5 -0.030318 
19.459022 4.5 -0.029856 
19.590059 4.5 -0.029336 
19.721096 4.5 -0.028763 
19.852133 4.5 -0.028139 
19.983170 4.5 -0.027471 
20.114207 4.5 -0.026764 
20.245245 4.5 -0.026023 
20.376282 4.5 -0.025253 
20.507319 4.5 -0.024459 
20.638356 4.5 -0.023647 
20.769393 4.5 -0.022821 
20.900431 4.5 -0.021987 
21.031468 4.5 -0.021149 
21.162505 4.5 -0.020311 
21.293542 4.5 -0.019477 
21.424579 4.5 -0.018650 
21.555616 4.5 -0.017834 
21.686654 4.5 -0.017031 
21.817691 4.5 -0.016244 
21.948728 4.5 -0.015474 
22.079765 4.5 -0.014724 
22.210802 4.5 -0.013993 
22.341840 4.5 -0.013285 
22.472877 4.5 -0.012598 
22.603914 4.5 -0.011933 
22.734951 4.5 -0.011291 
22.865988 4.5 -0.010672 
22.997025 4.5 -0.010074 
23.128063 4.5 -0.009498 
23.259100 4.5 -0.008943 
23.390137 4.5 -0.008408 
23.521174 4.5 -0.007893 
23.652211 4.5 -0.007396 
23.783249 4.5 -0.006917 
23.914286 4.5 -0.006455 
24.045323 4.5 -0.006009 
24.176360 4.5 -0.005578 
24.307397 4.5 -0.005162 
24.438434 4.5 -0.004758 
24.569472 4.5 -0.004368 
24.700509 4.5 -0.003990 
24.831546 4.5 -0.003623 
24.962583 4.5 -0.003268 
25.093620 4.5 -0.002923 
25.224658 4.5 -0.002589 
25.355695 4.5 -0.002264 
25.486732 4.5 -0.001950 
25.617769 4.5 -0.001645 
25.748806 4.5 -0.001349 
25.879843 4.5 -0.001064 
26.010881 4.5 -0.000788 
26.141918 4.5 -0.000521 
26.272955 4.5 -0.000264 
26.403992 4.5 -0.000017 
26.535029 4.5 0.000220 
26.666067 4.5 0.000447 
26.797104 4.5 0.000665 
26.928141 4.5 0.000872 
27.059178 4.5 0.001068 
27.190215 4.5 0.001255 
27.321252 4.5 0.001431 
27.452290 4.5 0.001597 
27.583327 4.5 0.001753 
27.714364 4.5 0.001898 
27.845401 4.5 0.002034 
27.976438 4.5 0.002160 
28.107476 4.5 0.002277 
28.238513 4.5 0.002384 
28.369550 4.5 0.002482 
28.500587 4.5 0.002572 
28.631624 4.5 0.002654 
28.762661 4.5 0.002728 
28.893699 4.5 0.002795 
29.024736 4.5 0.002855 
29.155773 4.5 0.002910 
29.286810 4.5 0.002959 
29.417847 4.5 0.003003 
29.548885 4.5 0.003044 
29.679922 4.5 0.003082 
29.810959 4.5 0.003117 
29.941996 4.5 0.003150 
30.073033 4.5 0.003182 
30.204070 4.5 0.003215 
30.335108 4.5 0.003247 
30.466145 4.5 0.003282 
30.597182 4.5 0.003318 
30.728219 4.5 0.003358 
30.859256 4.5 0.003402 
30.990294 4.5 0.003450 
31.121331 4.5 0.003504 
31.252368 4.5 0.003564 
31.383405 4.5 0.003632 
31.514442 4.5 0.003707 
31.645479 4.5 0.003790 
31.776517 4.5 0.003883 
31.907554 4.5 0.003986 
32.038591 4.5 0.004100 
32.169628 4.5 0.004225 
32.300665 4.5 0.004362 
32.431703 4.5 0.004512 
32.562740 4.5 0.004676 
32.693777 4.5 0.004853 
32.824814 4.5 0.005045 
32.955851 4.5 0.005252 
33.086888 4.5 0.005474 
33.217926 4.5 0.005713 
33.348963 4.5 0.005969 
33.480000 4.5 0.006241 


==> stdDVDM38pulse2.dat <==
-33.348963 0.5 0.000315 
-33.217926 0.5 0.000322 
-33.086888 0.5 0.000328 
-32.955851 0.5 0.000333 
-32.824814 0.5 0.000339 
-32.693777 0.5 0.000345 
-32.562740 0.5 0.000351 
-32.431703 0.5 0.000356 
-32.300665 0.5 0.000362 
-32.169628 0.5 0.000368 
-32.038591 0.5 0.000374 
-31.907554 0.5 0.000380 
-31.776517 0.5 0.000386 
-31.645479 0.5 0.000392 
-31.514442 0.5 0.000397 
-31.383405 0.5 0.000403 
-31.252368 0.5 0.000409 
-31.121331 0.5 0.000415 
-30.990294 0.5 0.000421 
-30.859256 0.5 0.000428 
-30.728219 0.5 0.000434 
-30.597182 0.5 0.000440 
-30.466145 0.5 0.000446 
-30.335108 0.5 0.000452 
-30.204070 0.5 0.000458 
-30.073033 0.5 0.000465 
-29.941996 0.5 0.000471 
-29.810959 0.5 0.000477 
-29.679922 0.5 0.000483 
-29.548885 0.5 0.000490 
-29.417847 0.5 0.000496 
-29.286810 0.5 0.000503 
-29.155773 0.5 0.000509 
-29.024736 0.5 0.000516 
-28.893699 0.5 0.000523 
-28.762661 0.5 0.000530 
-28.631624 0.5 0.000536 
-28.500587 0.5 0.000543 
-28.369550 0.5 0.000550 
-28.238513 0.5 0.000557 
-28.107476 0.5 0.000565 
-27.976438 0.5 0.000572 
-27.845401 0.5 0.000579 
-27.714364 0.5 0.000587 
-27.583327 0.5 0.000594 
-27.452290 0.5 0.000602 
-27.321252 0.5 0.000610 
-27.190215 0.5 0.000618 
-27.059178 0.5 0.000626 
-26.928141 0.5 0.000634 
-26.797104 0.5 0.000642 
-26.666067 0.5 0.000650 
-26.535029 0.5 0.000658 
-26.403992 0.5 0.000666 
-26.272955 0.5 0.000674 
-26.141918 0.5 0.000682 
-26.010881 0.5 0.000690 
-25.879843 0.5 0.000698 
-25.748806 0.5 0.000706 
-25.617769 0.5 0.000714 
-25.486732 0.5 0.000722 
-25.355695 0.5 0.000730 
-25.224658 0.5 0.000737 
-25.093620 0.5 0.000745 
-24.962583 0.5 0.000752 
-24.831546 0.5 0.000759 
-24.700509 0.5 0.000766 
-24.569472 0.5 0.000772 
-24.438434 0.5 0.000779 
-24.307397 0.5 0.000785 
-24.176360 0.5 0.000791 
-24.045323 0.5 0.000797 
-23.914286 0.5 0.000802 
-23.783249 0.5 0.000808 
-23.652211 0.5 0.000813 
-23.521174 0.5 0.000818 
-23.390137 0.5 0.000824 
-23.259100 0.5 0.000829 
-23.128063 0.5 0.000834 
-22.997025 0.5 0.000839 
-22.865988 0.5 0.000844 
-22.734951 0.5 0.000850 
-22.603914 0.5 0.000855 
-22.472877 0.5 0.000861 
-22.341840 0.5 0.000868 
-22.210802 0.5 0.000874 
-22.079765 0.5 0.000882 
-21.948728 0.5 0.000889 
-21.817691 0.5 0.000898 
-21.686654 0.5 0.000907 
-21.555616 0.5 0.000916 
-21.424579 0.5 0.000927 
-21.293542 0.5 0.000938 
-21.162505 0.5 0.000950 
-21.031468 0.5 0.000963 
-20.900431 0.5 0.000976 
-20.769393 0.5 0.000991 
-20.638356 0.5 0.001006 
-20.507319 0.5 0.001022 
-20.376282 0.5 0.001038 
-20.245245 0.5 0.001055 
-20.114207 0.5 0.001072 
-19.983170 0.5 0.001090 
-19.852133 0.5 0.001108 
-19.721096 0.5 0.001126 
-19.590059 0.5 0.001144 
-19.459022 0.5 0.001161 
-19.327984 0.5 0.001178 
-19.196947 0.5 0.001193 
-19.065910 0.5 0.001208 
-18.934873 0.5 0.001222 
-18.803836 0.5 0.001234 
-18.672798 0.5 0.001244 
-18.541761 0.5 0.001252 
-18.410724 0.5 0.001259 
-18.279687 0.5 0.001262 
-18.148650 0.5 0.001263 
-18.017613 0.5 0.001262 
-17.886575 0.5 0.001257 
-17.755538 0.5 0.001250 
-17.624501 0.5 0.001239 
-17.493464 0.5 0.001226 
-17.362427 0.5 0.001210 
-17.231389 0.5 0.001191 
-17.100352 0.5 0.001169 
-16.969315 0.5 0.001145 
-16.838278 0.5 0.001119 
-16.707241 0.5 0.001091 
-16.576204 0.5 0.001062 
-16.445166 0.5 0.001033 
-16.314129 0.5 0.001003 
-16.183092 0.5 0.000974 
-16.052055 0.5 0.000947 
-15.921018 0.5 0.000921 
-15.789980 0.5 0.000899 
-15.658943 0.5 0.000880 
-15.527906 0.5 0.000866 
-15.396869 0.5 0.000857 
-15.265832 0.5 0.000854 
-15.134795 0.5 0.000859 
-15.003757 0.5 0.000871 
-14.872720 0.5 0.000892 
-14.741683 0.5 0.000923 
-14.610646 0.5 0.000963 
-14.479609 0.5 0.001013 
-14.348571 0.5 0.001074 
-14.217534 0.5 0.001145 
-14.086497 0.5 0.001227 
-13.955460 0.5 0.001320 
-13.824423 0.5 0.001422 
-13.693386 0.5 0.001533 
-13.562348 0.5 0.001652 
-13.431311 0.5 0.001778 
-13.300274 0.5 0.001910 
-13.169237 0.5 0.002045 
-13.038200 0.5 0.002182 
-12.907162 0.5 0.002319 
-12.776125 0.5 0.002454 
-12.645088 0.5 0.002582 
-12.514051 0.5 0.002703 
-12.383014 0.5 0.002812 
-12.251977 0.5 0.002908 
-12.120939 0.5 0.002986 
-11.989902 0.5 0.003044 
-11.858865 0.5 0.003078 
-11.727828 0.5 0.003085 
-11.596791 0.5 0.003064 
-11.465753 0.5 0.003010 
-11.334716 0.5 0.002922 
-11.203679 0.5 0.002798 
-11.072642 0.5 0.002636 
-10.941605 0.5 0.002435 
-10.810568 0.5 0.002196 
-10.679530 0.5 0.001917 
-10.548493 0.5 0.001601 
-10.417456 0.5 0.001249 
-10.286419 0.5 0.000864 
-10.155382 0.5 0.000449 
-10.024344 0.5 0.000008 
-9.893307 0.5 -0.000453 
-9.762270 0.5 -0.000927 
-9.631233 0.5 -0.001408 
-9.500196 0.5 -0.001888 
-9.369159 0.5 -0.002358 
-9.238121 0.5 -0.002808 
-9.107084 0.5 -0.003228 
-8.976047 0.5 -0.003607 
-8.845010 0.5 -0.003935 
-8.713973 0.5 -0.004200 
-8.582935 0.5 -0.004391 
-8.451898 0.5 -0.004495 
-8.320861 0.5 -0.004504 
-8.189824 0.5 -0.004405 
-8.058787 0.5 -0.004191 
-7.927750 0.5 -0.003852 
-7.796712 0.5 -0.003381 
-7.665675 0.5 -0.002774 
-7.534638 0.5 -0.002027 
-7.403601 0.5 -0.001140 
-7.272564 0.5 -0.000112 
-7.141526 0.5 0.001052 
-7.010489 0.5 0.002344 
-6.879452 0.5 0.003756 
-6.748415 0.5 0.005274 
-6.617378 0.5 0.006882 
-6.486341 0.5 0.008560 
-6.355303 0.5 0.010286 
-6.224266 0.5 0.012033 
-6.093229 0.5 0.013771 
-5.962192 0.5 0.015469 
-5.831155 0.5 0.017091 
-5.700117 0.5 0.018600 
-5.569080 0.5 0.019957 
-5.438043 0.5 0.021122 
-5.307006 0.5 0.022052 
-5.175969 0.5 0.022708 
-5.044932 0.5 0.023048 
-4.913894 0.5 0.023033 
-4.782857 0.5 0.022626 
-4.651820 0.5 0.021793 
-4.520783 0.5 0.020504 
-4.389746 0.5 0.018734 
-4.258708 0.5 0.016466 
-4.127671 0.5 0.013686 
-3.996634 0.5 0.010393 
-3.865597 0.5 0.006589 
-3.734560 0.5 0.002292 
-3.603523 0.5 -0.002475 
-3.472485 0.5 -0.007674 
-3.341448 0.5 -0.013258 
-3.210411 0.5 -0.019165 
-3.079374 0.5 -0.025324 
-2.948337 0.5 -0.031650 
-2.817299 0.5 -0.038044 
-2.686262 0.5 -0.044399 
-2.555225 0.5 -0.050596 
-2.424188 0.5 -0.056505 
-2.293151 0.5 -0.061990 
-2.162114 0.5 -0.066908 
-2.031076 0.5 -0.071110 
-1.900039 0.5 -0.074447 
-1.769002 0.5 -0.076769 
-1.637965 0.5 -0.077931 
-1.506928 0.5 -0.077792 
-1.375890 0.5 -0.076220 
-1.244853 0.5 -0.073093 
-1.113816 0.5 -0.068305 
-0.982779 0.5 -0.061767 
-0.851742 0.5 -0.053408 
-0.720705 0.5 -0.043184 
-0.589667 0.5 -0.031075 
-0.458630 0.5 -0.017094 
-0.327593 0.5 -0.001286 
-0.196556 0.5 0.016262 
-0.065519 0.5 0.035421 
0.065519 0.5 0.056011 
0.196556 0.5 0.077804 
0.327593 0.5 0.100514 
0.458630 0.5 0.123801 
0.589667 0.5 0.147269 
0.720705 0.5 0.170473 
0.851742 0.5 0.192925 
0.982779 0.5 0.214105 
1.113816 0.5 0.233473 
1.244853 0.5 0.250487 
1.375890 0.5 0.264611 
1.506928 0.5 0.275329 
1.637965 0.5 0.282151 
1.769002 0.5 0.284615 
1.900039 0.5 0.282289 
2.031076 0.5 0.274758 
2.162114 0.5 0.261618 
2.293151 0.5 0.242467 
2.424188 0.5 0.216883 
2.555225 0.5 0.184420 
2.686262 0.5 0.144589 
2.817299 0.5 0.096859 
2.948337 0.5 0.040666 
3.079374 0.5 -0.024545 
3.210411 0.5 -0.099209 
3.341448 0.5 -0.183414 
3.472485 0.5 -0.276493 
3.603523 0.5 -0.376449 
3.734560 0.5 -0.479471 
3.865597 0.5 -0.580082 
3.996634 0.5 -0.672338 
4.127671 0.5 -0.751538 
4.258708 0.5 -0.815241 
4.389746 0.5 -0.863011 
4.520783 0.5 -0.895495 
4.651820 0.5 -0.913606 
4.782857 0.5 -0.918061 
4.913894 0.5 -0.909169 
5.044932 0.5 -0.886702 
5.175969 0.5 -0.849737 
5.307006 0.5 -0.796333 
5.438043 0.5 -0.722799 
5.569080 0.5 -0.621794 
5.700117 0.5 -0.475638 
5.831155 0.5 -0.224831 
5.962192 0.5 1.911911 
6.093229 0.5 1.025277 
6.224266 0.5 1.394043 
6.355303 0.5 1.441975 
6.486341 0.5 1.279090 
6.617378 0.5 1.393317 
6.748415 0.5 1.286019 
6.879452 0.5 1.274299 
7.010489 0.5 1.205293 
7.141526 0.5 1.134340 
7.272564 0.5 1.041086 
7.403601 0.5 0.923702 
7.534638 0.5 0.770986 
7.665675 0.5 0.563010 
7.796712 0.5 0.292461 
7.927750 0.5 0.022108 
8.058787 0.5 -0.199016 
8.189824 0.5 -0.351334 
8.320861 0.5 -0.453407 
8.451898 0.5 -0.522743 
8.582935 0.5 -0.569564 
8.713973 0.5 -0.599723 
8.845010 0.5 -0.616765 
8.976047 0.5 -0.622963 
9.107084 0.5 -0.619855 
9.238121 0.5 -0.608537 
9.369159 0.5 -0.589840 
9.500196 0.5 -0.564445 
9.631233 0.5 -0.532962 
9.762270 0.5 -0.495995 
9.893307 0.5 -0.454192 
10.024344 0.5 -0.408279 
10.155382 0.5 -0.359088 
10.286419 0.5 -0.307562 
10.417456 0.5 -0.254746 
10.548493 0.5 -0.201747 
10.679530 0.5 -0.149679 
10.810568 0.5 -0.099594 
10.941605 0.5 -0.052415 
11.072642 0.5 -0.008891 
11.203679 0.5 0.030433 
11.334716 0.5 0.065211 
11.465753 0.5 0.095276 
11.596791 0.5 0.120608 
11.727828 0.5 0.141301 
11.858865 0.5 0.157532 
11.989902 0.5 0.169531 
12.120939 0.5 0.177569 
12.251977 0.5 0.181940 
12.383014 0.5 0.182952 
12.514051 0.5 0.180925 
12.645088 0.5 0.176183 
12.776125 0.5 0.169054 
12.907162 0.5 0.159870 
13.038200 0.5 0.148960 
13.169237 0.5 0.136651 
13.300274 0.5 0.123263 
13.431311 0.5 0.109110 
13.562348 0.5 0.094490 
13.693386 0.5 0.079685 
13.824423 0.5 0.064957 
13.955460 0.5 0.050543 
14.086497 0.5 0.036656 
14.217534 0.5 0.023477 
14.348571 0.5 0.011160 
14.479609 0.5 -0.000171 
14.610646 0.5 -0.010422 
14.741683 0.5 -0.019525 
14.872720 0.5 -0.027442 
15.003757 0.5 -0.034155 
15.134795 0.5 -0.039670 
15.265832 0.5 -0.044013 
15.396869 0.5 -0.047225 
15.527906 0.5 -0.049361 
15.658943 0.5 -0.050491 
15.789980 0.5 -0.050691 
15.921018 0.5 -0.050048 
16.052055 0.5 -0.048650 
16.183092 0.5 -0.046594 
16.314129 0.5 -0.043973 
16.445166 0.5 -0.040885 
16.576204 0.5 -0.037423 
16.707241 0.5 -0.033679 
16.838278 0.5 -0.029741 
16.969315 0.5 -0.025692 
17.100352 0.5 -0.021607 
17.231389 0.5 -0.017558 
17.362427 0.5 -0.013606 
17.493464 0.5 -0.009808 
17.624501 0.5 -0.006210 
17.755538 0.5 -0.002853 
17.886575 0.5 0.000231 
18.017613 0.5 0.003018 
18.148650 0.5 0.005491 
18.279687 0.5 0.007639 
18.410724 0.5 0.009458 
18.541761 0.5 0.010949 
18.672798 0.5 0.012119 
18.803836 0.5 0.012980 
18.934873 0.5 0.013546 
19.065910 0.5 0.013837 
19.196947 0.5 0.013874 
19.327984 0.5 0.013681 
19.459022 0.5 0.013282 
19.590059 0.5 0.012703 
19.721096 0.5 0.011972 
19.852133 0.5 0.011114 
19.983170 0.5 0.010155 
20.114207 0.5 0.009121 
20.245245 0.5 0.008036 
20.376282 0.5 0.006922 
20.507319 0.5 0.005800 
20.638356 0.5 0.004690 
20.769393 0.5 0.003608 
20.900431 0.5 0.002570 
21.031468 0.5 0.001587 
21.162505 0.5 0.000672 
21.293542 0.5 -0.000168 
21.424579 0.5 -0.000925 
21.555616 0.5 -0.001596 
21.686654 0.5 -0.002177 
21.817691 0.5 -0.002667 
21.948728 0.5 -0.003068 
22.079765 0.5 -0.003380 
22.210802 0.5 -0.003608 
22.341840 0.5 -0.003755 
22.472877 0.5 -0.003826 
22.603914 0.5 -0.003828 
22.734951 0.5 -0.003768 
22.865988 0.5 -0.003651 
22.997025 0.5 -0.003485 
23.128063 0.5 -0.003278 
23.259100 0.5 -0.003037 
23.390137 0.5 -0.002768 
23.521174 0.5 -0.002479 
23.652211 0.5 -0.002177 
23.783249 0.5 -0.001867 
23.914286 0.5 -0.001556 
24.045323 0.5 -0.001248 
24.176360 0.5 -0.000948 
24.307397 0.5 -0.000660 
24.438434 0.5 -0.000388 
24.569472 0.5 -0.000134 
24.700509 0.5 0.000098 
24.831546 0.5 0.000308 
24.962583 0.5 0.000494 
25.093620 0.5 0.000655 
25.224658 0.5 0.000791 
25.355695 0.5 0.000903 
25.486732 0.5 0.000991 
25.617769 0.5 0.001055 
25.748806 0.5 0.001097 
25.879843 0.5 0.001119 
26.010881 0.5 0.001122 
26.141918 0.5 0.001108 
26.272955 0.5 0.001078 
26.403992 0.5 0.001035 
26.535029 0.5 0.000981 
26.666067 0.5 0.000918 
26.797104 0.5 0.000848 
26.928141 0.5 0.000772 
27.059178 0.5 0.000693 
27.190215 0.5 0.000611 
27.321252 0.5 0.000530 
27.452290 0.5 0.000450 
27.583327 0.5 0.000371 
27.714364 0.5 0.000297 
27.845401 0.5 0.000227 
27.976438 0.5 0.000162 
28.107476 0.5 0.000103 
28.238513 0.5 0.000050 
28.369550 0.5 0.000004 
28.500587 0.5 -0.000035 
28.631624 0.5 -0.000068 
28.762661 0.5 -0.000093 
28.893699 0.5 -0.000112 
29.024736 0.5 -0.000125 
29.155773 0.5 -0.000131 
29.286810 0.5 -0.000132 
29.417847 0.5 -0.000127 
29.548885 0.5 -0.000118 
29.679922 0.5 -0.000105 
29.810959 0.5 -0.000088 
29.941996 0.5 -0.000067 
30.073033 0.5 -0.000045 
30.204070 0.5 -0.000020 
30.335108 0.5 0.000006 
30.466145 0.5 0.000033 
30.597182 0.5 0.000061 
30.728219 0.5 0.000088 
30.859256 0.5 0.000116 
30.990294 0.5 0.000143 
31.121331 0.5 0.000169 
31.252368 0.5 0.000193 
31.383405 0.5 0.000216 
31.514442 0.5 0.000238 
31.645479 0.5 0.000258 
31.776517 0.5 0.000276 
31.907554 0.5 0.000293 
32.038591 0.5 0.000307 
32.169628 0.5 0.000320 
32.300665 0.5 0.000331 
32.431703 0.5 0.000340 
32.562740 0.5 0.000348 
32.693777 0.5 0.000354 
32.824814 0.5 0.000358 
32.955851 0.5 0.000362 
33.086888 0.5 0.000364 
33.217926 0.5 0.000366 
33.348963 0.5 0.000366 
33.480000 0.5 0.000366 


==> stdDVDM38pulse20.dat <==
-33.348963 5 -0.031646 
-33.217926 5 -0.032015 
-33.086888 5 -0.032362 
-32.955851 5 -0.032684 
-32.824814 5 -0.032980 
-32.693777 5 -0.033248 
-32.562740 5 -0.033486 
-32.431703 5 -0.033694 
-32.300665 5 -0.033870 
-32.169628 5 -0.034011 
-32.038591 5 -0.034118 
-31.907554 5 -0.034188 
-31.776517 5 -0.034220 
-31.645479 5 -0.034212 
-31.514442 5 -0.034163 
-31.383405 5 -0.034073 
-31.252368 5 -0.033938 
-31.121331 5 -0.033760 
-30.990294 5 -0.033535 
-30.859256 5 -0.033264 
-30.728219 5 -0.032945 
-30.597182 5 -0.032577 
-30.466145 5 -0.032159 
-30.335108 5 -0.031691 
-30.204070 5 -0.031171 
-30.073033 5 -0.030600 
-29.941996 5 -0.029975 
-29.810959 5 -0.029298 
-29.679922 5 -0.028566 
-29.548885 5 -0.027781 
-29.417847 5 -0.026942 
-29.286810 5 -0.026049 
-29.155773 5 -0.025102 
-29.024736 5 -0.024100 
-28.893699 5 -0.023044 
-28.762661 5 -0.021935 
-28.631624 5 -0.020773 
-28.500587 5 -0.019558 
-28.369550 5 -0.018291 
-28.238513 5 -0.016973 
-28.107476 5 -0.015604 
-27.976438 5 -0.014187 
-27.845401 5 -0.012721 
-27.714364 5 -0.011209 
-27.583327 5 -0.009652 
-27.452290 5 -0.008050 
-27.321252 5 -0.006406 
-27.190215 5 -0.004722 
-27.059178 5 -0.003000 
-26.928141 5 -0.001241 
-26.797104 5 0.000553 
-26.666067 5 0.002378 
-26.535029 5 0.004233 
-26.403992 5 0.006116 
-26.272955 5 0.008024 
-26.141918 5 0.009954 
-26.010881 5 0.011903 
-25.879843 5 0.013869 
-25.748806 5 0.015848 
-25.617769 5 0.017838 
-25.486732 5 0.019836 
-25.355695 5 0.021838 
-25.224658 5 0.023841 
-25.093620 5 0.025843 
-24.962583 5 0.027838 
-24.831546 5 0.029825 
-24.700509 5 0.031800 
-24.569472 5 0.033759 
-24.438434 5 0.035698 
-24.307397 5 0.037615 
-24.176360 5 0.039505 
-24.045323 5 0.041365 
-23.914286 5 0.043191 
-23.783249 5 0.044980 
-23.652211 5 0.046728 
-23.521174 5 0.048431 
-23.390137 5 0.050085 
-23.259100 5 0.051688 
-23.128063 5 0.053235 
-22.997025 5 0.054722 
-22.865988 5 0.056147 
-22.734951 5 0.057506 
-22.603914 5 0.058794 
-22.472877 5 0.060010 
-22.341840 5 0.061149 
-22.210802 5 0.062209 
-22.079765 5 0.063186 
-21.948728 5 0.064077 
-21.817691 5 0.064879 
-21.686654 5 0.065589 
-21.555616 5 0.066206 
-21.424579 5 0.066726 
-21.293542 5 0.067148 
-21.162505 5 0.067468 
-21.031468 5 0.067687 
-20.900431 5 0.067801 
-20.769393 5 0.067809 
-20.638356 5 0.067712 
-20.507319 5 0.067507 
-20.376282 5 0.067194 
-20.245245 5 0.066775 
-20.114207 5 0.066248 
-19.983170 5 0.065614 
-19.852133 5 0.064875 
-19.721096 5 0.064033 
-19.590059 5 0.063089 
-19.459022 5 0.062045 
-19.327984 5 0.060905 
-19.196947 5 0.059672 
-19.065910 5 0.058350 
-18.934873 5 0.056942 
-18.803836 5 0.055454 
-18.672798 5 0.053892 
-18.541761 5 0.052260 
-18.410724 5 0.050564 
-18.279687 5 0.048812 
-18.148650 5 0.047010 
-18.017613 5 0.045166 
-17.886575 5 0.043286 
-17.755538 5 0.041379 
-17.624501 5 0.039453 
-17.493464 5 0.037516 
-17.362427 5 0.035576 
-17.231389 5 0.033642 
-17.100352 5 0.031723 
-16.969315 5 0.029826 
-16.838278 5 0.027961 
-16.707241 5 0.026134 
-16.576204 5 0.024354 
-16.445166 5 0.022629 
-16.314129 5 0.020965 
-16.183092 5 0.019369 
-16.052055 5 0.017846 
-15.921018 5 0.016404 
-15.789980 5 0.015045 
-15.658943 5 0.013774 
-15.527906 5 0.012595 
-15.396869 5 0.011511 
-15.265832 5 0.010522 
-15.134795 5 0.009631 
-15.003757 5 0.008836 
-14.872720 5 0.008139 
-14.741683 5 0.007537 
-14.610646 5 0.007029 
-14.479609 5 0.006611 
-14.348571 5 0.006282 
-14.217534 5 0.006037 
-14.086497 5 0.005872 
-13.955460 5 0.005784 
-13.824423 5 0.005767 
-13.693386 5 0.005817 
-13.562348 5 0.005930 
-13.431311 5 0.006102 
-13.300274 5 0.006328 
-13.169237 5 0.006606 
-13.038200 5 0.006934 
-12.907162 5 0.007309 
-12.776125 5 0.007730 
-12.645088 5 0.008198 
-12.514051 5 0.008713 
-12.383014 5 0.009279 
-12.251977 5 0.009898 
-12.120939 5 0.010575 
-11.989902 5 0.011317 
-11.858865 5 0.012129 
-11.727828 5 0.013021 
-11.596791 5 0.014000 
-11.465753 5 0.015076 
-11.334716 5 0.016260 
-11.203679 5 0.017561 
-11.072642 5 0.018989 
-10.941605 5 0.020554 
-10.810568 5 0.022264 
-10.679530 5 0.024126 
-10.548493 5 0.026146 
-10.417456 5 0.028326 
-10.286419 5 0.030667 
-10.155382 5 0.033166 
-10.024344 5 0.035815 
-9.893307 5 0.038604 
-9.762270 5 0.041514 
-9.631233 5 0.044525 
-9.500196 5 0.047608 
-9.369159 5 0.050729 
-9.238121 5 0.053848 
-9.107084 5 0.056917 
-8.976047 5 0.059881 
-8.845010 5 0.062679 
-8.713973 5 0.065242 
-8.582935 5 0.067497 
-8.451898 5 0.069361 
-8.320861 5 0.070749 
-8.189824 5 0.071569 
-8.058787 5 0.071726 
-7.927750 5 0.071123 
-7.796712 5 0.069659 
-7.665675 5 0.067235 
-7.534638 5 0.063752 
-7.403601 5 0.059114 
-7.272564 5 0.053230 
-7.141526 5 0.046015 
-7.010489 5 0.037392 
-6.879452 5 0.027296 
-6.748415 5 0.015675 
-6.617378 5 0.002491 
-6.486341 5 -0.012273 
-6.355303 5 -0.028613 
-6.224266 5 -0.046498 
-6.093229 5 -0.065871 
-5.962192 5 -0.086638 
-5.831155 5 -0.108672 
-5.700117 5 -0.131806 
-5.569080 5 -0.155830 
-5.438043 5 -0.180492 
-5.307006 5 -0.205497 
-5.175969 5 -0.230510 
-5.044932 5 -0.255158 
-4.913894 5 -0.279039 
-4.782857 5 -0.301728 
-4.651820 5 -0.322787 
-4.520783 5 -0.341771 
-4.389746 5 -0.358238 
-4.258708 5 -0.371756 
-4.127671 5 -0.381903 
-3.996634 5 -0.388269 
-3.865597 5 -0.390457 
-3.734560 5 -0.388074 
-3.603523 5 -0.380726 
-3.472485 5 -0.368010 
-3.341448 5 -0.349499 
-3.210411 5 -0.324734 
-3.079374 5 -0.293212 
-2.948337 5 -0.254377 
-2.817299 5 -0.207616 
-2.686262 5 -0.152282 
-2.555225 5 -0.087740 
-2.424188 5 -0.013506 
-2.293151 5 0.070507 
-2.162114 5 0.163572 
-2.031076 5 0.263643 
-1.900039 5 0.367077 
-1.769002 5 0.469003 
-1.637965 5 0.564454 
-1.506928 5 0.649603 
-1.375890 5 0.722316 
-1.244853 5 0.781877 
-1.113816 5 0.828375 
-0.982779 5 0.862186 
-0.851742 5 0.883653 
-0.720705 5 0.892916 
-0.589667 5 0.889804 
-0.458630 5 0.873726 
-0.327593 5 0.843507 
-0.196556 5 0.797091 
-0.065519 5 0.730924 
0.065519 5 0.638570 
0.196556 5 0.506943 
0.327593 5 0.301783 
0.458630 5 -0.026510 
0.589667 5 -0.341684 
0.720705 5 -0.539302 
0.851742 5 -0.751317 
0.982779 5 -1.157926 
1.113816 5 -1.511015 
1.244853 5 -1.309414 
1.375890 5 -1.091971 
1.506928 5 -1.082044 
1.637965 5 -1.101308 
1.769002 5 -1.074989 
1.900039 5 -1.015889 
2.031076 5 -0.935185 
2.162114 5 -0.824432 
2.293151 5 -0.667511 
2.424188 5 -0.489136 
2.555225 5 -1.051029 
2.686262 5 -0.687768 
2.817299 5 0.182886 
2.948337 5 -0.310371 
3.079374 5 0.196942 
3.210411 5 0.327353 
3.341448 5 0.624318 
3.472485 5 0.729083 
3.603523 5 0.467795 
3.734560 5 0.516069 
3.865597 5 0.478900 
3.996634 5 0.455594 
4.127671 5 0.414234 
4.258708 5 0.462732 
4.389746 5 0.882051 
4.520783 5 0.876986 
4.651820 5 0.276016 
4.782857 5 -0.132305 
4.913894 5 0.945194 
5.044932 5 -0.094209 
5.175969 5 0.541136 
5.307006 5 -0.327672 
5.438043 5 0.134280 
5.569080 5 -0.288244 
5.700117 5 -0.082253 
5.831155 5 -0.104022 
5.962192 5 -0.194273 
6.093229 5 0.958806 
6.224266 5 -0.274087 
6.355303 5 0.078276 
6.486341 5 -1.003274 
6.617378 5 -0.049355 
6.748415 5 0.822921 
6.879452 5 -0.280999 
7.010489 5 0.146416 
7.141526 5 -0.733808 
7.272564 5 0.020243 
7.403601 5 -0.516824 
7.534638 5 0.012921 
7.665675 5 -0.278046 
7.796712 5 -0.061323 
7.927750 5 -0.119795 
8.058787 5 -0.089715 
8.189824 5 -0.074192 
8.320861 5 -0.062142 
8.451898 5 -0.045699 
8.582935 5 -0.029621 
8.713973 5 -0.012852 
8.845010 5 0.003848 
8.976047 5 0.020057 
9.107084 5 0.035338 
9.238121 5 0.049316 
9.369159 5 0.061686 
9.500196 5 0.072217 
9.631233 5 0.080751 
9.762270 5 0.087208 
9.893307 5 0.091583 
10.024344 5 0.093942 
10.155382 5 0.094418 
10.286419 5 0.093200 
10.417456 5 0.090520 
10.548493 5 0.086634 
10.679530 5 0.081810 
10.810568 5 0.076302 
10.941605 5 0.070339 
11.072642 5 0.064114 
11.203679 5 0.057778 
11.334716 5 0.051444 
11.465753 5 0.045196 
11.596791 5 0.039094 
11.727828 5 0.033188 
11.858865 5 0.027523 
11.989902 5 0.022143 
12.120939 5 0.017092 
12.251977 5 0.012411 
12.383014 5 0.008142 
12.514051 5 0.004316 
12.645088 5 0.000962 
12.776125 5 -0.001905 
12.907162 5 -0.004278 
13.038200 5 -0.006161 
13.169237 5 -0.007567 
13.300274 5 -0.008519 
13.431311 5 -0.009048 
13.562348 5 -0.009191 
13.693386 5 -0.008987 
13.824423 5 -0.008481 
13.955460 5 -0.007717 
14.086497 5 -0.006740 
14.217534 5 -0.005594 
14.348571 5 -0.004320 
14.479609 5 -0.002958 
14.610646 5 -0.001544 
14.741683 5 -0.000111 
14.872720 5 0.001310 
15.003757 5 0.002694 
15.134795 5 0.004015 
15.265832 5 0.005253 
15.396869 5 0.006391 
15.527906 5 0.007414 
15.658943 5 0.008310 
15.789980 5 0.009073 
15.921018 5 0.009694 
16.052055 5 0.010173 
16.183092 5 0.010509 
16.314129 5 0.010704 
16.445166 5 0.010762 
16.576204 5 0.010689 
16.707241 5 0.010494 
16.838278 5 0.010186 
16.969315 5 0.009774 
17.100352 5 0.009271 
17.231389 5 0.008687 
17.362427 5 0.008034 
17.493464 5 0.007325 
17.624501 5 0.006572 
17.755538 5 0.005785 
17.886575 5 0.004977 
18.017613 5 0.004157 
18.148650 5 0.003334 
18.279687 5 0.002519 
18.410724 5 0.001719 
18.541761 5 0.000941 
18.672798 5 0.000192 
18.803836 5 -0.000524 
18.934873 5 -0.001201 
19.065910 5 -0.001837 
19.196947 5 -0.002428 
19.327984 5 -0.002974 
19.459022 5 -0.003472 
19.590059 5 -0.003924 
19.721096 5 -0.004328 
19.852133 5 -0.004688 
19.983170 5 -0.005003 
20.114207 5 -0.005276 
20.245245 5 -0.005510 
20.376282 5 -0.005706 
20.507319 5 -0.005869 
20.638356 5 -0.006001 
20.769393 5 -0.006105 
20.900431 5 -0.006185 
21.031468 5 -0.006244 
21.162505 5 -0.006285 
21.293542 5 -0.006310 
21.424579 5 -0.006324 
21.555616 5 -0.006328 
21.686654 5 -0.006326 
21.817691 5 -0.006320 
21.948728 5 -0.006311 
22.079765 5 -0.006302 
22.210802 5 -0.006294 
22.341840 5 -0.006289 
22.472877 5 -0.006289 
22.603914 5 -0.006293 
22.734951 5 -0.006303 
22.865988 5 -0.006319 
22.997025 5 -0.006343 
23.128063 5 -0.006373 
23.259100 5 -0.006411 
23.390137 5 -0.006456 
23.521174 5 -0.006508 
23.652211 5 -0.006567 
23.783249 5 -0.006632 
23.914286 5 -0.006704 
24.045323 5 -0.006782 
24.176360 5 -0.006866 
24.307397 5 -0.006955 
24.438434 5 -0.007049 
24.569472 5 -0.007148 
24.700509 5 -0.007251 
24.831546 5 -0.007359 
24.962583 5 -0.007471 
25.093620 5 -0.007586 
25.224658 5 -0.007706 
25.355695 5 -0.007830 
25.486732 5 -0.007958 
25.617769 5 -0.008090 
25.748806 5 -0.008226 
25.879843 5 -0.008368 
26.010881 5 -0.008514 
26.141918 5 -0.008666 
26.272955 5 -0.008824 
26.403992 5 -0.008988 
26.535029 5 -0.009159 
26.666067 5 -0.009337 
26.797104 5 -0.009523 
26.928141 5 -0.009718 
27.059178 5 -0.009921 
27.190215 5 -0.010134 
27.321252 5 -0.010357 
27.452290 5 -0.010591 
27.583327 5 -0.010836 
27.714364 5 -0.011092 
27.845401 5 -0.011360 
27.976438 5 -0.011640 
28.107476 5 -0.011933 
28.238513 5 -0.012239 
28.369550 5 -0.012558 
28.500587 5 -0.012891 
28.631624 5 -0.013237 
28.762661 5 -0.013596 
28.893699 5 -0.013969 
29.024736 5 -0.014356 
29.155773 5 -0.014756 
29.286810 5 -0.015169 
29.417847 5 -0.015596 
29.548885 5 -0.016035 
29.679922 5 -0.016486 
29.810959 5 -0.016950 
29.941996 5 -0.017424 
30.073033 5 -0.017910 
30.204070 5 -0.018406 
30.335108 5 -0.018911 
30.466145 5 -0.019426 
30.597182 5 -0.019948 
30.728219 5 -0.020478 
30.859256 5 -0.021014 
30.990294 5 -0.021556 
31.121331 5 -0.022102 
31.252368 5 -0.022651 
31.383405 5 -0.023202 
31.514442 5 -0.023755 
31.645479 5 -0.024307 
31.776517 5 -0.024858 
31.907554 5 -0.025406 
32.038591 5 -0.025950 
32.169628 5 -0.026488 
32.300665 5 -0.027020 
32.431703 5 -0.027542 
32.562740 5 -0.028055 
32.693777 5 -0.028556 
32.824814 5 -0.029043 
32.955851 5 -0.029514 
33.086888 5 -0.029969 
33.217926 5 -0.030405 
33.348963 5 -0.030819 
33.480000 5 -0.031212 


==> stdDVDM38pulse4.dat <==
-33.348963 1 0.000202 
-33.217926 1 0.000127 
-33.086888 1 0.000050 
-32.955851 1 -0.000027 
-32.824814 1 -0.000106 
-32.693777 1 -0.000187 
-32.562740 1 -0.000268 
-32.431703 1 -0.000350 
-32.300665 1 -0.000434 
-32.169628 1 -0.000518 
-32.038591 1 -0.000604 
-31.907554 1 -0.000691 
-31.776517 1 -0.000779 
-31.645479 1 -0.000868 
-31.514442 1 -0.000958 
-31.383405 1 -0.001049 
-31.252368 1 -0.001142 
-31.121331 1 -0.001236 
-30.990294 1 -0.001330 
-30.859256 1 -0.001426 
-30.728219 1 -0.001523 
-30.597182 1 -0.001621 
-30.466145 1 -0.001721 
-30.335108 1 -0.001821 
-30.204070 1 -0.001923 
-30.073033 1 -0.002025 
-29.941996 1 -0.002129 
-29.810959 1 -0.002234 
-29.679922 1 -0.002340 
-29.548885 1 -0.002446 
-29.417847 1 -0.002554 
-29.286810 1 -0.002663 
-29.155773 1 -0.002774 
-29.024736 1 -0.002885 
-28.893699 1 -0.002997 
-28.762661 1 -0.003110 
-28.631624 1 -0.003224 
-28.500587 1 -0.003339 
-28.369550 1 -0.003455 
-28.238513 1 -0.003571 
-28.107476 1 -0.003689 
-27.976438 1 -0.003808 
-27.845401 1 -0.003927 
-27.714364 1 -0.004048 
-27.583327 1 -0.004169 
-27.452290 1 -0.004291 
-27.321252 1 -0.004413 
-27.190215 1 -0.004537 
-27.059178 1 -0.004661 
-26.928141 1 -0.004786 
-26.797104 1 -0.004912 
-26.666067 1 -0.005039 
-26.535029 1 -0.005166 
-26.403992 1 -0.005294 
-26.272955 1 -0.005423 
-26.141918 1 -0.005552 
-26.010881 1 -0.005683 
-25.879843 1 -0.005814 
-25.748806 1 -0.005945 
-25.617769 1 -0.006078 
-25.486732 1 -0.006211 
-25.355695 1 -0.006345 
-25.224658 1 -0.006479 
-25.093620 1 -0.006614 
-24.962583 1 -0.006750 
-24.831546 1 -0.006887 
-24.700509 1 -0.007025 
-24.569472 1 -0.007163 
-24.438434 1 -0.007302 
-24.307397 1 -0.007441 
-24.176360 1 -0.007582 
-24.045323 1 -0.007723 
-23.914286 1 -0.007864 
-23.783249 1 -0.008007 
-23.652211 1 -0.008149 
-23.521174 1 -0.008293 
-23.390137 1 -0.008437 
-23.259100 1 -0.008581 
-23.128063 1 -0.008725 
-22.997025 1 -0.008870 
-22.865988 1 -0.009015 
-22.734951 1 -0.009160 
-22.603914 1 -0.009305 
-22.472877 1 -0.009450 
-22.341840 1 -0.009594 
-22.210802 1 -0.009738 
-22.079765 1 -0.009882 
-21.948728 1 -0.010025 
-21.817691 1 -0.010167 
-21.686654 1 -0.010308 
-21.555616 1 -0.010448 
-21.424579 1 -0.010587 
-21.293542 1 -0.010724 
-21.162505 1 -0.010860 
-21.031468 1 -0.010995 
-20.900431 1 -0.011127 
-20.769393 1 -0.011258 
-20.638356 1 -0.011387 
-20.507319 1 -0.011513 
-20.376282 1 -0.011638 
-20.245245 1 -0.011761 
-20.114207 1 -0.011882 
-19.983170 1 -0.012000 
-19.852133 1 -0.012117 
-19.721096 1 -0.012231 
-19.590059 1 -0.012344 
-19.459022 1 -0.012455 
-19.327984 1 -0.012565 
-19.196947 1 -0.012673 
-19.065910 1 -0.012780 
-18.934873 1 -0.012886 
-18.803836 1 -0.012991 
-18.672798 1 -0.013096 
-18.541761 1 -0.013200 
-18.410724 1 -0.013305 
-18.279687 1 -0.013410 
-18.148650 1 -0.013515 
-18.017613 1 -0.013622 
-17.886575 1 -0.013729 
-17.755538 1 -0.013838 
-17.624501 1 -0.013948 
-17.493464 1 -0.014059 
-17.362427 1 -0.014173 
-17.231389 1 -0.014288 
-17.100352 1 -0.014404 
-16.969315 1 -0.014522 
-16.838278 1 -0.014642 
-16.707241 1 -0.014762 
-16.576204 1 -0.014883 
-16.445166 1 -0.015004 
-16.314129 1 -0.015124 
-16.183092 1 -0.015244 
-16.052055 1 -0.015361 
-15.921018 1 -0.015475 
-15.789980 1 -0.015586 
-15.658943 1 -0.015692 
-15.527906 1 -0.015791 
-15.396869 1 -0.015883 
-15.265832 1 -0.015967 
-15.134795 1 -0.016040 
-15.003757 1 -0.016102 
-14.872720 1 -0.016152 
-14.741683 1 -0.016187 
-14.610646 1 -0.016206 
-14.479609 1 -0.016210 
-14.348571 1 -0.016195 
-14.217534 1 -0.016161 
-14.086497 1 -0.016107 
-13.955460 1 -0.016033 
-13.824423 1 -0.015938 
-13.693386 1 -0.015822 
-13.562348 1 -0.015684 
-13.431311 1 -0.015526 
-13.300274 1 -0.015347 
-13.169237 1 -0.015149 
-13.038200 1 -0.014932 
-12.907162 1 -0.014700 
-12.776125 1 -0.014453 
-12.645088 1 -0.014194 
-12.514051 1 -0.013926 
-12.383014 1 -0.013651 
-12.251977 1 -0.013374 
-12.120939 1 -0.013098 
-11.989902 1 -0.012827 
-11.858865 1 -0.012566 
-11.727828 1 -0.012317 
-11.596791 1 -0.012087 
-11.465753 1 -0.011879 
-11.334716 1 -0.011697 
-11.203679 1 -0.011546 
-11.072642 1 -0.011430 
-10.941605 1 -0.011352 
-10.810568 1 -0.011316 
-10.679530 1 -0.011323 
-10.548493 1 -0.011377 
-10.417456 1 -0.011477 
-10.286419 1 -0.011623 
-10.155382 1 -0.011816 
-10.024344 1 -0.012054 
-9.893307 1 -0.012332 
-9.762270 1 -0.012647 
-9.631233 1 -0.012994 
-9.500196 1 -0.013365 
-9.369159 1 -0.013752 
-9.238121 1 -0.014146 
-9.107084 1 -0.014535 
-8.976047 1 -0.014908 
-8.845010 1 -0.015251 
-8.713973 1 -0.015549 
-8.582935 1 -0.015788 
-8.451898 1 -0.015952 
-8.320861 1 -0.016023 
-8.189824 1 -0.015986 
-8.058787 1 -0.015822 
-7.927750 1 -0.015516 
-7.796712 1 -0.015052 
-7.665675 1 -0.014414 
-7.534638 1 -0.013589 
-7.403601 1 -0.012565 
-7.272564 1 -0.011331 
-7.141526 1 -0.009882 
-7.010489 1 -0.008210 
-6.879452 1 -0.006317 
-6.748415 1 -0.004203 
-6.617378 1 -0.001875 
-6.486341 1 0.000656 
-6.355303 1 0.003376 
-6.224266 1 0.006265 
-6.093229 1 0.009299 
-5.962192 1 0.012447 
-5.831155 1 0.015676 
-5.700117 1 0.018947 
-5.569080 1 0.022216 
-5.438043 1 0.025435 
-5.307006 1 0.028553 
-5.175969 1 0.031514 
-5.044932 1 0.034262 
-4.913894 1 0.036737 
-4.782857 1 0.038880 
-4.651820 1 0.040629 
-4.520783 1 0.041927 
-4.389746 1 0.042716 
-4.258708 1 0.042945 
-4.127671 1 0.042564 
-3.996634 1 0.041533 
-3.865597 1 0.039816 
-3.734560 1 0.037390 
-3.603523 1 0.034239 
-3.472485 1 0.030360 
-3.341448 1 0.025764 
-3.210411 1 0.020475 
-3.079374 1 0.014533 
-2.948337 1 0.007995 
-2.817299 1 0.000937 
-2.686262 1 -0.006551 
-2.555225 1 -0.014356 
-2.424188 1 -0.022351 
-2.293151 1 -0.030387 
-2.162114 1 -0.038302 
-2.031076 1 -0.045917 
-1.900039 1 -0.053040 
-1.769002 1 -0.059469 
-1.637965 1 -0.064992 
-1.506928 1 -0.069394 
-1.375890 1 -0.072458 
-1.244853 1 -0.073969 
-1.113816 1 -0.073716 
-0.982779 1 -0.071497 
-0.851742 1 -0.067118 
-0.720705 1 -0.060403 
-0.589667 1 -0.051191 
-0.458630 1 -0.039341 
-0.327593 1 -0.024736 
-0.196556 1 -0.007290 
-0.065519 1 0.013047 
0.065519 1 0.036282 
0.196556 1 0.062366 
0.327593 1 0.091183 
0.458630 1 0.122535 
0.589667 1 0.156125 
0.720705 1 0.191550 
0.851742 1 0.228286 
0.982779 1 0.265694 
1.113816 1 0.303030 
1.244853 1 0.339474 
1.375890 1 0.374166 
1.506928 1 0.406249 
1.637965 1 0.434910 
1.769002 1 0.459407 
1.900039 1 0.479077 
2.031076 1 0.493339 
2.162114 1 0.501669 
2.293151 1 0.503571 
2.424188 1 0.498543 
2.555225 1 0.486031 
2.686262 1 0.465376 
2.817299 1 0.435749 
2.948337 1 0.396049 
3.079374 1 0.344767 
3.210411 1 0.279752 
3.341448 1 0.197831 
3.472485 1 0.094247 
3.603523 1 -0.037699 
3.734560 1 -0.203760 
3.865597 1 -0.395782 
3.996634 1 -0.579779 
4.127671 1 -0.722464 
4.258708 1 -0.822941 
4.389746 1 -0.894825 
4.520783 1 -0.946358 
4.651820 1 -0.981462 
4.782857 1 -1.002320 
4.913894 1 -1.010161 
5.044932 1 -1.006423 
5.175969 1 -0.997571 
5.307006 1 -1.019901 
5.438043 1 -1.216733 
5.569080 1 -1.632722 
5.700117 1 -1.525068 
5.831155 1 -0.959497 
5.962192 1 0.427334 
6.093229 1 1.066043 
6.224266 1 1.424349 
6.355303 1 0.441663 
6.486341 1 1.657957 
6.617378 1 0.620898 
6.748415 1 1.332274 
6.879452 1 0.955559 
7.010489 1 1.012132 
7.141526 1 1.024064 
7.272564 1 0.902720 
7.403601 1 0.877037 
7.534638 1 0.775576 
7.665675 1 0.673240 
7.796712 1 0.540616 
7.927750 1 0.385336 
8.058787 1 0.207450 
8.189824 1 0.043812 
8.320861 1 -0.083832 
8.451898 1 -0.177865 
8.582935 1 -0.248013 
8.713973 1 -0.301354 
8.845010 1 -0.342124 
8.976047 1 -0.372874 
9.107084 1 -0.395218 
9.238121 1 -0.410223 
9.369159 1 -0.418635 
9.500196 1 -0.420996 
9.631233 1 -0.417731 
9.762270 1 -0.409193 
9.893307 1 -0.395707 
10.024344 1 -0.377595 
10.155382 1 -0.355210 
10.286419 1 -0.328956 
10.417456 1 -0.299315 
10.548493 1 -0.266861 
10.679530 1 -0.232267 
10.810568 1 -0.196292 
10.941605 1 -0.159752 
11.072642 1 -0.123475 
11.203679 1 -0.088240 
11.334716 1 -0.054734 
11.465753 1 -0.023511 
11.596791 1 0.005020 
11.727828 1 0.030592 
11.858865 1 0.053061 
11.989902 1 0.072383 
12.120939 1 0.088588 
12.251977 1 0.101761 
12.383014 1 0.112025 
12.514051 1 0.119530 
12.645088 1 0.124443 
12.776125 1 0.126946 
12.907162 1 0.127232 
13.038200 1 0.125505 
13.169237 1 0.121972 
13.300274 1 0.116851 
13.431311 1 0.110362 
13.562348 1 0.102727 
13.693386 1 0.094170 
13.824423 1 0.084912 
13.955460 1 0.075166 
14.086497 1 0.065139 
14.217534 1 0.055022 
14.348571 1 0.044993 
14.479609 1 0.035212 
14.610646 1 0.025821 
14.741683 1 0.016940 
14.872720 1 0.008669 
15.003757 1 0.001087 
15.134795 1 -0.005745 
15.265832 1 -0.011788 
15.396869 1 -0.017018 
15.527906 1 -0.021426 
15.658943 1 -0.025020 
15.789980 1 -0.027819 
15.921018 1 -0.029854 
16.052055 1 -0.031163 
16.183092 1 -0.031795 
16.314129 1 -0.031803 
16.445166 1 -0.031246 
16.576204 1 -0.030186 
16.707241 1 -0.028688 
16.838278 1 -0.026817 
16.969315 1 -0.024638 
17.100352 1 -0.022217 
17.231389 1 -0.019614 
17.362427 1 -0.016889 
17.493464 1 -0.014099 
17.624501 1 -0.011295 
17.755538 1 -0.008523 
17.886575 1 -0.005827 
18.017613 1 -0.003242 
18.148650 1 -0.000800 
18.279687 1 0.001472 
18.410724 1 0.003554 
18.541761 1 0.005430 
18.672798 1 0.007088 
18.803836 1 0.008523 
18.934873 1 0.009733 
19.065910 1 0.010719 
19.196947 1 0.011486 
19.327984 1 0.012044 
19.459022 1 0.012402 
19.590059 1 0.012574 
19.721096 1 0.012574 
19.852133 1 0.012420 
19.983170 1 0.012129 
20.114207 1 0.011717 
20.245245 1 0.011204 
20.376282 1 0.010607 
20.507319 1 0.009945 
20.638356 1 0.009234 
20.769393 1 0.008490 
20.900431 1 0.007729 
21.031468 1 0.006965 
21.162505 1 0.006210 
21.293542 1 0.005476 
21.424579 1 0.004774 
21.555616 1 0.004111 
21.686654 1 0.003494 
21.817691 1 0.002930 
21.948728 1 0.002422 
22.079765 1 0.001973 
22.210802 1 0.001585 
22.341840 1 0.001259 
22.472877 1 0.000993 
22.603914 1 0.000787 
22.734951 1 0.000638 
22.865988 1 0.000542 
22.997025 1 0.000497 
23.128063 1 0.000498 
23.259100 1 0.000541 
23.390137 1 0.000620 
23.521174 1 0.000731 
23.652211 1 0.000869 
23.783249 1 0.001029 
23.914286 1 0.001206 
24.045323 1 0.001395 
24.176360 1 0.001592 
24.307397 1 0.001792 
24.438434 1 0.001993 
24.569472 1 0.002190 
24.700509 1 0.002380 
24.831546 1 0.002560 
24.962583 1 0.002729 
25.093620 1 0.002883 
25.224658 1 0.003023 
25.355695 1 0.003146 
25.486732 1 0.003252 
25.617769 1 0.003340 
25.748806 1 0.003411 
25.879843 1 0.003464 
26.010881 1 0.003499 
26.141918 1 0.003518 
26.272955 1 0.003522 
26.403992 1 0.003511 
26.535029 1 0.003486 
26.666067 1 0.003449 
26.797104 1 0.003401 
26.928141 1 0.003344 
27.059178 1 0.003278 
27.190215 1 0.003206 
27.321252 1 0.003127 
27.452290 1 0.003045 
27.583327 1 0.002959 
27.714364 1 0.002872 
27.845401 1 0.002783 
27.976438 1 0.002695 
28.107476 1 0.002608 
28.238513 1 0.002522 
28.369550 1 0.002438 
28.500587 1 0.002357 
28.631624 1 0.002279 
28.762661 1 0.002205 
28.893699 1 0.002134 
29.024736 1 0.002067 
29.155773 1 0.002004 
29.286810 1 0.001945 
29.417847 1 0.001889 
29.548885 1 0.001836 
29.679922 1 0.001786 
29.810959 1 0.001740 
29.941996 1 0.001695 
30.073033 1 0.001653 
30.204070 1 0.001613 
30.335108 1 0.001574 
30.466145 1 0.001536 
30.597182 1 0.001499 
30.728219 1 0.001462 
30.859256 1 0.001425 
30.990294 1 0.001387 
31.121331 1 0.001349 
31.252368 1 0.001309 
31.383405 1 0.001269 
31.514442 1 0.001226 
31.645479 1 0.001182 
31.776517 1 0.001136 
31.907554 1 0.001088 
32.038591 1 0.001038 
32.169628 1 0.000985 
32.300665 1 0.000930 
32.431703 1 0.000873 
32.562740 1 0.000813 
32.693777 1 0.000751 
32.824814 1 0.000686 
32.955851 1 0.000620 
33.086888 1 0.000551 
33.217926 1 0.000479 
33.348963 1 0.000406 
33.480000 1 0.000331 


==> stdDVDM38pulse6.dat <==
-33.348963 1.5 -0.015674 
-33.217926 1.5 -0.015600 
-33.086888 1.5 -0.015523 
-32.955851 1.5 -0.015439 
-32.824814 1.5 -0.015350 
-32.693777 1.5 -0.015255 
-32.562740 1.5 -0.015154 
-32.431703 1.5 -0.015047 
-32.300665 1.5 -0.014935 
-32.169628 1.5 -0.014816 
-32.038591 1.5 -0.014691 
-31.907554 1.5 -0.014561 
-31.776517 1.5 -0.014424 
-31.645479 1.5 -0.014282 
-31.514442 1.5 -0.014133 
-31.383405 1.5 -0.013979 
-31.252368 1.5 -0.013818 
-31.121331 1.5 -0.013652 
-30.990294 1.5 -0.013479 
-30.859256 1.5 -0.013300 
-30.728219 1.5 -0.013115 
-30.597182 1.5 -0.012925 
-30.466145 1.5 -0.012728 
-30.335108 1.5 -0.012525 
-30.204070 1.5 -0.012316 
-30.073033 1.5 -0.012101 
-29.941996 1.5 -0.011881 
-29.810959 1.5 -0.011654 
-29.679922 1.5 -0.011421 
-29.548885 1.5 -0.011182 
-29.417847 1.5 -0.010938 
-29.286810 1.5 -0.010687 
-29.155773 1.5 -0.010431 
-29.024736 1.5 -0.010169 
-28.893699 1.5 -0.009901 
-28.762661 1.5 -0.009627 
-28.631624 1.5 -0.009348 
-28.500587 1.5 -0.009063 
-28.369550 1.5 -0.008772 
-28.238513 1.5 -0.008475 
-28.107476 1.5 -0.008173 
-27.976438 1.5 -0.007866 
-27.845401 1.5 -0.007553 
-27.714364 1.5 -0.007234 
-27.583327 1.5 -0.006910 
-27.452290 1.5 -0.006581 
-27.321252 1.5 -0.006247 
-27.190215 1.5 -0.005908 
-27.059178 1.5 -0.005563 
-26.928141 1.5 -0.005214 
-26.797104 1.5 -0.004859 
-26.666067 1.5 -0.004500 
-26.535029 1.5 -0.004137 
-26.403992 1.5 -0.003768 
-26.272955 1.5 -0.003395 
-26.141918 1.5 -0.003018 
-26.010881 1.5 -0.002637 
-25.879843 1.5 -0.002252 
-25.748806 1.5 -0.001862 
-25.617769 1.5 -0.001469 
-25.486732 1.5 -0.001073 
-25.355695 1.5 -0.000672 
-25.224658 1.5 -0.000269 
-25.093620 1.5 0.000137 
-24.962583 1.5 0.000547 
-24.831546 1.5 0.000959 
-24.700509 1.5 0.001373 
-24.569472 1.5 0.001790 
-24.438434 1.5 0.002209 
-24.307397 1.5 0.002630 
-24.176360 1.5 0.003053 
-24.045323 1.5 0.003477 
-23.914286 1.5 0.003902 
-23.783249 1.5 0.004329 
-23.652211 1.5 0.004756 
-23.521174 1.5 0.005184 
-23.390137 1.5 0.005613 
-23.259100 1.5 0.006041 
-23.128063 1.5 0.006470 
-22.997025 1.5 0.006899 
-22.865988 1.5 0.007327 
-22.734951 1.5 0.007755 
-22.603914 1.5 0.008182 
-22.472877 1.5 0.008608 
-22.341840 1.5 0.009033 
-22.210802 1.5 0.009457 
-22.079765 1.5 0.009880 
-21.948728 1.5 0.010301 
-21.817691 1.5 0.010721 
-21.686654 1.5 0.011139 
-21.555616 1.5 0.011556 
-21.424579 1.5 0.011970 
-21.293542 1.5 0.012382 
-21.162505 1.5 0.012792 
-21.031468 1.5 0.013200 
-20.900431 1.5 0.013605 
-20.769393 1.5 0.014008 
-20.638356 1.5 0.014407 
-20.507319 1.5 0.014804 
-20.376282 1.5 0.015198 
-20.245245 1.5 0.015588 
-20.114207 1.5 0.015974 
-19.983170 1.5 0.016356 
-19.852133 1.5 0.016735 
-19.721096 1.5 0.017108 
-19.590059 1.5 0.017476 
-19.459022 1.5 0.017839 
-19.327984 1.5 0.018196 
-19.196947 1.5 0.018546 
-19.065910 1.5 0.018889 
-18.934873 1.5 0.019224 
-18.803836 1.5 0.019551 
-18.672798 1.5 0.019869 
-18.541761 1.5 0.020178 
-18.410724 1.5 0.020475 
-18.279687 1.5 0.020762 
-18.148650 1.5 0.021036 
-18.017613 1.5 0.021297 
-17.886575 1.5 0.021545 
-17.755538 1.5 0.021778 
-17.624501 1.5 0.021995 
-17.493464 1.5 0.022196 
-17.362427 1.5 0.022380 
-17.231389 1.5 0.022546 
-17.100352 1.5 0.022693 
-16.969315 1.5 0.022821 
-16.838278 1.5 0.022930 
-16.707241 1.5 0.023018 
-16.576204 1.5 0.023085 
-16.445166 1.5 0.023132 
-16.314129 1.5 0.023158 
-16.183092 1.5 0.023162 
-16.052055 1.5 0.023146 
-15.921018 1.5 0.023109 
-15.789980 1.5 0.023052 
-15.658943 1.5 0.022975 
-15.527906 1.5 0.022879 
-15.396869 1.5 0.022765 
-15.265832 1.5 0.022634 
-15.134795 1.5 0.022487 
-15.003757 1.5 0.022326 
-14.872720 1.5 0.022151 
-14.741683 1.5 0.021965 
-14.610646 1.5 0.021768 
-14.479609 1.5 0.021563 
-14.348571 1.5 0.021350 
-14.217534 1.5 0.021132 
-14.086497 1.5 0.020910 
-13.955460 1.5 0.020685 
-13.824423 1.5 0.020459 
-13.693386 1.5 0.020232 
-13.562348 1.5 0.020006 
-13.431311 1.5 0.019781 
-13.300274 1.5 0.019557 
-13.169237 1.5 0.019334 
-13.038200 1.5 0.019113 
-12.907162 1.5 0.018891 
-12.776125 1.5 0.018667 
-12.645088 1.5 0.018441 
-12.514051 1.5 0.018209 
-12.383014 1.5 0.017968 
-12.251977 1.5 0.017716 
-12.120939 1.5 0.017447 
-11.989902 1.5 0.017159 
-11.858865 1.5 0.016846 
-11.727828 1.5 0.016502 
-11.596791 1.5 0.016122 
-11.465753 1.5 0.015700 
-11.334716 1.5 0.015230 
-11.203679 1.5 0.014704 
-11.072642 1.5 0.014117 
-10.941605 1.5 0.013462 
-10.810568 1.5 0.012732 
-10.679530 1.5 0.011922 
-10.548493 1.5 0.011025 
-10.417456 1.5 0.010037 
-10.286419 1.5 0.008952 
-10.155382 1.5 0.007769 
-10.024344 1.5 0.006483 
-9.893307 1.5 0.005095 
-9.762270 1.5 0.003603 
-9.631233 1.5 0.002010 
-9.500196 1.5 0.000319 
-9.369159 1.5 -0.001465 
-9.238121 1.5 -0.003336 
-9.107084 1.5 -0.005284 
-8.976047 1.5 -0.007299 
-8.845010 1.5 -0.009367 
-8.713973 1.5 -0.011475 
-8.582935 1.5 -0.013605 
-8.451898 1.5 -0.015739 
-8.320861 1.5 -0.017856 
-8.189824 1.5 -0.019935 
-8.058787 1.5 -0.021952 
-7.927750 1.5 -0.023883 
-7.796712 1.5 -0.025704 
-7.665675 1.5 -0.027388 
-7.534638 1.5 -0.028910 
-7.403601 1.5 -0.030245 
-7.272564 1.5 -0.031370 
-7.141526 1.5 -0.032262 
-7.010489 1.5 -0.032900 
-6.879452 1.5 -0.033265 
-6.748415 1.5 -0.033344 
-6.617378 1.5 -0.033125 
-6.486341 1.5 -0.032601 
-6.355303 1.5 -0.031769 
-6.224266 1.5 -0.030632 
-6.093229 1.5 -0.029201 
-5.962192 1.5 -0.027488 
-5.831155 1.5 -0.025517 
-5.700117 1.5 -0.023315 
-5.569080 1.5 -0.020918 
-5.438043 1.5 -0.018369 
-5.307006 1.5 -0.015716 
-5.175969 1.5 -0.013017 
-5.044932 1.5 -0.010334 
-4.913894 1.5 -0.007736 
-4.782857 1.5 -0.005297 
-4.651820 1.5 -0.003096 
-4.520783 1.5 -0.001214 
-4.389746 1.5 0.000265 
-4.258708 1.5 0.001254 
-4.127671 1.5 0.001670 
-3.996634 1.5 0.001430 
-3.865597 1.5 0.000454 
-3.734560 1.5 -0.001330 
-3.603523 1.5 -0.003989 
-3.472485 1.5 -0.007578 
-3.341448 1.5 -0.012144 
-3.210411 1.5 -0.017718 
-3.079374 1.5 -0.024315 
-2.948337 1.5 -0.031935 
-2.817299 1.5 -0.040556 
-2.686262 1.5 -0.050133 
-2.555225 1.5 -0.060599 
-2.424188 1.5 -0.071862 
-2.293151 1.5 -0.083800 
-2.162114 1.5 -0.096265 
-2.031076 1.5 -0.109080 
-1.900039 1.5 -0.122042 
-1.769002 1.5 -0.134920 
-1.637965 1.5 -0.147458 
-1.506928 1.5 -0.159382 
-1.375890 1.5 -0.170399 
-1.244853 1.5 -0.180202 
-1.113816 1.5 -0.188480 
-0.982779 1.5 -0.194913 
-0.851742 1.5 -0.199185 
-0.720705 1.5 -0.200981 
-0.589667 1.5 -0.199994 
-0.458630 1.5 -0.195923 
-0.327593 1.5 -0.188477 
-0.196556 1.5 -0.177371 
-0.065519 1.5 -0.162334 
0.065519 1.5 -0.143106 
0.196556 1.5 -0.119442 
0.327593 1.5 -0.091122 
0.458630 1.5 -0.057965 
0.589667 1.5 -0.019849 
0.720705 1.5 0.023255 
0.851742 1.5 0.071232 
0.982779 1.5 0.123766 
1.113816 1.5 0.180268 
1.244853 1.5 0.239828 
1.375890 1.5 0.301194 
1.506928 1.5 0.362829 
1.637965 1.5 0.423033 
1.769002 1.5 0.480118 
1.900039 1.5 0.532571 
2.031076 1.5 0.579152 
2.162114 1.5 0.618915 
2.293151 1.5 0.651167 
2.424188 1.5 0.675380 
2.555225 1.5 0.691109 
2.686262 1.5 0.697894 
2.817299 1.5 0.695176 
2.948337 1.5 0.682196 
3.079374 1.5 0.657851 
3.210411 1.5 0.620474 
3.341448 1.5 0.567428 
3.472485 1.5 0.494244 
3.603523 1.5 0.392550 
3.734560 1.5 0.243960 
3.865597 1.5 0.006705 
3.996634 1.5 -0.316684 
4.127671 1.5 -0.564946 
4.258708 1.5 -0.705870 
4.389746 1.5 -0.818416 
4.520783 1.5 -0.947503 
4.651820 1.5 -1.255279 
4.782857 1.5 -1.782667 
4.913894 1.5 -1.774018 
5.044932 1.5 -1.343649 
5.175969 1.5 -1.179114 
5.307006 1.5 -1.166480 
5.438043 1.5 -1.142859 
5.569080 1.5 -1.067615 
5.700117 1.5 -0.938911 
5.831155 1.5 -0.730689 
5.962192 1.5 0.096858 
6.093229 1.5 1.123144 
6.224266 1.5 0.181942 
6.355303 1.5 0.910841 
6.486341 1.5 1.010943 
6.617378 1.5 0.273804 
6.748415 1.5 1.416794 
6.879452 1.5 0.337102 
7.010489 1.5 1.256297 
7.141526 1.5 0.587998 
7.272564 1.5 0.917216 
7.403601 1.5 0.782004 
7.534638 1.5 0.726365 
7.665675 1.5 0.699160 
7.796712 1.5 0.612405 
7.927750 1.5 0.530012 
8.058787 1.5 0.423401 
8.189824 1.5 0.312840 
8.320861 1.5 0.208550 
8.451898 1.5 0.118246 
8.582935 1.5 0.042131 
8.713973 1.5 -0.022127 
8.845010 1.5 -0.076782 
8.976047 1.5 -0.123442 
9.107084 1.5 -0.163166 
9.238121 1.5 -0.196650 
9.369159 1.5 -0.224365 
9.500196 1.5 -0.246644 
9.631233 1.5 -0.263736 
9.762270 1.5 -0.275844 
9.893307 1.5 -0.283147 
10.024344 1.5 -0.285818 
10.155382 1.5 -0.284042 
10.286419 1.5 -0.278030 
10.417456 1.5 -0.268037 
10.548493 1.5 -0.254375 
10.679530 1.5 -0.237426 
10.810568 1.5 -0.217650 
10.941605 1.5 -0.195581 
11.072642 1.5 -0.171813 
11.203679 1.5 -0.146970 
11.334716 1.5 -0.121677 
11.465753 1.5 -0.096519 
11.596791 1.5 -0.072014 
11.727828 1.5 -0.048592 
11.858865 1.5 -0.026591 
11.989902 1.5 -0.006260 
12.120939 1.5 0.012227 
12.251977 1.5 0.028762 
12.383014 1.5 0.043285 
12.514051 1.5 0.055780 
12.645088 1.5 0.066259 
12.776125 1.5 0.074760 
12.907162 1.5 0.081344 
13.038200 1.5 0.086090 
13.169237 1.5 0.089091 
13.300274 1.5 0.090458 
13.431311 1.5 0.090313 
13.562348 1.5 0.088790 
13.693386 1.5 0.086034 
13.824423 1.5 0.082196 
13.955460 1.5 0.077433 
14.086497 1.5 0.071903 
14.217534 1.5 0.065767 
14.348571 1.5 0.059179 
14.479609 1.5 0.052289 
14.610646 1.5 0.045238 
14.741683 1.5 0.038157 
14.872720 1.5 0.031166 
15.003757 1.5 0.024368 
15.134795 1.5 0.017857 
15.265832 1.5 0.011710 
15.396869 1.5 0.005990 
15.527906 1.5 0.000749 
15.658943 1.5 -0.003977 
15.789980 1.5 -0.008164 
15.921018 1.5 -0.011795 
16.052055 1.5 -0.014870 
16.183092 1.5 -0.017392 
16.314129 1.5 -0.019377 
16.445166 1.5 -0.020845 
16.576204 1.5 -0.021825 
16.707241 1.5 -0.022350 
16.838278 1.5 -0.022456 
16.969315 1.5 -0.022185 
17.100352 1.5 -0.021579 
17.231389 1.5 -0.020682 
17.362427 1.5 -0.019540 
17.493464 1.5 -0.018197 
17.624501 1.5 -0.016697 
17.755538 1.5 -0.015082 
17.886575 1.5 -0.013393 
18.017613 1.5 -0.011667 
18.148650 1.5 -0.009939 
18.279687 1.5 -0.008240 
18.410724 1.5 -0.006599 
18.541761 1.5 -0.005039 
18.672798 1.5 -0.003582 
18.803836 1.5 -0.002245 
18.934873 1.5 -0.001041 
19.065910 1.5 0.000020 
19.196947 1.5 0.000931 
19.327984 1.5 0.001687 
19.459022 1.5 0.002289 
19.590059 1.5 0.002738 
19.721096 1.5 0.003038 
19.852133 1.5 0.003195 
19.983170 1.5 0.003217 
20.114207 1.5 0.003113 
20.245245 1.5 0.002894 
20.376282 1.5 0.002571 
20.507319 1.5 0.002156 
20.638356 1.5 0.001661 
20.769393 1.5 0.001099 
20.900431 1.5 0.000482 
21.031468 1.5 -0.000178 
21.162505 1.5 -0.000869 
21.293542 1.5 -0.001580 
21.424579 1.5 -0.002301 
21.555616 1.5 -0.003022 
21.686654 1.5 -0.003734 
21.817691 1.5 -0.004431 
21.948728 1.5 -0.005105 
22.079765 1.5 -0.005750 
22.210802 1.5 -0.006362 
22.341840 1.5 -0.006938 
22.472877 1.5 -0.007474 
22.603914 1.5 -0.007968 
22.734951 1.5 -0.008419 
22.865988 1.5 -0.008828 
22.997025 1.5 -0.009195 
23.128063 1.5 -0.009520 
23.259100 1.5 -0.009806 
23.390137 1.5 -0.010054 
23.521174 1.5 -0.010267 
23.652211 1.5 -0.010448 
23.783249 1.5 -0.010600 
23.914286 1.5 -0.010726 
24.045323 1.5 -0.010830 
24.176360 1.5 -0.010914 
24.307397 1.5 -0.010983 
24.438434 1.5 -0.011039 
24.569472 1.5 -0.011085 
24.700509 1.5 -0.011125 
24.831546 1.5 -0.011161 
24.962583 1.5 -0.011196 
25.093620 1.5 -0.011232 
25.224658 1.5 -0.011270 
25.355695 1.5 -0.011314 
25.486732 1.5 -0.011363 
25.617769 1.5 -0.011420 
25.748806 1.5 -0.011485 
25.879843 1.5 -0.011559 
26.010881 1.5 -0.011643 
26.141918 1.5 -0.011736 
26.272955 1.5 -0.011838 
26.403992 1.5 -0.011950 
26.535029 1.5 -0.012071 
26.666067 1.5 -0.012200 
26.797104 1.5 -0.012336 
26.928141 1.5 -0.012480 
27.059178 1.5 -0.012629 
27.190215 1.5 -0.012784 
27.321252 1.5 -0.012942 
27.452290 1.5 -0.013104 
27.583327 1.5 -0.013268 
27.714364 1.5 -0.013433 
27.845401 1.5 -0.013598 
27.976438 1.5 -0.013762 
28.107476 1.5 -0.013924 
28.238513 1.5 -0.014084 
28.369550 1.5 -0.014240 
28.500587 1.5 -0.014392 
28.631624 1.5 -0.014540 
28.762661 1.5 -0.014682 
28.893699 1.5 -0.014818 
29.024736 1.5 -0.014949 
29.155773 1.5 -0.015072 
29.286810 1.5 -0.015190 
29.417847 1.5 -0.015300 
29.548885 1.5 -0.015403 
29.679922 1.5 -0.015499 
29.810959 1.5 -0.015587 
29.941996 1.5 -0.015669 
30.073033 1.5 -0.015743 
30.204070 1.5 -0.015811 
30.335108 1.5 -0.015871 
30.466145 1.5 -0.015925 
30.597182 1.5 -0.015973 
30.728219 1.5 -0.016014 
30.859256 1.5 -0.016049 
30.990294 1.5 -0.016078 
31.121331 1.5 -0.016102 
31.252368 1.5 -0.016119 
31.383405 1.5 -0.016132 
31.514442 1.5 -0.016139 
31.645479 1.5 -0.016141 
31.776517 1.5 -0.016139 
31.907554 1.5 -0.016131 
32.038591 1.5 -0.016119 
32.169628 1.5 -0.016102 
32.300665 1.5 -0.016081 
32.431703 1.5 -0.016055 
32.562740 1.5 -0.016025 
32.693777 1.5 -0.015990 
32.824814 1.5 -0.015951 
32.955851 1.5 -0.015908 
33.086888 1.5 -0.015859 
33.217926 1.5 -0.015807 
33.348963 1.5 -0.015749 
33.480000 1.5 -0.015687 


==> stdDVDM38pulse8.dat <==
-33.348963 2 0.008813 
-33.217926 2 0.008672 
-33.086888 2 0.008520 
-32.955851 2 0.008360 
-32.824814 2 0.008190 
-32.693777 2 0.008012 
-32.562740 2 0.007826 
-32.431703 2 0.007630 
-32.300665 2 0.007426 
-32.169628 2 0.007213 
-32.038591 2 0.006992 
-31.907554 2 0.006762 
-31.776517 2 0.006523 
-31.645479 2 0.006276 
-31.514442 2 0.006021 
-31.383405 2 0.005758 
-31.252368 2 0.005486 
-31.121331 2 0.005206 
-30.990294 2 0.004919 
-30.859256 2 0.004623 
-30.728219 2 0.004320 
-30.597182 2 0.004009 
-30.466145 2 0.003691 
-30.335108 2 0.003366 
-30.204070 2 0.003033 
-30.073033 2 0.002694 
-29.941996 2 0.002347 
-29.810959 2 0.001994 
-29.679922 2 0.001635 
-29.548885 2 0.001269 
-29.417847 2 0.000897 
-29.286810 2 0.000520 
-29.155773 2 0.000137 
-29.024736 2 -0.000252 
-28.893699 2 -0.000646 
-28.762661 2 -0.001044 
-28.631624 2 -0.001447 
-28.500587 2 -0.001855 
-28.369550 2 -0.002266 
-28.238513 2 -0.002682 
-28.107476 2 -0.003101 
-27.976438 2 -0.003523 
-27.845401 2 -0.003948 
-27.714364 2 -0.004375 
-27.583327 2 -0.004805 
-27.452290 2 -0.005236 
-27.321252 2 -0.005670 
-27.190215 2 -0.006104 
-27.059178 2 -0.006539 
-26.928141 2 -0.006975 
-26.797104 2 -0.007410 
-26.666067 2 -0.007846 
-26.535029 2 -0.008281 
-26.403992 2 -0.008714 
-26.272955 2 -0.009147 
-26.141918 2 -0.009577 
-26.010881 2 -0.010005 
-25.879843 2 -0.010431 
-25.748806 2 -0.010854 
-25.617769 2 -0.011273 
-25.486732 2 -0.011689 
-25.355695 2 -0.012100 
-25.224658 2 -0.012507 
-25.093620 2 -0.012909 
-24.962583 2 -0.013305 
-24.831546 2 -0.013696 
-24.700509 2 -0.014080 
-24.569472 2 -0.014458 
-24.438434 2 -0.014828 
-24.307397 2 -0.015192 
-24.176360 2 -0.015547 
-24.045323 2 -0.015895 
-23.914286 2 -0.016233 
-23.783249 2 -0.016563 
-23.652211 2 -0.016883 
-23.521174 2 -0.017193 
-23.390137 2 -0.017493 
-23.259100 2 -0.017782 
-23.128063 2 -0.018060 
-22.997025 2 -0.018326 
-22.865988 2 -0.018580 
-22.734951 2 -0.018821 
-22.603914 2 -0.019049 
-22.472877 2 -0.019263 
-22.341840 2 -0.019463 
-22.210802 2 -0.019649 
-22.079765 2 -0.019819 
-21.948728 2 -0.019973 
-21.817691 2 -0.020111 
-21.686654 2 -0.020232 
-21.555616 2 -0.020335 
-21.424579 2 -0.020420 
-21.293542 2 -0.020487 
-21.162505 2 -0.020534 
-21.031468 2 -0.020560 
-20.900431 2 -0.020567 
-20.769393 2 -0.020552 
-20.638356 2 -0.020515 
-20.507319 2 -0.020455 
-20.376282 2 -0.020373 
-20.245245 2 -0.020267 
-20.114207 2 -0.020137 
-19.983170 2 -0.019982 
-19.852133 2 -0.019803 
-19.721096 2 -0.019598 
-19.590059 2 -0.019367 
-19.459022 2 -0.019110 
-19.327984 2 -0.018827 
-19.196947 2 -0.018518 
-19.065910 2 -0.018182 
-18.934873 2 -0.017819 
-18.803836 2 -0.017430 
-18.672798 2 -0.017014 
-18.541761 2 -0.016573 
-18.410724 2 -0.016105 
-18.279687 2 -0.015612 
-18.148650 2 -0.015094 
-18.017613 2 -0.014551 
-17.886575 2 -0.013984 
-17.755538 2 -0.013394 
-17.624501 2 -0.012781 
-17.493464 2 -0.012146 
-17.362427 2 -0.011490 
-17.231389 2 -0.010814 
-17.100352 2 -0.010119 
-16.969315 2 -0.009405 
-16.838278 2 -0.008673 
-16.707241 2 -0.007925 
-16.576204 2 -0.007160 
-16.445166 2 -0.006379 
-16.314129 2 -0.005584 
-16.183092 2 -0.004774 
-16.052055 2 -0.003950 
-15.921018 2 -0.003113 
-15.789980 2 -0.002261 
-15.658943 2 -0.001396 
-15.527906 2 -0.000517 
-15.396869 2 0.000376 
-15.265832 2 0.001284 
-15.134795 2 0.002207 
-15.003757 2 0.003147 
-14.872720 2 0.004104 
-14.741683 2 0.005080 
-14.610646 2 0.006077 
-14.479609 2 0.007094 
-14.348571 2 0.008135 
-14.217534 2 0.009201 
-14.086497 2 0.010293 
-13.955460 2 0.011414 
-13.824423 2 0.012564 
-13.693386 2 0.013746 
-13.562348 2 0.014960 
-13.431311 2 0.016209 
-13.300274 2 0.017492 
-13.169237 2 0.018811 
-13.038200 2 0.020166 
-12.907162 2 0.021555 
-12.776125 2 0.022979 
-12.645088 2 0.024437 
-12.514051 2 0.025925 
-12.383014 2 0.027441 
-12.251977 2 0.028982 
-12.120939 2 0.030544 
-11.989902 2 0.032121 
-11.858865 2 0.033708 
-11.727828 2 0.035298 
-11.596791 2 0.036883 
-11.465753 2 0.038454 
-11.334716 2 0.040004 
-11.203679 2 0.041521 
-11.072642 2 0.042996 
-10.941605 2 0.044417 
-10.810568 2 0.045774 
-10.679530 2 0.047054 
-10.548493 2 0.048245 
-10.417456 2 0.049335 
-10.286419 2 0.050314 
-10.155382 2 0.051169 
-10.024344 2 0.051890 
-9.893307 2 0.052467 
-9.762270 2 0.052891 
-9.631233 2 0.053155 
-9.500196 2 0.053252 
-9.369159 2 0.053179 
-9.238121 2 0.052933 
-9.107084 2 0.052515 
-8.976047 2 0.051925 
-8.845010 2 0.051169 
-8.713973 2 0.050255 
-8.582935 2 0.049193 
-8.451898 2 0.047996 
-8.320861 2 0.046680 
-8.189824 2 0.045264 
-8.058787 2 0.043770 
-7.927750 2 0.042222 
-7.796712 2 0.040646 
-7.665675 2 0.039073 
-7.534638 2 0.037532 
-7.403601 2 0.036056 
-7.272564 2 0.034678 
-7.141526 2 0.033433 
-7.010489 2 0.032353 
-6.879452 2 0.031472 
-6.748415 2 0.030820 
-6.617378 2 0.030428 
-6.486341 2 0.030320 
-6.355303 2 0.030520 
-6.224266 2 0.031045 
-6.093229 2 0.031907 
-5.962192 2 0.033111 
-5.831155 2 0.034657 
-5.700117 2 0.036535 
-5.569080 2 0.038728 
-5.438043 2 0.041208 
-5.307006 2 0.043940 
-5.175969 2 0.046877 
-5.044932 2 0.049962 
-4.913894 2 0.053129 
-4.782857 2 0.056301 
-4.651820 2 0.059391 
-4.520783 2 0.062304 
-4.389746 2 0.064935 
-4.258708 2 0.067173 
-4.127671 2 0.068901 
-3.996634 2 0.069998 
-3.865597 2 0.070338 
-3.734560 2 0.069795 
-3.603523 2 0.068247 
-3.472485 2 0.065570 
-3.341448 2 0.061650 
-3.210411 2 0.056380 
-3.079374 2 0.049662 
-2.948337 2 0.041413 
-2.817299 2 0.031567 
-2.686262 2 0.020077 
-2.555225 2 0.006920 
-2.424188 2 -0.007902 
-2.293151 2 -0.024353 
-2.162114 2 -0.042362 
-2.031076 2 -0.061821 
-1.900039 2 -0.082576 
-1.769002 2 -0.104429 
-1.637965 2 -0.127131 
-1.506928 2 -0.150386 
-1.375890 2 -0.173850 
-1.244853 2 -0.197139 
-1.113816 2 -0.219828 
-0.982779 2 -0.241468 
-0.851742 2 -0.261590 
-0.720705 2 -0.279714 
-0.589667 2 -0.295365 
-0.458630 2 -0.308072 
-0.327593 2 -0.317377 
-0.196556 2 -0.322835 
-0.065519 2 -0.324011 
0.065519 2 -0.320476 
0.196556 2 -0.311800 
0.327593 2 -0.297542 
0.458630 2 -0.277236 
0.589667 2 -0.250386 
0.720705 2 -0.216453 
0.851742 2 -0.174858 
0.982779 2 -0.124995 
1.113816 2 -0.066283 
1.244853 2 0.001723 
1.375890 2 0.079120 
1.506928 2 0.165317 
1.637965 2 0.258635 
1.769002 2 0.356046 
1.900039 2 0.453397 
2.031076 2 0.546207 
2.162114 2 0.630673 
2.293151 2 0.704279 
2.424188 2 0.765774 
2.555225 2 0.814763 
2.686262 2 0.851260 
2.817299 2 0.875353 
2.948337 2 0.886983 
3.079374 2 0.885785 
3.210411 2 0.870919 
3.341448 2 0.840813 
3.472485 2 0.792684 
3.603523 2 0.721492 
3.734560 2 0.617269 
3.865597 2 0.456671 
3.996634 2 0.170044 
4.127671 2 -1.031296 
4.258708 2 -2.128082 
4.389746 2 -0.741076 
4.520783 2 -0.727933 
4.651820 2 -1.139307 
4.782857 2 -1.343919 
4.913894 2 -1.274790 
5.044932 2 -1.218321 
5.175969 2 -1.200771 
5.307006 2 -1.158391 
5.438043 2 -1.092556 
5.569080 2 -1.003725 
5.700117 2 -0.881151 
5.831155 2 -0.704945 
5.962192 2 -0.439190 
6.093229 2 0.590062 
6.224266 2 -0.332741 
6.355303 2 0.737999 
6.486341 2 0.190294 
6.617378 2 0.142947 
6.748415 2 1.062978 
6.879452 2 0.015685 
7.010489 2 1.135233 
7.141526 2 0.185508 
7.272564 2 0.983680 
7.403601 2 0.429617 
7.534638 2 0.698883 
7.665675 2 0.590851 
7.796712 2 0.555895 
7.927750 2 0.520023 
8.058787 2 0.455236 
8.189824 2 0.393347 
8.320861 2 0.328173 
8.451898 2 0.265914 
8.582935 2 0.207562 
8.713973 2 0.153292 
8.845010 2 0.102835 
8.976047 2 0.055932 
9.107084 2 0.012457 
9.238121 2 -0.027587 
9.369159 2 -0.064115 
9.500196 2 -0.097001 
9.631233 2 -0.126111 
9.762270 2 -0.151327 
9.893307 2 -0.172557 
10.024344 2 -0.189746 
10.155382 2 -0.202879 
10.286419 2 -0.211989 
10.417456 2 -0.217161 
10.548493 2 -0.218541 
10.679530 2 -0.216335 
10.810568 2 -0.210817 
10.941605 2 -0.202326 
11.072642 2 -0.191258 
11.203679 2 -0.178053 
11.334716 2 -0.163177 
11.465753 2 -0.147096 
11.596791 2 -0.130256 
11.727828 2 -0.113066 
11.858865 2 -0.095886 
11.989902 2 -0.079020 
12.120939 2 -0.062725 
12.251977 2 -0.047208 
12.383014 2 -0.032638 
12.514051 2 -0.019146 
12.645088 2 -0.006835 
12.776125 2 0.004219 
12.907162 2 0.013965 
13.038200 2 0.022373 
13.169237 2 0.029436 
13.300274 2 0.035162 
13.431311 2 0.039583 
13.562348 2 0.042744 
13.693386 2 0.044707 
13.824423 2 0.045550 
13.955460 2 0.045360 
14.086497 2 0.044235 
14.217534 2 0.042281 
14.348571 2 0.039609 
14.479609 2 0.036332 
14.610646 2 0.032562 
14.741683 2 0.028410 
14.872720 2 0.023983 
15.003757 2 0.019382 
15.134795 2 0.014701 
15.265832 2 0.010027 
15.396869 2 0.005437 
15.527906 2 0.001000 
15.658943 2 -0.003225 
15.789980 2 -0.007187 
15.921018 2 -0.010846 
16.052055 2 -0.014168 
16.183092 2 -0.017130 
16.314129 2 -0.019716 
16.445166 2 -0.021917 
16.576204 2 -0.023732 
16.707241 2 -0.025166 
16.838278 2 -0.026228 
16.969315 2 -0.026935 
17.100352 2 -0.027306 
17.231389 2 -0.027364 
17.362427 2 -0.027135 
17.493464 2 -0.026647 
17.624501 2 -0.025931 
17.755538 2 -0.025016 
17.886575 2 -0.023934 
18.017613 2 -0.022715 
18.148650 2 -0.021390 
18.279687 2 -0.019987 
18.410724 2 -0.018533 
18.541761 2 -0.017054 
18.672798 2 -0.015573 
18.803836 2 -0.014111 
18.934873 2 -0.012688 
19.065910 2 -0.011318 
19.196947 2 -0.010017 
19.327984 2 -0.008796 
19.459022 2 -0.007662 
19.590059 2 -0.006624 
19.721096 2 -0.005685 
19.852133 2 -0.004848 
19.983170 2 -0.004112 
20.114207 2 -0.003477 
20.245245 2 -0.002940 
20.376282 2 -0.002496 
20.507319 2 -0.002140 
20.638356 2 -0.001866 
20.769393 2 -0.001666 
20.900431 2 -0.001532 
21.031468 2 -0.001457 
21.162505 2 -0.001433 
21.293542 2 -0.001450 
21.424579 2 -0.001501 
21.555616 2 -0.001577 
21.686654 2 -0.001671 
21.817691 2 -0.001775 
21.948728 2 -0.001883 
22.079765 2 -0.001988 
22.210802 2 -0.002085 
22.341840 2 -0.002168 
22.472877 2 -0.002234 
22.603914 2 -0.002279 
22.734951 2 -0.002300 
22.865988 2 -0.002294 
22.997025 2 -0.002260 
23.128063 2 -0.002198 
23.259100 2 -0.002106 
23.390137 2 -0.001985 
23.521174 2 -0.001835 
23.652211 2 -0.001657 
23.783249 2 -0.001453 
23.914286 2 -0.001224 
24.045323 2 -0.000972 
24.176360 2 -0.000700 
24.307397 2 -0.000410 
24.438434 2 -0.000104 
24.569472 2 0.000216 
24.700509 2 0.000546 
24.831546 2 0.000885 
24.962583 2 0.001231 
25.093620 2 0.001579 
25.224658 2 0.001930 
25.355695 2 0.002280 
25.486732 2 0.002628 
25.617769 2 0.002971 
25.748806 2 0.003309 
25.879843 2 0.003641 
26.010881 2 0.003964 
26.141918 2 0.004278 
26.272955 2 0.004582 
26.403992 2 0.004875 
26.535029 2 0.005158 
26.666067 2 0.005429 
26.797104 2 0.005690 
26.928141 2 0.005938 
27.059178 2 0.006176 
27.190215 2 0.006402 
27.321252 2 0.006617 
27.452290 2 0.006822 
27.583327 2 0.007017 
27.714364 2 0.007202 
27.845401 2 0.007378 
27.976438 2 0.007546 
28.107476 2 0.007705 
28.238513 2 0.007857 
28.369550 2 0.008001 
28.500587 2 0.008139 
28.631624 2 0.008270 
28.762661 2 0.008395 
28.893699 2 0.008515 
29.024736 2 0.008629 
29.155773 2 0.008739 
29.286810 2 0.008843 
29.417847 2 0.008943 
29.548885 2 0.009038 
29.679922 2 0.009128 
29.810959 2 0.009214 
29.941996 2 0.009295 
30.073033 2 0.009371 
30.204070 2 0.009442 
30.335108 2 0.009509 
30.466145 2 0.009570 
30.597182 2 0.009625 
30.728219 2 0.009675 
30.859256 2 0.009720 
30.990294 2 0.009758 
31.121331 2 0.009789 
31.252368 2 0.009814 
31.383405 2 0.009832 
31.514442 2 0.009843 
31.645479 2 0.009846 
31.776517 2 0.009842 
31.907554 2 0.009830 
32.038591 2 0.009809 
32.169628 2 0.009780 
32.300665 2 0.009743 
32.431703 2 0.009697 
32.562740 2 0.009642 
32.693777 2 0.009578 
32.824814 2 0.009504 
32.955851 2 0.009422 
33.086888 2 0.009330 
33.217926 2 0.009229 
33.348963 2 0.009118 
33.480000 2 0.008998 


==> stdDVDM38pulseLogenerror.dat <==
0.000000 -Inf 
0.010000 -35.599211 
0.020000 -34.500599 
0.030000 -33.894463 
0.040000 -34.500599 
0.050000 -34.682921 
0.060000 -34.095134 
0.070000 -35.193746 
0.080000 -34.682921 
0.090000 -34.212917 
0.100000 -34.212917 
0.110000 -33.347920 
0.120000 -33.114305 
0.130000 -32.765998 
0.140000 -32.360533 
0.150000 -32.102704 
0.160000 -31.697239 
0.170000 -31.564971 
0.180000 -31.315625 
0.190000 -31.116209 
0.200000 -30.903287 
0.210000 -30.690240 
0.220000 -30.499345 
0.230000 -30.341716 
0.240000 -30.163308 
0.250000 -30.006360 
0.260000 -29.865870 
0.270000 -29.735580 
0.280000 -29.580618 
0.290000 -29.466899 
0.300000 -29.371687 
0.310000 -29.326334 
0.320000 -29.287477 
0.330000 -29.262386 
0.340000 -29.238773 
0.350000 -29.221634 
0.360000 -29.217395 
0.370000 -29.227600 
0.380000 -29.214017 
0.390000 -29.203950 
0.400000 -29.188214 
0.410000 -29.167076 
0.420000 -29.139307 
0.430000 -29.109247 
0.440000 -29.079327 
0.450000 -29.061795 
0.460000 -29.044566 
0.470000 -29.029730 
0.480000 -29.019266 
0.490000 -28.998661 
0.500000 -28.976475 
0.510000 -28.953470 
0.520000 -28.915850 
0.530000 -28.885648 
0.540000 -28.851038 
0.550000 -28.821565 
0.560000 -28.798485 
0.570000 -28.779741 
0.580000 -28.771582 
0.590000 -28.773751 
0.600000 -28.767797 
0.610000 -28.765641 
0.620000 -28.758665 
0.630000 -28.745384 
0.640000 -28.699992 
0.650000 -28.617741 
0.660000 -28.525518 
0.670000 -28.413067 
0.680000 -28.303137 
0.690000 -28.186749 
0.700000 -28.091247 
0.710000 -28.018512 
0.720000 -27.972398 
0.730000 -27.938626 
0.740000 -27.929249 
0.750000 -27.918343 
0.760000 -27.915578 
0.770000 -27.919267 
0.780000 -27.913738 
0.790000 -27.910527 
0.800000 -27.911443 
0.810000 -27.909154 
0.820000 -27.908240 
0.830000 -27.917651 
0.840000 -27.937449 
0.850000 -27.936039 
0.860000 -27.937449 
0.870000 -27.935569 
0.880000 -27.937920 
0.890000 -27.986627 
0.900000 -28.027480 
0.910000 -28.042783 
0.920000 -28.043568 
0.930000 -28.039913 
0.940000 -28.032383 
0.950000 -28.038871 
0.960000 -28.067391 
0.970000 -28.136422 
0.980000 -28.249659 
0.990000 -28.431017 
1.000000 -28.431017 
1.010000 -28.669206 
1.020000 -28.894797 
1.030000 -29.078590 
1.040000 -29.175964 
1.050000 -29.177589 
1.060000 -29.139307 
1.070000 -29.193983 
1.080000 -29.193157 
1.090000 -29.187393 
1.100000 -29.193157 
1.110000 -29.195637 
1.120000 -29.183296 
1.130000 -29.275749 
1.140000 -29.219089 
1.150000 -29.071985 
1.160000 -28.965893 
1.170000 -28.969188 
1.180000 -28.969188 
1.190000 -28.970509 
1.200000 -28.969848 
1.210000 -28.967869 
1.220000 -28.952172 
1.230000 -28.959336 
1.240000 -28.959989 
1.250000 -28.959989 
1.260000 -28.959336 
1.270000 -28.959336 
1.280000 -28.958682 
1.290000 -28.965893 
1.300000 -28.956725 
1.310000 -28.952821 
1.320000 -28.962609 
1.330000 -28.954771 
1.340000 -28.959336 
1.350000 -28.953470 
1.360000 -28.959989 
1.370000 -28.958682 
1.380000 -28.955422 
1.390000 -28.961953 
1.400000 -28.954120 
1.410000 -28.958029 
1.420000 -28.957377 
1.430000 -28.959336 
1.440000 -28.965235 
1.450000 -28.960644 
1.460000 -28.958029 
1.470000 -28.957377 
1.480000 -28.959336 
1.490000 -28.956725 
1.500000 -28.958682 
1.510000 -28.958029 
1.520000 -28.956725 
1.530000 -28.956725 
1.540000 -28.961298 
1.550000 -28.964578 
1.560000 -28.958682 
1.570000 -28.961953 
1.580000 -28.960644 
1.590000 -28.961953 
1.600000 -28.961953 
1.610000 -28.955422 
1.620000 -28.957377 
1.630000 -28.956725 
1.640000 -28.958682 
1.650000 -28.956725 
1.660000 -28.959989 
1.670000 -28.954771 
1.680000 -28.954120 
1.690000 -28.957377 
1.700000 -28.957377 
1.710000 -28.954771 
1.720000 -28.958682 
1.730000 -28.958682 
1.740000 -28.958029 
1.750000 -28.956725 
1.760000 -28.956725 
1.770000 -28.963921 
1.780000 -28.957377 
1.790000 -28.959989 
1.800000 -28.959989 
1.810000 -28.954120 
1.820000 -28.959336 
1.830000 -28.908990 
1.840000 -28.917103 
1.850000 -28.915850 
1.860000 -28.920241 
1.870000 -28.920241 
1.880000 -28.918357 
1.890000 -28.916476 
1.900000 -28.914600 
1.910000 -28.915225 
1.920000 -28.910857 
1.930000 -28.913975 
1.940000 -28.920241 
1.950000 -29.011661 
1.960000 -28.994590 
1.970000 -28.942485 
1.980000 -28.945703 
1.990000 -28.883222 
2.000000 -28.885041 
2.010000 -28.883828 
2.020000 -28.886863 
2.030000 -28.892349 
2.040000 -28.886863 
2.050000 -28.886255 
2.060000 -28.886255 
2.070000 -28.886863 
2.080000 -28.893572 
2.090000 -28.888079 
2.100000 -29.432744 
2.110000 -30.565511 
2.120000 -30.568773 
2.130000 -30.562259 
2.140000 -31.255406 
2.150000 -32.001899 
2.160000 -32.165224 
2.170000 -32.058252 
2.180000 -32.043863 
2.190000 -32.117971 
2.200000 -31.815022 
2.210000 -31.357885 
2.220000 -30.682887 
2.230000 -30.174261 
2.240000 -29.779128 
2.250000 -29.527320 
2.260000 -29.376635 
2.270000 -29.297509 
2.280000 -29.271275 
2.290000 -29.282950 
2.300000 -29.361864 
2.310000 -29.406849 
2.320000 -29.443292 
2.330000 -29.462565 
2.340000 -29.461484 
2.350000 -29.456099 
2.360000 -29.434845 
2.370000 -29.476719 
2.380000 -29.527320 
2.390000 -29.610250 
2.400000 -29.782100 
2.410000 -30.054034 
2.420000 -30.657569 
2.430000 -33.034262 
2.440000 -31.055917 
2.450000 -30.349559 
2.460000 -30.032777 
2.470000 -29.888784 
2.480000 -29.838734 
2.490000 -29.795584 
2.500000 -29.820012 
2.510000 -29.800119 
2.520000 -29.633065 
2.530000 -29.397689 
2.540000 -29.145586 
2.550000 -28.897251 
2.560000 -28.668717 
2.570000 -28.497124 
2.580000 -28.375551 
2.590000 -28.306534 
2.600000 -28.266842 
2.610000 -28.256756 
2.620000 -28.264230 
2.630000 -28.266842 
2.640000 -28.242293 
2.650000 -28.200425 
2.660000 -28.131840 
2.670000 -28.046712 
2.680000 -27.994068 
2.690000 -27.950948 
2.700000 -27.940040 
2.710000 -27.945717 
2.720000 -27.969964 
2.730000 -27.985393 
2.740000 -27.989845 
2.750000 -27.960291 
2.760000 -27.899822 
2.770000 -27.851615 
2.780000 -27.811829 
2.790000 -27.801509 
2.800000 -27.815987 
2.810000 -27.850536 
2.820000 -27.882751 
2.830000 -27.898237 
2.840000 -27.882528 
2.850000 -27.842160 
2.860000 -27.792515 
2.870000 -27.768190 
2.880000 -27.770377 
2.890000 -27.809343 
2.900000 -27.859635 
2.910000 -27.907326 
2.920000 -27.945717 
2.930000 -27.946191 
2.940000 -27.908240 
2.950000 -27.867939 
2.960000 -27.854425 
2.970000 -27.878750 
2.980000 -27.876977 
2.990000 -27.877420 
3.000000 -27.876091 
3.010000 -27.878306 
3.020000 -27.876755 
3.030000 -27.874986 
3.040000 -27.851830 
3.050000 -27.840237 
3.060000 -27.877420 
3.070000 -27.875428 
3.080000 -27.875870 
3.090000 -27.875428 
3.100000 -27.875870 
3.110000 -27.876313 
3.120000 -27.875870 
3.130000 -27.875207 
3.140000 -27.851399 
3.150000 -27.865309 
3.160000 -27.867281 
3.170000 -27.866404 
3.180000 -27.867500 
3.190000 -27.865747 
3.200000 -27.865309 
3.210000 -27.866623 
3.220000 -27.867500 
3.230000 -27.866842 
3.240000 -27.849027 
3.250000 -27.858330 
3.260000 -27.922970 
3.270000 -27.921811 
3.280000 -27.923897 
3.290000 -27.922738 
3.300000 -27.922738 
3.310000 -27.922043 
3.320000 -27.923665 
3.330000 -27.922970 
3.340000 -27.924362 
3.350000 -27.921348 
3.360000 -27.925988 
3.370000 -27.939097 
3.380000 -28.001564 
3.390000 -28.149713 
3.400000 -28.147679 
3.410000 -28.149423 
3.420000 -28.145650 
3.430000 -28.150586 
3.440000 -28.150586 
3.450000 -28.149423 
3.460000 -28.150586 
3.470000 -28.150004 
3.480000 -28.144491 
3.490000 -28.142179 
3.500000 -28.147389 
3.510000 -28.159946 
3.520000 -28.158771 
3.530000 -28.159065 
3.540000 -28.173258 
3.550000 -28.209956 
3.560000 -28.263577 
3.570000 -28.327160 
3.580000 -28.439531 
3.590000 -28.532744 
3.600000 -28.625200 
3.610000 -28.689458 
3.620000 -28.703023 
3.630000 -28.677553 
3.640000 -28.603445 
3.650000 -28.546490 
3.660000 -28.475136 
3.670000 -28.405150 
3.680000 -28.342561 
3.690000 -28.303137 
3.700000 -28.290334 
3.710000 -28.281003 
3.720000 -28.277031 
3.730000 -28.280009 
3.740000 -28.280009 
3.750000 -28.277031 
3.760000 -28.279346 
3.770000 -28.279015 
3.780000 -28.277362 
3.790000 -28.280672 
3.800000 -28.280672 
3.810000 -28.282663 
3.820000 -28.286324 
3.830000 -28.293351 
3.840000 -28.301782 
3.850000 -28.302459 
3.860000 -28.311993 
3.870000 -28.314390 
3.880000 -28.315420 
3.890000 -28.316450 
3.900000 -28.316450 
3.910000 -28.314390 
3.920000 -28.309260 
3.930000 -28.307896 
3.940000 -28.304155 
3.950000 -28.308919 
3.960000 -28.306194 
3.970000 -28.306874 
3.980000 -28.304155 
3.990000 -28.302798 
4.000000 -28.299076 
4.010000 -28.298064 
4.020000 -28.293687 
4.030000 -28.279015 
4.040000 -28.267496 
4.050000 -28.260648 
4.060000 -28.243890 
4.070000 -28.238789 
4.080000 -28.228666 
4.090000 -28.224269 
4.100000 -28.216154 
4.110000 -28.212431 
4.120000 -28.207488 
4.130000 -28.208104 
4.140000 -28.206256 
4.150000 -28.206256 
4.160000 -28.198896 
4.170000 -28.191590 
4.180000 -28.182833 
4.190000 -28.169987 
4.200000 -28.154378 
4.210000 -28.134129 
4.220000 -28.116248 
4.230000 -28.099788 
4.240000 -28.086594 
4.250000 -28.072763 
4.260000 -28.069000 
4.270000 -28.058324 
4.280000 -28.058324 
4.290000 -28.054086 
4.300000 -28.048813 
4.310000 -28.044877 
4.320000 -28.038350 
4.330000 -28.029284 
4.340000 -28.020555 
4.350000 -28.014692 
4.360000 -28.009117 
4.370000 -28.004579 
4.380000 -28.004579 
4.390000 -28.001313 
4.400000 -28.001063 
4.410000 -27.996810 
4.420000 -27.993321 
4.430000 -27.992824 
4.440000 -27.992078 
4.450000 -27.988111 
4.460000 -27.984899 
4.470000 -27.986875 
4.480000 -27.985640 
4.490000 -27.983174 
4.500000 -27.982682 
4.510000 -27.982682 
4.520000 -27.984899 
4.530000 -27.980960 
4.540000 -27.976792 
4.550000 -27.975814 
4.560000 -27.976303 
4.570000 -27.975814 
4.580000 -27.973616 
4.590000 -27.975081 
4.600000 -27.977282 
4.610000 -27.979242 
4.620000 -27.983667 
4.630000 -27.985886 
4.640000 -27.984160 
4.650000 -27.986380 
4.660000 -27.986133 
4.670000 -27.989349 
4.680000 -27.988359 
4.690000 -27.990341 
4.700000 -27.997309 
4.710000 -28.000561 
4.720000 -28.007602 
4.730000 -28.009876 
4.740000 -28.009623 
4.750000 -28.009117 
4.760000 -28.011901 
4.770000 -28.010129 
4.780000 -28.013169 
4.790000 -28.016728 
4.800000 -28.026966 
4.810000 -28.030058 
4.820000 -28.039131 
4.830000 -28.048025 
4.840000 -28.053293 
4.850000 -28.060716 
4.860000 -28.071148 
4.870000 -28.073841 
4.880000 -28.077352 
4.890000 -28.082506 
4.900000 -28.090150 
4.910000 -28.100065 
4.920000 -28.114000 
4.930000 -28.128133 
4.940000 -28.147389 
4.950000 -28.159065 
4.960000 -28.172662 
4.970000 -28.181331 
4.980000 -28.188260 
4.990000 -28.189469 
5.000000 -28.192501 


==> stdDVDMpulse0.dat <==
-33.480000 0 0.000000 
-32.952756 0 0.000000 
-32.425512 0 0.000000 
-31.898268 0 0.000000 
-31.371024 0 -0.000000 
-30.843780 0 -0.000000 
-30.316535 0 -0.000001 
-29.789291 0 -0.000002 
-29.262047 0 -0.000002 
-28.734803 0 -0.000002 
-28.207559 0 -0.000001 
-27.680315 0 0.000001 
-27.153071 0 0.000003 
-26.625827 0 0.000005 
-26.098583 0 0.000006 
-25.571339 0 0.000006 
-25.044094 0 0.000004 
-24.516850 0 -0.000001 
-23.989606 0 -0.000007 
-23.462362 0 -0.000015 
-22.935118 0 -0.000021 
-22.407874 0 -0.000023 
-21.880630 0 -0.000019 
-21.353386 0 -0.000006 
-20.826142 0 0.000015 
-20.298898 0 0.000042 
-19.771654 0 0.000068 
-19.244409 0 0.000084 
-18.717165 0 0.000080 
-18.189921 0 0.000047 
-17.662677 0 -0.000018 
-17.135433 0 -0.000109 
-16.608189 0 -0.000208 
-16.080945 0 -0.000286 
-15.553701 0 -0.000308 
-15.026457 0 -0.000237 
-14.499213 0 -0.000052 
-13.971969 0 0.000242 
-13.444724 0 0.000599 
-12.917480 0 0.000932 
-12.390236 0 0.001118 
-11.862992 0 0.001022 
-11.335748 0 0.000537 
-10.808504 0 -0.000366 
-10.281260 0 -0.001593 
-9.754016 0 -0.002891 
-9.226772 0 -0.003864 
-8.699528 0 -0.004025 
-8.172283 0 -0.002921 
-7.645039 0 -0.000297 
-7.117795 0 0.003720 
-6.590551 0 0.008474 
-6.063307 0 0.012739 
-5.536063 0 0.014851 
-5.008819 0 0.013041 
-4.481575 0 0.005982 
-3.954331 0 -0.006558 
-3.427087 0 -0.023089 
-2.899843 0 -0.040049 
-2.372598 0 -0.051978 
-1.845354 0 -0.052413 
-1.318110 0 -0.035543 
-0.790866 0 0.001586 
-0.263622 0 0.056621 
0.263622 0 0.119836 
0.790866 0 0.173737 
1.318110 0 0.195687 
1.845354 0 0.162918 
2.372598 0 0.057837 
2.899843 0 -0.124451 
3.427087 0 -0.358622 
3.954331 0 -0.572173 
4.481575 0 -0.675468 
5.008819 0 -0.596814 
5.536063 0 -0.211194 
6.063307 0 0.930414 
6.590551 0 1.460218 
7.117795 0 1.432525 
7.645039 0 0.432866 
8.172283 0 -0.711256 
8.699528 0 -0.885969 
9.226772 0 -0.793374 
9.754016 0 -0.517860 
10.281260 0 -0.183581 
10.808504 0 0.076291 
11.335748 0 0.222199 
11.862992 0 0.267174 
12.390236 0 0.237236 
12.917480 0 0.163279 
13.444724 0 0.076452 
13.971969 0 0.001138 
14.499213 0 -0.049330 
15.026457 0 -0.071979 
15.553701 0 -0.071028 
16.080945 0 -0.054483 
16.608189 0 -0.031189 
17.135433 0 -0.008598 
17.662677 0 0.008454 
18.189921 0 0.017981 
18.717165 0 0.020337 
19.244409 0 0.017364 
19.771654 0 0.011486 
20.298898 0 0.004978 
20.826142 0 -0.000496 
21.353386 0 -0.004051 
21.880630 0 -0.005526 
22.407874 0 -0.005277 
22.935118 0 -0.003930 
23.462362 0 -0.002147 
23.989606 0 -0.000473 
24.516850 0 0.000754 
25.044094 0 0.001408 
25.571339 0 0.001530 
26.098583 0 0.001270 
26.625827 0 0.000811 
27.153071 0 0.000323 
27.680315 0 -0.000077 
28.207559 0 -0.000327 
28.734803 0 -0.000422 
29.262047 0 -0.000391 
29.789291 0 -0.000282 
30.316535 0 -0.000147 
30.843780 0 -0.000023 
31.371024 0 0.000065 
31.898268 0 0.000110 
32.425512 0 0.000115 
32.952756 0 0.000093 


==> stdDVDMpulse1.dat <==
-33.480000 1 0.001987 
-32.952756 1 0.002110 
-32.425512 1 0.002226 
-31.898268 1 0.002336 
-31.371024 1 0.002439 
-30.843780 1 0.002533 
-30.316535 1 0.002617 
-29.789291 1 0.002691 
-29.262047 1 0.002753 
-28.734803 1 0.002803 
-28.207559 1 0.002841 
-27.680315 1 0.002865 
-27.153071 1 0.002875 
-26.625827 1 0.002870 
-26.098583 1 0.002849 
-25.571339 1 0.002809 
-25.044094 1 0.002750 
-24.516850 1 0.002667 
-23.989606 1 0.002559 
-23.462362 1 0.002425 
-22.935118 1 0.002267 
-22.407874 1 0.002085 
-21.880630 1 0.001886 
-21.353386 1 0.001674 
-20.826142 1 0.001457 
-20.298898 1 0.001237 
-19.771654 1 0.001014 
-19.244409 1 0.000782 
-18.717165 1 0.000527 
-18.189921 1 0.000232 
-17.662677 1 -0.000125 
-17.135433 1 -0.000557 
-16.608189 1 -0.001067 
-16.080945 1 -0.001636 
-15.553701 1 -0.002219 
-15.026457 1 -0.002747 
-14.499213 1 -0.003136 
-13.971969 1 -0.003311 
-13.444724 1 -0.003225 
-12.917480 1 -0.002895 
-12.390236 1 -0.002425 
-11.862992 1 -0.002008 
-11.335748 1 -0.001907 
-10.808504 1 -0.002398 
-10.281260 1 -0.003684 
-9.754016 1 -0.005785 
-9.226772 1 -0.008438 
-8.699528 1 -0.011049 
-8.172283 1 -0.012714 
-7.645039 1 -0.012375 
-7.117795 1 -0.009086 
-6.590551 1 -0.002386 
-6.063307 1 0.007318 
-5.536063 1 0.018457 
-5.008819 1 0.028260 
-4.481575 1 0.033096 
-3.954331 1 0.029267 
-3.427087 1 0.014206 
-2.899843 1 -0.012119 
-2.372598 1 -0.045869 
-1.845354 1 -0.078654 
-1.318110 1 -0.098238 
-0.790866 1 -0.090881 
-0.263622 1 -0.044579 
0.263622 1 0.047015 
0.790866 1 0.177777 
1.318110 1 0.319968 
1.845354 1 0.426628 
2.372598 1 0.451611 
2.899843 1 0.354800 
3.427087 1 0.056605 
3.954331 1 -0.537216 
4.481575 1 -1.036695 
5.008819 1 -1.183320 
5.536063 1 -1.183508 
6.063307 1 0.616308 
6.590551 1 1.374889 
7.117795 1 0.789756 
7.645039 1 0.858520 
8.172283 1 0.132155 
8.699528 1 -0.316516 
9.226772 1 -0.420193 
9.754016 1 -0.416788 
10.281260 1 -0.329355 
10.808504 1 -0.193653 
11.335748 1 -0.052747 
11.862992 1 0.053696 
12.390236 1 0.110943 
12.917480 1 0.123969 
13.444724 1 0.105122 
13.971969 1 0.068773 
14.499213 1 0.028617 
15.026457 1 -0.004987 
15.553701 1 -0.026579 
16.080945 1 -0.035303 
16.608189 1 -0.033479 
17.135433 1 -0.024992 
17.662677 1 -0.013927 
18.189921 1 -0.003605 
18.717165 1 0.003915 
19.244409 1 0.007884 
19.771654 1 0.008598 
20.298898 1 0.006984 
20.826142 1 0.004185 
21.353386 1 0.001234 
21.880630 1 -0.001142 
22.407874 1 -0.002583 
22.935118 1 -0.003057 
23.462362 1 -0.002757 
23.989606 1 -0.001984 
24.516850 1 -0.001044 
25.044094 1 -0.000180 
25.571339 1 0.000466 
26.098583 1 0.000846 
26.625827 1 0.000990 
27.153071 1 0.000972 
27.680315 1 0.000876 
28.207559 1 0.000780 
28.734803 1 0.000735 
29.262047 1 0.000763 
29.789291 1 0.000865 
30.316535 1 0.001024 
30.843780 1 0.001215 
31.371024 1 0.001416 
31.898268 1 0.001609 
32.425512 1 0.001782 
32.952756 1 0.001932 


==> stdDVDMpulse10.dat <==
-33.480000 10 -0.029923 
-32.952756 10 -0.024982 
-32.425512 10 -0.018159 
-31.898268 10 -0.009739 
-31.371024 10 -0.000145 
-30.843780 10 0.010071 
-30.316535 10 0.020264 
-29.789291 10 0.029720 
-29.262047 10 0.037713 
-28.734803 10 0.043556 
-28.207559 10 0.046661 
-27.680315 10 0.046601 
-27.153071 10 0.043161 
-26.625827 10 0.036385 
-26.098583 10 0.026596 
-25.571339 10 0.014408 
-25.044094 10 0.000695 
-24.516850 10 -0.013452 
-23.989606 10 -0.026810 
-23.462362 10 -0.038112 
-22.935118 10 -0.046159 
-22.407874 10 -0.049925 
-21.880630 10 -0.048657 
-21.353386 10 -0.041959 
-20.826142 10 -0.029859 
-20.298898 10 -0.012866 
-19.771654 10 0.007998 
-19.244409 10 0.031169 
-18.717165 10 0.054550 
-18.189921 10 0.075561 
-17.662677 10 0.091260 
-17.135433 10 0.098556 
-16.608189 10 0.094545 
-16.080945 10 0.076978 
-15.553701 10 0.044861 
-15.026457 10 -0.000800 
-14.499213 10 -0.056235 
-13.971969 10 -0.114412 
-13.444724 10 -0.165272 
-12.917480 10 -0.196997 
-12.390236 10 -0.197972 
-11.862992 10 -0.158791 
-11.335748 10 -0.074501 
-10.808504 10 0.051312 
-10.281260 10 0.200132 
-9.754016 10 0.336743 
-9.226772 10 0.420471 
-8.699528 10 0.418230 
-8.172283 10 0.300197 
-7.645039 10 0.024970 
-7.117795 10 -0.396578 
-6.590551 10 -0.757279 
-6.063307 10 -0.894030 
-5.536063 10 -0.820923 
-5.008819 10 -0.377940 
-4.481575 10 0.805273 
-3.954331 10 1.050654 
-3.427087 10 1.066414 
-2.899843 10 0.904086 
-2.372598 10 -0.044759 
-1.845354 10 -0.541288 
-1.318110 10 -0.804960 
-0.790866 10 -0.724869 
-0.263622 10 -0.507335 
0.263622 10 0.023794 
0.790866 10 0.190198 
1.318110 10 0.281386 
1.845354 10 0.252268 
2.372598 10 0.197764 
2.899843 10 0.161487 
3.427087 10 -0.000829 
3.954331 10 -0.052868 
4.481575 10 -0.178661 
5.008819 10 0.137060 
5.536063 10 -0.160120 
6.063307 10 -0.280337 
6.590551 10 0.312092 
7.117795 10 -0.165144 
7.645039 10 0.077634 
8.172283 10 0.033309 
8.699528 10 0.029935 
9.226772 10 0.021589 
9.754016 10 0.013912 
10.281260 10 0.010055 
10.808504 10 0.006383 
11.335748 10 0.003890 
11.862992 10 0.003409 
12.390236 10 0.003985 
12.917480 10 0.004477 
13.444724 10 0.004339 
13.971969 10 0.003407 
14.499213 10 0.001666 
15.026457 10 -0.000752 
15.553701 10 -0.003562 
16.080945 10 -0.006421 
16.608189 10 -0.009018 
17.135433 10 -0.011112 
17.662677 10 -0.012541 
18.189921 10 -0.013220 
18.717165 10 -0.013124 
19.244409 10 -0.012276 
19.771654 10 -0.010733 
20.298898 10 -0.008570 
20.826142 10 -0.005883 
21.353386 10 -0.002782 
21.880630 10 0.000599 
22.407874 10 0.004108 
22.935118 10 0.007572 
23.462362 10 0.010802 
23.989606 10 0.013599 
24.516850 10 0.015769 
25.044094 10 0.017129 
25.571339 10 0.017526 
26.098583 10 0.016846 
26.625827 10 0.015028 
27.153071 10 0.012075 
27.680315 10 0.008055 
28.207559 10 0.003111 
28.734803 10 -0.002541 
29.262047 10 -0.008616 
29.789291 10 -0.014774 
30.316535 10 -0.020634 
30.843780 10 -0.025807 
31.371024 10 -0.029921 
31.898268 10 -0.032660 
32.425512 10 -0.033746 
32.952756 10 -0.032831 


==> stdDVDMpulse2.dat <==
-33.480000 2 0.003039 
-32.952756 2 0.002817 
-32.425512 2 0.002551 
-31.898268 2 0.002241 
-31.371024 2 0.001885 
-30.843780 2 0.001485 
-30.316535 2 0.001043 
-29.789291 2 0.000559 
-29.262047 2 0.000038 
-28.734803 2 -0.000516 
-28.207559 2 -0.001099 
-27.680315 2 -0.001705 
-27.153071 2 -0.002325 
-26.625827 2 -0.002952 
-26.098583 2 -0.003577 
-25.571339 2 -0.004191 
-25.044094 2 -0.004786 
-24.516850 2 -0.005354 
-23.989606 2 -0.005887 
-23.462362 2 -0.006378 
-22.935118 2 -0.006817 
-22.407874 2 -0.007193 
-21.880630 2 -0.007491 
-21.353386 2 -0.007692 
-20.826142 2 -0.007774 
-20.298898 2 -0.007714 
-19.771654 2 -0.007490 
-19.244409 2 -0.007088 
-18.717165 2 -0.006504 
-18.189921 2 -0.005753 
-17.662677 2 -0.004863 
-17.135433 2 -0.003880 
-16.608189 2 -0.002853 
-16.080945 2 -0.001822 
-15.553701 2 -0.000802 
-15.026457 2 0.000234 
-14.499213 2 0.001361 
-13.971969 2 0.002701 
-13.444724 2 0.004391 
-12.917480 2 0.006545 
-12.390236 2 0.009188 
-11.862992 2 0.012201 
-11.335748 2 0.015268 
-10.808504 2 0.017875 
-10.281260 2 0.019366 
-9.754016 2 0.019078 
-9.226772 2 0.016533 
-8.699528 2 0.011676 
-8.172283 2 0.005076 
-7.645039 2 -0.001974 
-7.117795 2 -0.007554 
-6.590551 2 -0.009467 
-6.063307 2 -0.005858 
-5.536063 2 0.003997 
-5.008819 2 0.018873 
-4.481575 2 0.035040 
-3.954331 2 0.046289 
-3.427087 2 0.044830 
-2.899843 2 0.023077 
-2.372598 2 -0.023819 
-1.845354 2 -0.094755 
-1.318110 2 -0.179193 
-0.790866 2 -0.255770 
-0.263622 2 -0.295998 
0.263622 2 -0.270409 
0.790866 2 -0.149488 
1.318110 2 0.095994 
1.845354 2 0.446311 
2.372598 2 0.756373 
2.899843 2 0.888491 
3.427087 2 0.814514 
3.954331 2 0.277767 
4.481575 2 -1.421150 
5.008819 2 -1.199459 
5.536063 2 -1.072121 
6.063307 2 -0.402854 
6.590551 2 0.769915 
7.117795 2 0.340398 
7.645039 2 0.848357 
8.172283 2 0.416773 
8.699528 2 0.151920 
9.226772 2 -0.026547 
9.754016 2 -0.149278 
10.281260 2 -0.203040 
10.808504 2 -0.196585 
11.335748 2 -0.145791 
11.862992 2 -0.077308 
12.390236 2 -0.014298 
12.917480 2 0.030836 
13.444724 2 0.054320 
13.971969 2 0.058026 
14.499213 2 0.047472 
15.026457 2 0.029692 
15.553701 2 0.011105 
16.080945 2 -0.003836 
16.608189 2 -0.012992 
17.135433 2 -0.016214 
17.662677 2 -0.014723 
18.189921 2 -0.010388 
18.717165 2 -0.005097 
19.244409 2 -0.000327 
19.771654 2 0.003054 
20.298898 2 0.004778 
20.826142 2 0.005039 
21.353386 2 0.004296 
21.880630 2 0.003085 
22.407874 2 0.001870 
22.935118 2 0.000964 
23.462362 2 0.000510 
23.989606 2 0.000503 
24.516850 2 0.000839 
25.044094 2 0.001372 
25.571339 2 0.001958 
26.098583 2 0.002489 
26.625827 2 0.002903 
27.153071 2 0.003179 
27.680315 2 0.003335 
28.207559 2 0.003402 
28.734803 2 0.003419 
29.262047 2 0.003416 
29.789291 2 0.003414 
30.316535 2 0.003420 
30.843780 2 0.003428 
31.371024 2 0.003430 
31.898268 2 0.003412 
32.425512 2 0.003362 
32.952756 2 0.003271 


==> stdDVDMpulse3.dat <==
-33.480000 3 -0.005584 
-32.952756 3 -0.006141 
-32.425512 3 -0.006611 
-31.898268 3 -0.006982 
-31.371024 3 -0.007239 
-30.843780 3 -0.007372 
-30.316535 3 -0.007370 
-29.789291 3 -0.007226 
-29.262047 3 -0.006934 
-28.734803 3 -0.006492 
-28.207559 3 -0.005899 
-27.680315 3 -0.005158 
-27.153071 3 -0.004273 
-26.625827 3 -0.003254 
-26.098583 3 -0.002112 
-25.571339 3 -0.000864 
-25.044094 3 0.000471 
-24.516850 3 0.001865 
-23.989606 3 0.003287 
-23.462362 3 0.004698 
-22.935118 3 0.006057 
-22.407874 3 0.007320 
-21.880630 3 0.008442 
-21.353386 3 0.009386 
-20.826142 3 0.010118 
-20.298898 3 0.010621 
-19.771654 3 0.010883 
-19.244409 3 0.010906 
-18.717165 3 0.010689 
-18.189921 3 0.010231 
-17.662677 3 0.009512 
-17.135433 3 0.008496 
-16.608189 3 0.007125 
-16.080945 3 0.005337 
-15.553701 3 0.003082 
-15.026457 3 0.000356 
-14.499213 3 -0.002758 
-13.971969 3 -0.006059 
-13.444724 3 -0.009216 
-12.917480 3 -0.011789 
-12.390236 3 -0.013282 
-11.862992 3 -0.013258 
-11.335748 3 -0.011469 
-10.808504 3 -0.007992 
-10.281260 3 -0.003330 
-9.754016 3 0.001591 
-9.226772 3 0.005553 
-8.699528 3 0.007334 
-8.172283 3 0.006141 
-7.645039 3 0.002082 
-7.117795 3 -0.003433 
-6.590551 3 -0.007553 
-6.063307 3 -0.006287 
-5.536063 3 0.004651 
-5.008819 3 0.028458 
-4.481575 3 0.065490 
-3.954331 3 0.111432 
-3.427087 3 0.156138 
-2.899843 3 0.184163 
-2.372598 3 0.177336 
-1.845354 3 0.117962 
-1.318110 3 -0.007922 
-0.790866 3 -0.201376 
-0.263622 3 -0.428206 
0.263622 3 -0.613194 
0.790866 3 -0.686726 
1.318110 3 -0.606434 
1.845354 3 -0.262602 
2.372598 3 0.553556 
2.899843 3 1.087840 
3.427087 3 1.224569 
3.954331 3 1.265803 
4.481575 3 -0.604061 
5.008819 3 -0.677192 
5.536063 3 -1.007505 
6.063307 3 -0.724969 
6.590551 3 0.049812 
7.117795 3 -0.193567 
7.645039 3 0.553121 
8.172283 3 0.286284 
8.699528 3 0.251966 
9.226772 3 0.169715 
9.754016 3 0.066457 
10.281260 3 -0.023801 
10.808504 3 -0.082421 
11.335748 3 -0.102164 
11.862992 3 -0.092070 
12.390236 3 -0.065453 
12.917480 3 -0.033498 
13.444724 3 -0.004687 
13.971969 3 0.015600 
14.499213 3 0.025563 
15.026457 3 0.026440 
15.553701 3 0.021160 
16.080945 3 0.013040 
16.608189 3 0.004919 
17.135433 3 -0.001295 
17.662677 3 -0.004746 
18.189921 3 -0.005482 
18.717165 3 -0.004150 
19.244409 3 -0.001651 
19.771654 3 0.001144 
20.298898 3 0.003578 
20.826142 3 0.005282 
21.353386 3 0.006162 
21.880630 3 0.006328 
22.407874 3 0.006000 
22.935118 3 0.005423 
23.462362 3 0.004803 
23.989606 3 0.004272 
24.516850 3 0.003883 
25.044094 3 0.003624 
25.571339 3 0.003443 
26.098583 3 0.003270 
26.625827 3 0.003045 
27.153071 3 0.002721 
27.680315 3 0.002279 
28.207559 3 0.001718 
28.734803 3 0.001057 
29.262047 3 0.000321 
29.789291 3 -0.000463 
30.316535 3 -0.001266 
30.843780 3 -0.002067 
31.371024 3 -0.002847 
31.898268 3 -0.003592 
32.425512 3 -0.004285 
32.952756 3 -0.004914 


==> stdDVDMpulse4.dat <==
-33.480000 4 0.000912 
-32.952756 4 0.001857 
-32.425512 4 0.002746 
-31.898268 4 0.003550 
-31.371024 4 0.004243 
-30.843780 4 0.004799 
-30.316535 4 0.005196 
-29.789291 4 0.005416 
-29.262047 4 0.005443 
-28.734803 4 0.005269 
-28.207559 4 0.004890 
-27.680315 4 0.004313 
-27.153071 4 0.003549 
-26.625827 4 0.002623 
-26.098583 4 0.001565 
-25.571339 4 0.000418 
-25.044094 4 -0.000768 
-24.516850 4 -0.001940 
-23.989606 4 -0.003037 
-23.462362 4 -0.004002 
-22.935118 4 -0.004779 
-22.407874 4 -0.005317 
-21.880630 4 -0.005575 
-21.353386 4 -0.005514 
-20.826142 4 -0.005101 
-20.298898 4 -0.004306 
-19.771654 4 -0.003095 
-19.244409 4 -0.001437 
-18.717165 4 0.000692 
-18.189921 4 0.003300 
-17.662677 4 0.006354 
-17.135433 4 0.009765 
-16.608189 4 0.013363 
-16.080945 4 0.016884 
-15.553701 4 0.019977 
-15.026457 4 0.022235 
-14.499213 4 0.023245 
-13.971969 4 0.022676 
-13.444724 4 0.020366 
-12.917480 4 0.016404 
-12.390236 4 0.011163 
-11.862992 4 0.005276 
-11.335748 4 -0.000492 
-10.808504 4 -0.005450 
-10.281260 4 -0.009250 
-9.754016 4 -0.012142 
-9.226772 4 -0.015132 
-8.699528 4 -0.019924 
-8.172283 4 -0.028562 
-7.645039 4 -0.042759 
-7.117795 4 -0.062950 
-6.590551 4 -0.087273 
-6.063307 4 -0.110787 
-5.536063 4 -0.125391 
-5.008819 4 -0.120757 
-4.481575 4 -0.086247 
-3.954331 4 -0.013605 
-3.427087 4 0.098878 
-2.899843 4 0.239579 
-2.372598 4 0.378082 
-1.845354 4 0.471699 
-1.318110 4 0.480547 
-0.790866 4 0.366404 
-0.263622 4 0.060585 
0.263622 4 -0.471469 
0.790866 4 -0.910607 
1.318110 4 -1.036102 
1.845354 4 -0.940402 
2.372598 4 -0.429677 
2.899843 4 1.213646 
3.427087 4 1.133774 
3.954331 4 1.001643 
4.481575 4 0.300490 
5.008819 4 -0.105746 
5.536063 4 -0.713823 
6.063307 4 -0.510588 
6.590551 4 -0.157979 
7.117795 4 -0.557616 
7.645039 4 0.180573 
8.172283 4 0.063875 
8.699528 4 0.140532 
9.226772 4 0.157931 
9.754016 4 0.132388 
10.281260 4 0.083392 
10.808504 4 0.029472 
11.335748 4 -0.011103 
11.862992 4 -0.033397 
12.390236 4 -0.039587 
12.917480 4 -0.033567 
13.444724 4 -0.020284 
13.971969 4 -0.005022 
14.499213 4 0.008034 
15.026457 4 0.016633 
15.553701 4 0.020316 
16.080945 4 0.019842 
16.608189 4 0.016608 
17.135433 4 0.012149 
17.662677 4 0.007755 
18.189921 4 0.004257 
18.717165 4 0.001992 
19.244409 4 0.000895 
19.771654 4 0.000650 
20.298898 4 0.000844 
20.826142 4 0.001095 
21.353386 4 0.001133 
21.880630 4 0.000822 
22.407874 4 0.000153 
22.935118 4 -0.000793 
23.462362 4 -0.001888 
23.989606 4 -0.003001 
24.516850 4 -0.004023 
25.044094 4 -0.004880 
25.571339 4 -0.005537 
26.098583 4 -0.005990 
26.625827 4 -0.006255 
27.153071 4 -0.006355 
27.680315 4 -0.006315 
28.207559 4 -0.006152 
28.734803 4 -0.005877 
29.262047 4 -0.005494 
29.789291 4 -0.005005 
30.316535 4 -0.004409 
30.843780 4 -0.003710 
31.371024 4 -0.002914 
31.898268 4 -0.002029 
32.425512 4 -0.001065 
32.952756 4 -0.000030 


==> stdDVDMpulse5.dat <==
-33.480000 5 -0.004473 
-32.952756 5 -0.004629 
-32.425512 5 -0.004590 
-31.898268 5 -0.004325 
-31.371024 5 -0.003810 
-30.843780 5 -0.003028 
-30.316535 5 -0.001972 
-29.789291 5 -0.000644 
-29.262047 5 0.000936 
-28.734803 5 0.002740 
-28.207559 5 0.004719 
-27.680315 5 0.006816 
-27.153071 5 0.008956 
-26.625827 5 0.011056 
-26.098583 5 0.013024 
-25.571339 5 0.014763 
-25.044094 5 0.016177 
-24.516850 5 0.017171 
-23.989606 5 0.017657 
-23.462362 5 0.017558 
-22.935118 5 0.016805 
-22.407874 5 0.015344 
-21.880630 5 0.013139 
-21.353386 5 0.010176 
-20.826142 5 0.006474 
-20.298898 5 0.002094 
-19.771654 5 -0.002844 
-19.244409 5 -0.008153 
-18.717165 5 -0.013564 
-18.189921 5 -0.018734 
-17.662677 5 -0.023260 
-17.135433 5 -0.026712 
-16.608189 5 -0.028687 
-16.080945 5 -0.028871 
-15.553701 5 -0.027107 
-15.026457 5 -0.023441 
-14.499213 5 -0.018134 
-13.971969 5 -0.011634 
-13.444724 5 -0.004481 
-12.917480 5 0.002830 
-12.390236 5 0.010006 
-11.862992 5 0.017076 
-11.335748 5 0.024430 
-10.808504 5 0.032708 
-10.281260 5 0.042499 
-9.754016 5 0.053894 
-9.226772 5 0.065934 
-8.699528 5 0.076151 
-8.172283 5 0.080386 
-7.645039 5 0.073120 
-7.117795 5 0.048436 
-6.590551 5 0.001629 
-6.063307 5 -0.068498 
-5.536063 5 -0.156689 
-5.008819 5 -0.248674 
-4.481575 5 -0.321686 
-3.954331 5 -0.349263 
-3.427087 5 -0.305782 
-2.899843 5 -0.165220 
-2.372598 5 0.096417 
-1.845354 5 0.447331 
-1.318110 5 0.741423 
-0.790866 5 0.861242 
-0.263622 5 0.790122 
0.263622 5 0.402250 
0.790866 5 -0.650016 
1.318110 5 -1.066977 
1.845354 5 -1.170163 
2.372598 5 -1.134832 
2.899843 5 0.379865 
3.427087 5 0.677117 
3.954331 5 0.777535 
4.481575 5 0.543065 
5.008819 5 0.455963 
5.536063 5 -0.234885 
6.063307 5 -0.182541 
6.590551 5 -0.006019 
7.117795 5 -0.579392 
7.645039 5 0.006199 
8.172283 5 -0.089725 
8.699528 5 -0.005584 
9.226772 5 0.053150 
9.754016 5 0.081184 
10.281260 5 0.081280 
10.808504 5 0.060700 
11.335748 5 0.034119 
11.862992 5 0.009787 
12.390236 5 -0.008744 
12.917480 5 -0.019576 
13.444724 5 -0.022708 
13.971969 5 -0.020062 
14.499213 5 -0.014384 
15.026457 5 -0.008144 
15.553701 5 -0.003041 
16.080945 5 0.000056 
16.608189 5 0.001017 
17.135433 5 0.000257 
17.662677 5 -0.001534 
18.189921 5 -0.003636 
18.717165 5 -0.005476 
19.244409 5 -0.006705 
19.771654 5 -0.007205 
20.298898 5 -0.007039 
20.826142 5 -0.006382 
21.353386 5 -0.005446 
21.880630 5 -0.004425 
22.407874 5 -0.003461 
22.935118 5 -0.002633 
23.462362 5 -0.001965 
23.989606 5 -0.001443 
24.516850 5 -0.001033 
25.044094 5 -0.000702 
25.571339 5 -0.000426 
26.098583 5 -0.000197 
26.625827 5 -0.000019 
27.153071 5 0.000090 
27.680315 5 0.000113 
28.207559 5 0.000031 
28.734803 5 -0.000167 
29.262047 5 -0.000482 
29.789291 5 -0.000907 
30.316535 5 -0.001425 
30.843780 5 -0.002009 
31.371024 5 -0.002623 
31.898268 5 -0.003224 
32.425512 5 -0.003752 
32.952756 5 -0.004131 


==> stdDVDMpulse6.dat <==
-33.480000 6 0.015999 
-32.952756 6 0.015742 
-32.425512 6 0.014992 
-31.898268 6 0.013738 
-31.371024 6 0.011992 
-30.843780 6 0.009783 
-30.316535 6 0.007167 
-29.789291 6 0.004222 
-29.262047 6 0.001049 
-28.734803 6 -0.002234 
-28.207559 6 -0.005491 
-27.680315 6 -0.008576 
-27.153071 6 -0.011336 
-26.625827 6 -0.013620 
-26.098583 6 -0.015284 
-25.571339 6 -0.016198 
-25.044094 6 -0.016252 
-24.516850 6 -0.015365 
-23.989606 6 -0.013493 
-23.462362 6 -0.010637 
-22.935118 6 -0.006855 
-22.407874 6 -0.002268 
-21.880630 6 0.002926 
-21.353386 6 0.008450 
-20.826142 6 0.013953 
-20.298898 6 0.019017 
-19.771654 6 0.023187 
-19.244409 6 0.026007 
-18.717165 6 0.027071 
-18.189921 6 0.026080 
-17.662677 6 0.022887 
-17.135433 6 0.017538 
-16.608189 6 0.010279 
-16.080945 6 0.001528 
-15.553701 6 -0.008187 
-15.026457 6 -0.018317 
-14.499213 6 -0.028381 
-13.971969 6 -0.038030 
-13.444724 6 -0.047046 
-12.917480 6 -0.055253 
-12.390236 6 -0.062332 
-11.862992 6 -0.067573 
-11.335748 6 -0.069634 
-10.808504 6 -0.066416 
-10.281260 6 -0.055174 
-9.754016 6 -0.032973 
-9.226772 6 0.002462 
-8.699528 6 0.051494 
-8.172283 6 0.111074 
-7.645039 6 0.173434 
-7.117795 6 0.225867 
-6.590551 6 0.252288 
-6.063307 6 0.235951 
-5.536063 6 0.161768 
-5.008819 6 0.019254 
-4.481575 6 -0.186557 
-3.954331 6 -0.413763 
-3.427087 6 -0.588099 
-2.899843 6 -0.649773 
-2.372598 6 -0.561616 
-1.845354 6 -0.221948 
-1.318110 6 0.518475 
-0.790866 6 1.024768 
-0.263622 6 1.096934 
0.263622 6 0.983189 
0.790866 6 0.304866 
1.318110 6 -0.975214 
1.845354 6 -1.051377 
2.372598 6 -0.934541 
2.899843 6 -0.350833 
3.427087 6 0.083314 
3.954331 6 0.383155 
4.481575 6 0.398944 
5.008819 6 0.544350 
5.536063 6 0.037184 
6.063307 6 0.046235 
6.590551 6 0.251920 
7.117795 6 -0.435795 
7.645039 6 0.007775 
8.172283 6 -0.121633 
8.699528 6 -0.082004 
9.226772 6 -0.036976 
9.754016 6 0.002316 
10.281260 6 0.027711 
10.808504 6 0.035465 
11.335748 6 0.032468 
11.862992 6 0.023714 
12.390236 6 0.012309 
12.917480 6 0.001483 
13.444724 6 -0.006265 
13.971969 6 -0.010067 
14.499213 6 -0.010406 
15.026457 6 -0.008383 
15.553701 6 -0.005226 
16.080945 6 -0.002021 
16.608189 6 0.000461 
17.135433 6 0.001848 
17.662677 6 0.002124 
18.189921 6 0.001515 
18.717165 6 0.000356 
19.244409 6 -0.001013 
19.771654 6 -0.002323 
20.298898 6 -0.003407 
20.826142 6 -0.004201 
21.353386 6 -0.004714 
21.880630 6 -0.005003 
22.407874 6 -0.005133 
22.935118 6 -0.005155 
23.462362 6 -0.005099 
23.989606 6 -0.004961 
24.516850 6 -0.004718 
25.044094 6 -0.004334 
25.571339 6 -0.003770 
26.098583 6 -0.002996 
26.625827 6 -0.001994 
27.153071 6 -0.000762 
27.680315 6 0.000684 
28.207559 6 0.002314 
28.734803 6 0.004084 
29.262047 6 0.005938 
29.789291 6 0.007815 
30.316535 6 0.009645 
30.843780 6 0.011356 
31.371024 6 0.012878 
31.898268 6 0.014149 
32.425512 6 0.015126 
32.952756 6 0.015811 


==> stdDVDMpulse7.dat <==
-33.480000 7 -0.007822 
-32.952756 7 -0.006040 
-32.425512 7 -0.003759 
-31.898268 7 -0.001070 
-31.371024 7 0.001905 
-30.843780 7 0.005015 
-30.316535 7 0.008089 
-29.789291 7 0.010938 
-29.262047 7 0.013364 
-28.734803 7 0.015172 
-28.207559 7 0.016179 
-27.680315 7 0.016225 
-27.153071 7 0.015184 
-26.625827 7 0.012980 
-26.098583 7 0.009591 
-25.571339 7 0.005068 
-25.044094 7 -0.000461 
-24.516850 7 -0.006782 
-23.989606 7 -0.013592 
-23.462362 7 -0.020504 
-22.935118 7 -0.027061 
-22.407874 7 -0.032754 
-21.880630 7 -0.037064 
-21.353386 7 -0.039499 
-20.826142 7 -0.039649 
-20.298898 7 -0.037237 
-19.771654 7 -0.032161 
-19.244409 7 -0.024530 
-18.717165 7 -0.014665 
-18.189921 7 -0.003081 
-17.662677 7 0.009558 
-17.135433 7 0.022504 
-16.608189 7 0.034994 
-16.080945 7 0.046295 
-15.553701 7 0.055721 
-15.026457 7 0.062595 
-14.499213 7 0.066178 
-13.971969 7 0.065581 
-13.444724 7 0.059711 
-12.917480 7 0.047323 
-12.390236 7 0.027234 
-11.862992 7 -0.001254 
-11.335748 7 -0.037720 
-10.808504 7 -0.079862 
-10.281260 7 -0.122841 
-9.754016 7 -0.159065 
-9.226772 7 -0.178775 
-8.699528 7 -0.171422 
-8.172283 7 -0.127525 
-7.645039 7 -0.041095 
-7.117795 7 0.086076 
-6.590551 7 0.237528 
-6.063307 7 0.378867 
-5.536063 7 0.467925 
-5.008819 7 0.468950 
-4.481575 7 0.348121 
-3.954331 7 0.048994 
-3.427087 7 -0.435534 
-2.899843 7 -0.837322 
-2.372598 7 -0.968296 
-1.845354 7 -0.881782 
-1.318110 7 -0.385499 
-0.790866 7 0.842915 
-0.263622 7 1.010318 
0.263622 7 1.086845 
0.790866 7 0.939973 
1.318110 7 -0.196748 
1.845354 7 -0.625269 
2.372598 7 -0.661503 
2.899843 7 -0.490197 
3.427087 7 -0.333757 
3.954331 7 -0.046127 
4.481575 7 0.092586 
5.008819 7 0.390745 
5.536063 7 0.033919 
6.063307 7 0.089253 
6.590551 7 0.422413 
7.117795 7 -0.262924 
7.645039 7 0.079668 
8.172283 7 -0.061426 
8.699528 7 -0.067164 
9.226772 7 -0.056553 
9.754016 7 -0.035988 
10.281260 7 -0.014226 
10.808504 7 0.000054 
11.335748 7 0.008034 
11.862992 7 0.010774 
12.390236 7 0.008692 
12.917480 7 0.003469 
13.444724 7 -0.002582 
13.971969 7 -0.007715 
14.499213 7 -0.011075 
15.026457 7 -0.012454 
15.553701 7 -0.012069 
16.080945 7 -0.010407 
16.608189 7 -0.008051 
17.135433 7 -0.005511 
17.662677 7 -0.003131 
18.189921 7 -0.001080 
18.717165 7 0.000626 
19.244409 7 0.002061 
19.771654 7 0.003340 
20.298898 7 0.004564 
20.826142 7 0.005793 
21.353386 7 0.007038 
21.880630 7 0.008257 
22.407874 7 0.009380 
22.935118 7 0.010318 
23.462362 7 0.010986 
23.989606 7 0.011317 
24.516850 7 0.011262 
25.044094 7 0.010802 
25.571339 7 0.009941 
26.098583 7 0.008706 
26.625827 7 0.007141 
27.153071 7 0.005307 
27.680315 7 0.003275 
28.207559 7 0.001124 
28.734803 7 -0.001056 
29.262047 7 -0.003174 
29.789291 7 -0.005137 
30.316535 7 -0.006855 
30.843780 7 -0.008246 
31.371024 7 -0.009235 
31.898268 7 -0.009753 
32.425512 7 -0.009724 
32.952756 7 -0.009032 


==> stdDVDMpulse8.dat <==
-33.480000 8 -0.005394 
-32.952756 8 -0.009977 
-32.425512 8 -0.014442 
-31.898268 8 -0.018534 
-31.371024 8 -0.021992 
-30.843780 8 -0.024560 
-30.316535 8 -0.026008 
-29.789291 8 -0.026140 
-29.262047 8 -0.024817 
-28.734803 8 -0.021971 
-28.207559 8 -0.017617 
-27.680315 8 -0.011865 
-27.153071 8 -0.004929 
-26.625827 8 0.002873 
-26.098583 8 0.011124 
-25.571339 8 0.019318 
-25.044094 8 0.026890 
-24.516850 8 0.033244 
-23.989606 8 0.037802 
-23.462362 8 0.040050 
-22.935118 8 0.039594 
-22.407874 8 0.036210 
-21.880630 8 0.029885 
-21.353386 8 0.020845 
-20.826142 8 0.009553 
-20.298898 8 -0.003305 
-19.771654 8 -0.016872 
-19.244409 8 -0.030176 
-18.717165 8 -0.042205 
-18.189921 8 -0.051965 
-17.662677 8 -0.058531 
-17.135433 8 -0.061067 
-16.608189 8 -0.058837 
-16.080945 8 -0.051215 
-15.553701 8 -0.037731 
-15.026457 8 -0.018177 
-14.499213 8 0.007192 
-13.971969 8 0.037366 
-13.444724 8 0.070230 
-12.917480 8 0.102276 
-12.390236 8 0.128516 
-11.862992 8 0.142784 
-11.335748 8 0.138473 
-10.808504 8 0.109696 
-10.281260 8 0.052880 
-9.754016 8 -0.030983 
-9.226772 8 -0.133440 
-8.699528 8 -0.236645 
-8.172283 8 -0.315527 
-7.645039 8 -0.343950 
-7.117795 8 -0.298784 
-6.590551 8 -0.158298 
-6.063307 8 0.092484 
-5.536063 8 0.413620 
-5.008819 8 0.677385 
-4.481575 8 0.785419 
-3.954331 8 0.713694 
-3.427087 8 0.337280 
-2.899843 8 -0.635010 
-2.372598 8 -1.074303 
-1.845354 8 -1.098432 
-1.318110 8 -0.980274 
-0.790866 8 -0.074426 
-0.263622 8 0.705287 
0.263622 8 0.966689 
0.790866 8 0.846364 
1.318110 8 0.400176 
1.845354 8 -0.066705 
2.372598 8 -0.282288 
2.899843 8 -0.322246 
3.427087 8 -0.372200 
3.954331 8 -0.243368 
4.481575 8 -0.171560 
5.008819 8 0.188564 
5.536063 8 -0.097221 
6.063307 8 -0.033858 
6.590551 8 0.431834 
7.117795 8 -0.181805 
7.645039 8 0.114117 
8.172283 8 -0.002200 
8.699528 8 -0.024229 
9.226772 8 -0.034421 
9.754016 8 -0.032245 
10.281260 8 -0.021889 
10.808504 8 -0.011503 
11.335748 8 -0.001712 
11.862992 8 0.006716 
12.390236 8 0.012167 
12.917480 8 0.014267 
13.444724 8 0.013869 
13.971969 8 0.012081 
14.499213 8 0.009781 
15.026457 8 0.007590 
15.553701 8 0.005878 
16.080945 8 0.004748 
16.608189 8 0.004084 
17.135433 8 0.003664 
17.662677 8 0.003258 
18.189921 8 0.002694 
18.717165 8 0.001890 
19.244409 8 0.000853 
19.771654 8 -0.000337 
20.298898 8 -0.001555 
20.826142 8 -0.002661 
21.353386 8 -0.003526 
21.880630 8 -0.004050 
22.407874 8 -0.004167 
22.935118 8 -0.003846 
23.462362 8 -0.003091 
23.989606 8 -0.001930 
24.516850 8 -0.000412 
25.044094 8 0.001394 
25.571339 8 0.003410 
26.098583 8 0.005544 
26.625827 8 0.007692 
27.153071 8 0.009744 
27.680315 8 0.011585 
28.207559 8 0.013098 
28.734803 8 0.014171 
29.262047 8 0.014701 
29.789291 8 0.014598 
30.316535 8 0.013793 
30.843780 8 0.012242 
31.371024 8 0.009927 
31.898268 8 0.006875 
32.425512 8 0.003183 
32.952756 8 -0.000916 


==> stdDVDMpulse9.dat <==
-33.480000 9 0.020055 
-32.952756 9 0.022865 
-32.425512 9 0.024327 
-31.898268 9 0.024226 
-31.371024 9 0.022424 
-30.843780 9 0.018878 
-30.316535 9 0.013656 
-29.789291 9 0.006946 
-29.262047 9 -0.000942 
-28.734803 9 -0.009580 
-28.207559 9 -0.018435 
-27.680315 9 -0.026896 
-27.153071 9 -0.034307 
-26.625827 9 -0.040014 
-26.098583 9 -0.043418 
-25.571339 9 -0.044028 
-25.044094 9 -0.041519 
-24.516850 9 -0.035781 
-23.989606 9 -0.026954 
-23.462362 9 -0.015446 
-22.935118 9 -0.001923 
-22.407874 9 0.012714 
-21.880630 9 0.027394 
-21.353386 9 0.040950 
-20.826142 9 0.052202 
-20.298898 9 0.060048 
-19.771654 9 0.063542 
-19.244409 9 0.061959 
-18.717165 9 0.054850 
-18.189921 9 0.042100 
-17.662677 9 0.023992 
-17.135433 9 0.001297 
-16.608189 9 -0.024613 
-16.080945 9 -0.051647 
-15.553701 9 -0.076921 
-15.026457 9 -0.096793 
-14.499213 9 -0.107089 
-13.971969 9 -0.103558 
-13.444724 9 -0.082582 
-12.917480 9 -0.042163 
-12.390236 9 0.016810 
-11.862992 9 0.089117 
-11.335748 9 0.164211 
-10.808504 9 0.226789 
-10.281260 9 0.259353 
-9.754016 9 0.245387 
-9.226772 9 0.171428 
-8.699528 9 0.029943 
-8.172283 9 -0.169739 
-7.645039 9 -0.383770 
-7.117795 9 -0.543220 
-6.590551 9 -0.594734 
-6.063307 9 -0.502934 
-5.536063 9 -0.183019 
-5.008819 9 0.457350 
-4.481575 9 0.944559 
-3.954331 9 1.045701 
-3.427087 9 0.939958 
-2.899843 9 0.255054 
-2.372598 9 -0.901684 
-1.845354 9 -0.962200 
-1.318110 9 -0.994742 
-0.790866 9 -0.702185 
-0.263622 9 -0.021470 
0.263622 9 0.570060 
0.790866 9 0.570392 
1.318110 9 0.479723 
1.845354 9 0.272827 
2.372598 9 0.087968 
2.899843 9 -0.018377 
3.427087 9 -0.181651 
3.954331 9 -0.179397 
4.481575 9 -0.222241 
5.008819 9 0.116602 
5.536063 9 -0.165151 
6.063307 9 -0.172805 
6.590551 9 0.383973 
7.117795 9 -0.155597 
7.645039 9 0.113611 
8.172283 9 0.033778 
8.699528 9 0.015018 
9.226772 9 -0.001907 
9.754016 9 -0.011865 
10.281260 9 -0.014166 
10.808504 9 -0.014302 
11.335748 9 -0.012135 
11.862992 9 -0.007937 
12.390236 9 -0.003486 
12.917480 9 -0.000056 
13.444724 9 0.002114 
13.971969 9 0.003272 
14.499213 9 0.003765 
15.026457 9 0.003974 
15.553701 9 0.004271 
16.080945 9 0.004910 
16.608189 9 0.005976 
17.135433 9 0.007405 
17.662677 9 0.009037 
18.189921 9 0.010666 
18.717165 9 0.012082 
19.244409 9 0.013104 
19.771654 9 0.013602 
20.298898 9 0.013499 
20.826142 9 0.012766 
21.353386 9 0.011417 
21.880630 9 0.009496 
22.407874 9 0.007069 
22.935118 9 0.004222 
23.462362 9 0.001058 
23.989606 9 -0.002308 
24.516850 9 -0.005743 
25.044094 9 -0.009101 
25.571339 9 -0.012227 
26.098583 9 -0.014961 
26.625827 9 -0.017144 
27.153071 9 -0.018633 
27.680315 9 -0.019301 
28.207559 9 -0.019052 
28.734803 9 -0.017832 
29.262047 9 -0.015629 
29.789291 9 -0.012486 
30.316535 9 -0.008508 
30.843780 9 -0.003863 
31.371024 9 0.001212 
31.898268 9 0.006428 
32.425512 9 0.011483 
32.952756 9 0.016177 


==> stdMS30pulse0.dat <==
-33.667710 0 -0.000043 
-33.535421 0 -0.000003 
-33.403131 0 -0.000002 
-33.270842 0 -0.000001 
-33.138552 0 0.000000 
-33.006262 0 0.000001 
-32.873973 0 0.000002 
-32.741683 0 0.000003 
-32.609393 0 0.000004 
-32.477104 0 0.000005 
-32.344814 0 0.000005 
-32.212524 0 0.000005 
-32.080235 0 0.000005 
-31.947945 0 0.000005 
-31.815656 0 0.000005 
-31.683366 0 0.000004 
-31.551076 0 0.000003 
-31.418787 0 0.000001 
-31.286497 0 -0.000000 
-31.154207 0 -0.000002 
-31.021918 0 -0.000004 
-30.889628 0 -0.000007 
-30.757339 0 -0.000009 
-30.625049 0 -0.000012 
-30.492759 0 -0.000015 
-30.360470 0 -0.000018 
-30.228180 0 -0.000021 
-30.095890 0 -0.000024 
-29.963601 0 -0.000028 
-29.831311 0 -0.000031 
-29.699022 0 -0.000033 
-29.566732 0 -0.000036 
-29.434442 0 -0.000038 
-29.302153 0 -0.000040 
-29.169863 0 -0.000042 
-29.037573 0 -0.000043 
-28.905284 0 -0.000044 
-28.772994 0 -0.000044 
-28.640705 0 -0.000043 
-28.508415 0 -0.000041 
-28.376125 0 -0.000039 
-28.243836 0 -0.000036 
-28.111546 0 -0.000033 
-27.979256 0 -0.000028 
-27.846967 0 -0.000023 
-27.714677 0 -0.000017 
-27.582387 0 -0.000011 
-27.450098 0 -0.000004 
-27.317808 0 0.000004 
-27.185519 0 0.000012 
-27.053229 0 0.000020 
-26.920939 0 0.000028 
-26.788650 0 0.000037 
-26.656360 0 0.000045 
-26.524070 0 0.000053 
-26.391781 0 0.000061 
-26.259491 0 0.000068 
-26.127202 0 0.000074 
-25.994912 0 0.000080 
-25.862622 0 0.000084 
-25.730333 0 0.000087 
-25.598043 0 0.000088 
-25.465753 0 0.000087 
-25.333464 0 0.000085 
-25.201174 0 0.000081 
-25.068885 0 0.000075 
-24.936595 0 0.000067 
-24.804305 0 0.000057 
-24.672016 0 0.000045 
-24.539726 0 0.000031 
-24.407436 0 0.000016 
-24.275147 0 -0.000002 
-24.142857 0 -0.000021 
-24.010568 0 -0.000042 
-23.878278 0 -0.000063 
-23.745988 0 -0.000085 
-23.613699 0 -0.000108 
-23.481409 0 -0.000131 
-23.349119 0 -0.000154 
-23.216830 0 -0.000175 
-23.084540 0 -0.000196 
-22.952251 0 -0.000214 
-22.819961 0 -0.000231 
-22.687671 0 -0.000245 
-22.555382 0 -0.000255 
-22.423092 0 -0.000262 
-22.290802 0 -0.000265 
-22.158513 0 -0.000264 
-22.026223 0 -0.000258 
-21.893933 0 -0.000246 
-21.761644 0 -0.000230 
-21.629354 0 -0.000208 
-21.497065 0 -0.000181 
-21.364775 0 -0.000148 
-21.232485 0 -0.000110 
-21.100196 0 -0.000067 
-20.967906 0 -0.000019 
-20.835616 0 0.000033 
-20.703327 0 0.000088 
-20.571037 0 0.000146 
-20.438748 0 0.000207 
-20.306458 0 0.000268 
-20.174168 0 0.000329 
-20.041879 0 0.000389 
-19.909589 0 0.000447 
-19.777299 0 0.000502 
-19.645010 0 0.000551 
-19.512720 0 0.000595 
-19.380431 0 0.000631 
-19.248141 0 0.000659 
-19.115851 0 0.000677 
-18.983562 0 0.000684 
-18.851272 0 0.000678 
-18.718982 0 0.000660 
-18.586693 0 0.000628 
-18.454403 0 0.000582 
-18.322114 0 0.000522 
-18.189824 0 0.000447 
-18.057534 0 0.000357 
-17.925245 0 0.000253 
-17.792955 0 0.000136 
-17.660665 0 0.000007 
-17.528376 0 -0.000133 
-17.396086 0 -0.000283 
-17.263796 0 -0.000440 
-17.131507 0 -0.000602 
-16.999217 0 -0.000766 
-16.866928 0 -0.000931 
-16.734638 0 -0.001092 
-16.602348 0 -0.001247 
-16.470059 0 -0.001392 
-16.337769 0 -0.001524 
-16.205479 0 -0.001639 
-16.073190 0 -0.001734 
-15.940900 0 -0.001806 
-15.808611 0 -0.001851 
-15.676321 0 -0.001866 
-15.544031 0 -0.001848 
-15.411742 0 -0.001795 
-15.279452 0 -0.001706 
-15.147162 0 -0.001579 
-15.014873 0 -0.001412 
-14.882583 0 -0.001206 
-14.750294 0 -0.000961 
-14.618004 0 -0.000679 
-14.485714 0 -0.000361 
-14.353425 0 -0.000010 
-14.221135 0 0.000369 
-14.088845 0 0.000773 
-13.956556 0 0.001197 
-13.824266 0 0.001633 
-13.691977 0 0.002075 
-13.559687 0 0.002517 
-13.427397 0 0.002948 
-13.295108 0 0.003362 
-13.162818 0 0.003748 
-13.030528 0 0.004098 
-12.898239 0 0.004403 
-12.765949 0 0.004652 
-12.633660 0 0.004837 
-12.501370 0 0.004949 
-12.369080 0 0.004980 
-12.236791 0 0.004924 
-12.104501 0 0.004772 
-11.972211 0 0.004522 
-11.839922 0 0.004168 
-11.707632 0 0.003709 
-11.575342 0 0.003145 
-11.443053 0 0.002476 
-11.310763 0 0.001708 
-11.178474 0 0.000844 
-11.046184 0 -0.000106 
-10.913894 0 -0.001133 
-10.781605 0 -0.002225 
-10.649315 0 -0.003366 
-10.517025 0 -0.004540 
-10.384736 0 -0.005729 
-10.252446 0 -0.006913 
-10.120157 0 -0.008068 
-9.987867 0 -0.009172 
-9.855577 0 -0.010201 
-9.723288 0 -0.011129 
-9.590998 0 -0.011932 
-9.458708 0 -0.012584 
-9.326419 0 -0.013061 
-9.194129 0 -0.013341 
-9.061840 0 -0.013401 
-8.929550 0 -0.013222 
-8.797260 0 -0.012788 
-8.664971 0 -0.012086 
-8.532681 0 -0.011106 
-8.400391 0 -0.009844 
-8.268102 0 -0.008298 
-8.135812 0 -0.006474 
-8.003523 0 -0.004381 
-7.871233 0 -0.002036 
-7.738943 0 0.000540 
-7.606654 0 0.003318 
-7.474364 0 0.006266 
-7.342074 0 0.009343 
-7.209785 0 0.012505 
-7.077495 0 0.015699 
-6.945205 0 0.018872 
-6.812916 0 0.021964 
-6.680626 0 0.024911 
-6.548337 0 0.027648 
-6.416047 0 0.030108 
-6.283757 0 0.032223 
-6.151468 0 0.033926 
-6.019178 0 0.035153 
-5.886888 0 0.035842 
-5.754599 0 0.035935 
-5.622309 0 0.035382 
-5.490020 0 0.034141 
-5.357730 0 0.032175 
-5.225440 0 0.029462 
-5.093151 0 0.025987 
-4.960861 0 0.021753 
-4.828571 0 0.016772 
-4.696282 0 0.011073 
-4.563992 0 0.004700 
-4.431703 0 -0.002286 
-4.299413 0 -0.009809 
-4.167123 0 -0.017776 
-4.034834 0 -0.026078 
-3.902544 0 -0.034591 
-3.770254 0 -0.043177 
-3.637965 0 -0.051685 
-3.505675 0 -0.059951 
-3.373386 0 -0.067806 
-3.241096 0 -0.075072 
-3.108806 0 -0.081568 
-2.976517 0 -0.087112 
-2.844227 0 -0.091527 
-2.711937 0 -0.094639 
-2.579648 0 -0.096286 
-2.447358 0 -0.096317 
-2.315068 0 -0.094599 
-2.182779 0 -0.091019 
-2.050489 0 -0.085486 
-1.918200 0 -0.077936 
-1.785910 0 -0.068336 
-1.653620 0 -0.056686 
-1.521331 0 -0.043024 
-1.389041 0 -0.027428 
-1.256751 0 -0.010017 
-1.124462 0 0.009040 
-0.992172 0 0.029530 
-0.859883 0 0.051191 
-0.727593 0 0.073710 
-0.595303 0 0.096734 
-0.463014 0 0.119865 
-0.330724 0 0.142669 
-0.198434 0 0.164687 
-0.066145 0 0.185439 
0.066145 0 0.204436 
0.198434 0 0.221188 
0.330724 0 0.235218 
0.463014 0 0.246063 
0.595303 0 0.253286 
0.727593 0 0.256479 
0.859883 0 0.255267 
0.992172 0 0.249313 
1.124462 0 0.238318 
1.256751 0 0.222029 
1.389041 0 0.200243 
1.521331 0 0.172815 
1.653620 0 0.139678 
1.785910 0 0.100856 
1.918200 0 0.056497 
2.050489 0 0.006902 
2.182779 0 -0.047437 
2.315068 0 -0.105803 
2.447358 0 -0.167229 
2.579648 0 -0.230498 
2.711937 0 -0.294180 
2.844227 0 -0.356691 
2.976517 0 -0.416399 
3.108806 0 -0.471720 
3.241096 0 -0.521207 
3.373386 0 -0.563595 
3.505675 0 -0.597814 
3.637965 0 -0.622963 
3.770254 0 -0.638260 
3.902544 0 -0.642979 
4.034834 0 -0.636384 
4.167123 0 -0.617655 
4.299413 0 -0.585809 
4.431703 0 -0.539612 
4.563992 0 -0.477479 
4.696282 0 -0.397366 
4.828571 0 -0.296698 
4.960861 0 -0.172520 
5.093151 0 -0.022361 
5.225440 0 0.153111 
5.357730 0 0.345310 
5.490020 0 0.536168 
5.622309 0 0.707128 
5.754599 0 0.849002 
5.886888 0 0.961070 
6.019178 0 1.045931 
6.151468 0 1.106484 
6.283757 0 1.144939 
6.416047 0 1.162612 
6.548337 0 1.159916 
6.680626 0 1.136305 
6.812916 0 1.090080 
6.945205 0 1.017928 
7.077495 0 0.913971 
7.209785 0 0.767902 
7.342074 0 0.562368 
7.474364 0 0.279613 
7.606654 0 -0.042987 
7.738943 0 -0.312524 
7.871233 0 -0.509198 
8.003523 0 -0.652202 
8.135812 0 -0.756999 
8.268102 0 -0.832828 
8.400391 0 -0.885196 
8.532681 0 -0.917479 
8.664971 0 -0.931781 
8.797260 0 -0.929401 
8.929550 0 -0.911114 
9.061840 0 -0.877373 
9.194129 0 -0.828492 
9.326419 0 -0.764854 
9.458708 0 -0.687200 
9.590998 0 -0.596959 
9.723288 0 -0.496567 
9.855577 0 -0.389555 
9.987867 0 -0.280220 
10.120157 0 -0.172924 
10.252446 0 -0.071355 
10.384736 0 0.021890 
10.517025 0 0.105303 
10.649315 0 0.178227 
10.781605 0 0.240564 
10.913894 0 0.292539 
11.046184 0 0.334549 
11.178474 0 0.367061 
11.310763 0 0.390573 
11.443053 0 0.405590 
11.575342 0 0.412622 
11.707632 0 0.412188 
11.839922 0 0.404833 
11.972211 0 0.391131 
12.104501 0 0.371704 
12.236791 0 0.347226 
12.369080 0 0.318426 
12.501370 0 0.286083 
12.633660 0 0.251014 
12.765949 0 0.214058 
12.898239 0 0.176047 
13.030528 0 0.137785 
13.162818 0 0.100021 
13.295108 0 0.063434 
13.427397 0 0.028610 
13.559687 0 -0.003954 
13.691977 0 -0.033860 
13.824266 0 -0.060804 
13.956556 0 -0.084567 
14.088845 0 -0.105010 
14.221135 0 -0.122064 
14.353425 0 -0.135721 
14.485714 0 -0.146031 
14.618004 0 -0.153088 
14.750294 0 -0.157032 
14.882583 0 -0.158037 
15.014873 0 -0.156310 
15.147162 0 -0.152085 
15.279452 0 -0.145619 
15.411742 0 -0.137187 
15.544031 0 -0.127076 
15.676321 0 -0.115581 
15.808611 0 -0.103002 
15.940900 0 -0.089633 
16.073190 0 -0.075762 
16.205479 0 -0.061665 
16.337769 0 -0.047599 
16.470059 0 -0.033803 
16.602348 0 -0.020492 
16.734638 0 -0.007855 
16.866928 0 0.003945 
16.999217 0 0.014772 
17.131507 0 0.024520 
17.263796 0 0.033106 
17.396086 0 0.040477 
17.528376 0 0.046602 
17.660665 0 0.051475 
17.792955 0 0.055109 
17.925245 0 0.057540 
18.057534 0 0.058818 
18.189824 0 0.059011 
18.322114 0 0.058197 
18.454403 0 0.056468 
18.586693 0 0.053921 
18.718982 0 0.050661 
18.851272 0 0.046799 
18.983562 0 0.042443 
19.115851 0 0.037706 
19.248141 0 0.032696 
19.380431 0 0.027518 
19.512720 0 0.022271 
19.645010 0 0.017051 
19.777299 0 0.011942 
19.909589 0 0.007022 
20.041879 0 0.002360 
20.174168 0 -0.001986 
20.306458 0 -0.005967 
20.438748 0 -0.009544 
20.571037 0 -0.012687 
20.703327 0 -0.015378 
20.835616 0 -0.017604 
20.967906 0 -0.019365 
21.100196 0 -0.020667 
21.232485 0 -0.021522 
21.364775 0 -0.021950 
21.497065 0 -0.021977 
21.629354 0 -0.021633 
21.761644 0 -0.020952 
21.893933 0 -0.019971 
22.026223 0 -0.018729 
22.158513 0 -0.017268 
22.290802 0 -0.015628 
22.423092 0 -0.013851 
22.555382 0 -0.011977 
22.687671 0 -0.010044 
22.819961 0 -0.008091 
22.952251 0 -0.006151 
23.084540 0 -0.004255 
23.216830 0 -0.002433 
23.349119 0 -0.000709 
23.481409 0 0.000895 
23.613699 0 0.002361 
23.745988 0 0.003676 
23.878278 0 0.004829 
24.010568 0 0.005812 
24.142857 0 0.006622 
24.275147 0 0.007260 
24.407436 0 0.007726 
24.539726 0 0.008027 
24.672016 0 0.008170 
24.804305 0 0.008165 
24.936595 0 0.008023 
25.068885 0 0.007757 
25.201174 0 0.007380 
25.333464 0 0.006909 
25.465753 0 0.006357 
25.598043 0 0.005740 
25.730333 0 0.005074 
25.862622 0 0.004373 
25.994912 0 0.003652 
26.127202 0 0.002924 
26.259491 0 0.002203 
26.391781 0 0.001500 
26.524070 0 0.000825 
26.656360 0 0.000188 
26.788650 0 -0.000404 
26.920939 0 -0.000945 
27.053229 0 -0.001428 
27.185519 0 -0.001851 
27.317808 0 -0.002210 
27.450098 0 -0.002505 
27.582387 0 -0.002735 
27.714677 0 -0.002902 
27.846967 0 -0.003008 
27.979256 0 -0.003055 
28.111546 0 -0.003048 
28.243836 0 -0.002990 
28.376125 0 -0.002886 
28.508415 0 -0.002742 
28.640705 0 -0.002563 
28.772994 0 -0.002354 
28.905284 0 -0.002123 
29.037573 0 -0.001873 
29.169863 0 -0.001611 
29.302153 0 -0.001342 
29.434442 0 -0.001071 
29.566732 0 -0.000803 
29.699022 0 -0.000542 
29.831311 0 -0.000292 
29.963601 0 -0.000057 
30.095890 0 0.000162 
30.228180 0 0.000361 
30.360470 0 0.000538 
30.492759 0 0.000693 
30.625049 0 0.000825 
30.757339 0 0.000932 
30.889628 0 0.001015 
31.021918 0 0.001075 
31.154207 0 0.001112 
31.286497 0 0.001127 
31.418787 0 0.001122 
31.551076 0 0.001099 
31.683366 0 0.001059 
31.815656 0 0.001003 
31.947945 0 0.000936 
32.080235 0 0.000857 
32.212524 0 0.000770 
32.344814 0 0.000676 
32.477104 0 0.000578 
32.609393 0 0.000478 
32.741683 0 0.000377 
32.873973 0 0.000278 
33.006262 0 0.000181 
33.138552 0 0.000088 
33.270842 0 0.000001 
33.403131 0 -0.000079 
33.535421 0 -0.000153 
33.667710 0 -0.000218 
33.800000 0 -0.000275 


==> stdMS30pulse10.dat <==
-33.667710 25 0.015324 
-33.535421 25 0.016019 
-33.403131 25 0.015285 
-33.270842 25 0.015397 
-33.138552 25 0.014050 
-33.006262 25 0.013522 
-32.873973 25 0.011515 
-32.741683 25 0.010317 
-32.609393 25 0.007644 
-32.477104 25 0.005794 
-32.344814 25 0.002497 
-32.212524 25 0.000065 
-32.080235 25 -0.003759 
-31.947945 25 -0.006647 
-31.815656 25 -0.010843 
-31.683366 25 -0.014005 
-31.551076 25 -0.018364 
-31.418787 25 -0.021565 
-31.286497 25 -0.025827 
-31.154207 25 -0.028790 
-31.021918 25 -0.032661 
-30.889628 25 -0.035075 
-30.757339 25 -0.038237 
-30.625049 25 -0.039783 
-30.492759 25 -0.041919 
-30.360470 25 -0.042287 
-30.228180 25 -0.043100 
-30.095890 25 -0.042014 
-29.963601 25 -0.041258 
-29.831311 25 -0.038506 
-29.699022 25 -0.036007 
-29.566732 25 -0.031464 
-29.434442 25 -0.027152 
-29.302153 25 -0.020805 
-29.169863 25 -0.014732 
-29.037573 25 -0.006702 
-28.905284 25 0.000936 
-28.772994 25 0.010378 
-28.640705 25 0.019234 
-28.508415 25 0.029659 
-28.376125 25 0.039229 
-28.243836 25 0.050060 
-28.111546 25 0.059697 
-27.979256 25 0.070222 
-27.846967 25 0.079162 
-27.714677 25 0.088570 
-27.582387 25 0.095973 
-27.450098 25 0.103405 
-27.317808 25 0.108407 
-27.185519 25 0.113007 
-27.053229 25 0.114783 
-26.920939 25 0.115767 
-26.788650 25 0.113589 
-26.656360 25 0.110304 
-26.524070 25 0.103610 
-26.391781 25 0.095600 
-26.259491 25 0.084051 
-26.127202 25 0.071120 
-25.994912 25 0.054673 
-25.862622 25 0.036952 
-25.730333 25 0.015925 
-25.598043 25 -0.006059 
-25.465753 25 -0.030918 
-25.333464 25 -0.056184 
-25.201174 25 -0.083648 
-25.068885 25 -0.110735 
-24.936595 25 -0.139101 
-24.804305 25 -0.166112 
-24.672016 25 -0.193281 
-24.539726 25 -0.218002 
-24.407436 25 -0.241640 
-24.275147 25 -0.261733 
-24.142857 25 -0.279472 
-24.010568 25 -0.292679 
-23.878278 25 -0.302298 
-23.745988 25 -0.306581 
-23.613699 25 -0.306125 
-23.481409 25 -0.299728 
-23.349119 25 -0.287555 
-23.216830 25 -0.269006 
-23.084540 25 -0.243810 
-22.952251 25 -0.211952 
-22.819961 25 -0.172853 
-22.687671 25 -0.127022 
-22.555382 25 -0.073857 
-22.423092 25 -0.014373 
-22.290802 25 0.051650 
-22.158513 25 0.122558 
-22.026223 25 0.197846 
-21.893933 25 0.274973 
-21.761644 25 0.352864 
-21.629354 25 0.428061 
-21.497065 25 0.499865 
-21.364775 25 0.564318 
-21.232485 25 0.621931 
-21.100196 25 0.669098 
-20.967906 25 0.706540 
-20.835616 25 0.732934 
-20.703327 25 0.746057 
-20.571037 25 0.749237 
-20.438748 25 0.735390 
-20.306458 25 0.710877 
-20.174168 25 0.667734 
-20.041879 25 0.607717 
-19.909589 25 0.528922 
-19.777299 25 0.421410 
-19.645010 25 0.290652 
-19.512720 25 0.115006 
-19.380431 25 -0.093898 
-19.248141 25 -0.342916 
-19.115851 25 -0.571568 
-18.983562 25 -0.768423 
-18.851272 25 -0.912276 
-18.718982 25 -1.023330 
-18.586693 25 -1.108369 
-18.454403 25 -1.158315 
-18.322114 25 -1.187221 
-18.189824 25 -1.201563 
-18.057534 25 -1.192165 
-17.925245 25 -1.151851 
-17.792955 25 -1.095851 
-17.660665 25 -1.019521 
-17.528376 25 -0.893557 
-17.396086 25 -0.730617 
-17.263796 25 -0.525859 
-17.131507 25 -0.243244 
-16.999217 25 0.016487 
-16.866928 25 0.248712 
-16.734638 25 0.408233 
-16.602348 25 0.544427 
-16.470059 25 0.636376 
-16.337769 25 0.710556 
-16.205479 25 0.763853 
-16.073190 25 0.796384 
-15.940900 25 0.817609 
-15.808611 25 0.815373 
-15.676321 25 0.804529 
-15.544031 25 0.780038 
-15.411742 25 0.743701 
-15.279452 25 0.696796 
-15.147162 25 0.634160 
-15.014873 25 0.563333 
-14.882583 25 0.482211 
-14.750294 25 0.398315 
-14.618004 25 0.311219 
-14.485714 25 0.225543 
-14.353425 25 0.139869 
-14.221135 25 0.057652 
-14.088845 25 -0.019203 
-13.956556 25 -0.086336 
-13.824266 25 -0.144651 
-13.691977 25 -0.194204 
-13.559687 25 -0.237804 
-13.427397 25 -0.274173 
-13.295108 25 -0.303037 
-13.162818 25 -0.323230 
-13.030528 25 -0.335657 
-12.898239 25 -0.341874 
-12.765949 25 -0.342087 
-12.633660 25 -0.337342 
-12.501370 25 -0.326385 
-12.369080 25 -0.311297 
-12.236791 25 -0.290926 
-12.104501 25 -0.268085 
-11.972211 25 -0.241558 
-11.839922 25 -0.214086 
-11.707632 25 -0.183623 
-11.575342 25 -0.153041 
-11.443053 25 -0.120999 
-11.310763 25 -0.090573 
-11.178474 25 -0.059795 
-11.046184 25 -0.031608 
-10.913894 25 -0.004185 
-10.781605 25 0.019856 
-10.649315 25 0.043170 
-10.517025 25 0.063501 
-10.384736 25 0.082323 
-10.252446 25 0.096060 
-10.120157 25 0.107434 
-9.987867 25 0.115693 
-9.855577 25 0.124016 
-9.723288 25 0.128868 
-9.590998 25 0.131126 
-9.458708 25 0.128628 
-9.326419 25 0.125267 
-9.194129 25 0.119889 
-9.061840 25 0.114860 
-8.929550 25 0.107355 
-8.797260 25 0.099544 
-8.664971 25 0.089222 
-8.532681 25 0.078680 
-8.400391 25 0.065795 
-8.268102 25 0.053939 
-8.135812 25 0.042102 
-8.003523 25 0.032802 
-7.871233 25 0.022702 
-7.738943 25 0.013017 
-7.606654 25 0.001367 
-7.474364 25 -0.008831 
-7.342074 25 -0.018443 
-7.209785 25 -0.024554 
-7.077495 25 -0.030229 
-6.945205 25 -0.034420 
-6.812916 25 -0.039926 
-6.680626 25 -0.043758 
-6.548337 25 -0.047333 
-6.416047 25 -0.048188 
-6.283757 25 -0.049147 
-6.151468 25 -0.048229 
-6.019178 25 -0.047747 
-5.886888 25 -0.045480 
-5.754599 25 -0.043872 
-5.622309 25 -0.040551 
-5.490020 25 -0.037713 
-5.357730 25 -0.033215 
-5.225440 25 -0.029682 
-5.093151 25 -0.025054 
-4.960861 25 -0.021631 
-4.828571 25 -0.016893 
-4.696282 25 -0.012899 
-4.563992 25 -0.007522 
-4.431703 25 -0.003605 
-4.299413 25 0.000664 
-4.167123 25 0.002922 
-4.034834 25 0.006077 
-3.902544 25 0.008698 
-3.770254 25 0.012927 
-3.637965 25 0.015128 
-3.505675 25 0.016774 
-3.373386 25 0.016428 
-3.241096 25 0.017795 
-3.108806 25 0.018662 
-2.976517 25 0.020218 
-2.844227 25 0.019459 
-2.711937 25 0.019014 
-2.579648 25 0.017189 
-2.447358 25 0.016426 
-2.315068 25 0.014388 
-2.182779 25 0.013709 
-2.050489 25 0.012439 
-1.918200 25 0.012347 
-1.785910 25 0.010003 
-1.653620 25 0.007460 
-1.521331 25 0.003709 
-1.389041 25 0.002493 
-1.256751 25 0.001606 
-1.124462 25 0.002158 
-0.992172 25 0.000629 
-0.859883 25 -0.000987 
-0.727593 25 -0.004182 
-0.595303 25 -0.005476 
-0.463014 25 -0.006646 
-0.330724 25 -0.005920 
-0.198434 25 -0.006475 
-0.066145 25 -0.006330 
0.066145 25 -0.007469 
0.198434 25 -0.007263 
0.330724 25 -0.007910 
0.463014 25 -0.007039 
0.595303 25 -0.006873 
0.727593 25 -0.005258 
0.859883 25 -0.004908 
0.992172 25 -0.003810 
1.124462 25 -0.004022 
1.256751 25 -0.002822 
1.389041 25 -0.002571 
1.521331 25 -0.001517 
1.653620 25 -0.002286 
1.785910 25 -0.002282 
1.918200 25 -0.003122 
2.050489 25 -0.002073 
2.182779 25 -0.001624 
2.315068 25 -0.000119 
2.447358 25 -0.000306 
2.579648 25 0.000300 
2.711937 25 -0.000004 
2.844227 25 0.001384 
2.976517 25 0.001879 
3.108806 25 0.003282 
3.241096 25 0.003070 
3.373386 25 0.003690 
3.505675 25 0.003160 
3.637965 25 0.003952 
3.770254 25 0.003595 
3.902544 25 0.004042 
4.034834 25 0.002840 
4.167123 25 0.002502 
4.299413 25 0.001070 
4.431703 25 0.000964 
4.563992 25 -0.000177 
4.696282 25 -0.000001 
4.828571 25 -0.000561 
4.960861 25 0.000572 
5.093151 25 0.000871 
5.225440 25 0.002114 
5.357730 25 0.001552 
5.490020 25 0.001449 
5.622309 25 -0.000078 
5.754599 25 -0.000244 
5.886888 25 -0.001147 
6.019178 25 -0.000612 
6.151468 25 -0.001154 
6.283757 25 -0.000605 
6.416047 25 -0.001275 
6.548337 25 -0.000834 
6.680626 25 -0.001522 
6.812916 25 -0.001009 
6.945205 25 -0.001578 
7.077495 25 -0.000937 
7.209785 25 -0.001402 
7.342074 25 -0.000696 
7.474364 25 -0.001135 
7.606654 25 -0.000437 
7.738943 25 -0.000913 
7.871233 25 -0.000273 
8.003523 25 -0.000804 
8.135812 25 -0.000199 
8.268102 25 -0.000738 
8.400391 25 -0.000113 
8.532681 25 -0.000609 
8.664971 25 0.000066 
8.797260 25 -0.000394 
8.929550 25 0.000294 
9.061840 25 -0.000177 
9.194129 25 0.000485 
9.326419 25 -0.000017 
9.458708 25 0.000616 
9.590998 25 0.000091 
9.723288 25 0.000705 
9.855577 25 0.000162 
9.987867 25 0.000758 
10.120157 25 0.000196 
10.252446 25 0.000773 
10.384736 25 0.000194 
10.517025 25 0.000757 
10.649315 25 0.000166 
10.781605 25 0.000719 
10.913894 25 0.000120 
11.046184 25 0.000666 
11.178474 25 0.000063 
11.310763 25 0.000604 
11.443053 25 -0.000004 
11.575342 25 0.000533 
11.707632 25 -0.000077 
11.839922 25 0.000458 
11.972211 25 -0.000152 
12.104501 25 0.000385 
12.236791 25 -0.000223 
12.369080 25 0.000319 
12.501370 25 -0.000283 
12.633660 25 0.000266 
12.765949 25 -0.000329 
12.898239 25 0.000228 
13.030528 25 -0.000358 
13.162818 25 0.000207 
13.295108 25 -0.000370 
13.427397 25 0.000203 
13.559687 25 -0.000367 
13.691977 25 0.000214 
13.824266 25 -0.000349 
13.956556 25 0.000238 
14.088845 25 -0.000320 
14.221135 25 0.000271 
14.353425 25 -0.000283 
14.485714 25 0.000310 
14.618004 25 -0.000243 
14.750294 25 0.000350 
14.882583 25 -0.000203 
15.014873 25 0.000388 
15.147162 25 -0.000169 
15.279452 25 0.000419 
15.411742 25 -0.000142 
15.544031 25 0.000440 
15.676321 25 -0.000128 
15.808611 25 0.000447 
15.940900 25 -0.000128 
16.073190 25 0.000439 
16.205479 25 -0.000144 
16.337769 25 0.000416 
16.470059 25 -0.000174 
16.602348 25 0.000379 
16.734638 25 -0.000218 
16.866928 25 0.000330 
16.999217 25 -0.000271 
17.131507 25 0.000273 
17.263796 25 -0.000330 
17.396086 25 0.000213 
17.528376 25 -0.000389 
17.660665 25 0.000156 
17.792955 25 -0.000443 
17.925245 25 0.000107 
18.057534 25 -0.000486 
18.189824 25 0.000072 
18.322114 25 -0.000511 
18.454403 25 0.000057 
18.586693 25 -0.000516 
18.718982 25 0.000063 
18.851272 25 -0.000498 
18.983562 25 0.000094 
19.115851 25 -0.000455 
19.248141 25 0.000149 
19.380431 25 -0.000389 
19.512720 25 0.000224 
19.645010 25 -0.000305 
19.777299 25 0.000316 
19.909589 25 -0.000208 
20.041879 25 0.000416 
20.174168 25 -0.000107 
20.306458 25 0.000515 
20.438748 25 -0.000011 
20.571037 25 0.000605 
20.703327 25 0.000069 
20.835616 25 0.000674 
20.967906 25 0.000125 
21.100196 25 0.000714 
21.232485 25 0.000147 
21.364775 25 0.000717 
21.497065 25 0.000130 
21.629354 25 0.000679 
21.761644 25 0.000070 
21.893933 25 0.000598 
22.026223 25 -0.000030 
22.158513 25 0.000478 
22.290802 25 -0.000168 
22.423092 25 0.000326 
22.555382 25 -0.000333 
22.687671 25 0.000151 
22.819961 25 -0.000513 
22.952251 25 -0.000032 
23.084540 25 -0.000695 
23.216830 25 -0.000208 
23.349119 25 -0.000862 
23.481409 25 -0.000361 
23.613699 25 -0.000997 
23.745988 25 -0.000475 
23.878278 25 -0.001087 
24.010568 25 -0.000538 
24.142857 25 -0.001119 
24.275147 25 -0.000538 
24.407436 25 -0.001086 
24.539726 25 -0.000471 
24.672016 25 -0.000984 
24.804305 25 -0.000335 
24.936595 25 -0.000815 
25.068885 25 -0.000134 
25.201174 25 -0.000585 
25.333464 25 0.000123 
25.465753 25 -0.000305 
25.598043 25 0.000424 
25.730333 25 0.000013 
25.862622 25 0.000754 
25.994912 25 0.000352 
26.127202 25 0.001098 
26.259491 25 0.000695 
26.391781 25 0.001434 
26.524070 25 0.001021 
26.656360 25 0.001745 
26.788650 25 0.001310 
26.920939 25 0.002007 
27.053229 25 0.001540 
27.185519 25 0.002198 
27.317808 25 0.001685 
27.450098 25 0.002291 
27.582387 25 0.001719 
27.714677 25 0.002259 
27.846967 25 0.001615 
27.979256 25 0.002077 
28.111546 25 0.001348 
28.243836 25 0.001721 
28.376125 25 0.000900 
28.508415 25 0.001178 
28.640705 25 0.000263 
28.772994 25 0.000449 
28.905284 25 -0.000554 
29.037573 25 -0.000446 
29.169863 25 -0.001516 
29.302153 25 -0.001462 
29.434442 25 -0.002568 
29.566732 25 -0.002530 
29.699022 25 -0.003630 
29.831311 25 -0.003561 
29.963601 25 -0.004604 
30.095890 25 -0.004454 
30.228180 25 -0.005391 
30.360470 25 -0.005110 
30.492759 25 -0.005896 
30.625049 25 -0.005447 
30.757339 25 -0.006049 
30.889628 25 -0.005404 
31.021918 25 -0.005802 
31.154207 25 -0.004947 
31.286497 25 -0.005131 
31.418787 25 -0.004058 
31.551076 25 -0.004020 
31.683366 25 -0.002722 
31.815656 25 -0.002454 
31.947945 25 -0.000922 
32.080235 25 -0.000420 
32.212524 25 0.001340 
32.344814 25 0.002052 
32.477104 25 0.003991 
32.609393 25 0.004834 
32.741683 25 0.006837 
32.873973 25 0.007666 
33.006262 25 0.009576 
33.138552 25 0.010251 
33.270842 25 0.011982 
33.403131 25 0.012501 
33.535421 25 0.014119 
33.667710 25 0.014476 
33.800000 25 0.015506 


==> stdMS30pulse12.dat <==
-33.667710 30 -0.007767 
-33.535421 30 -0.022544 
-33.403131 30 -0.027786 
-33.270842 30 -0.043321 
-33.138552 30 -0.048988 
-33.006262 30 -0.064612 
-32.873973 30 -0.069956 
-32.741683 30 -0.084890 
-32.609393 30 -0.089055 
-32.477104 30 -0.102443 
-32.344814 30 -0.104519 
-32.212524 30 -0.115482 
-32.080235 30 -0.114564 
-31.947945 30 -0.122259 
-31.815656 30 -0.117519 
-31.683366 30 -0.121196 
-31.551076 30 -0.111953 
-31.418787 30 -0.111021 
-31.286497 30 -0.096804 
-31.154207 30 -0.090894 
-31.021918 30 -0.071508 
-30.889628 30 -0.060545 
-30.757339 30 -0.036140 
-30.625049 30 -0.020420 
-30.492759 30 0.008445 
-30.360470 30 0.028172 
-30.228180 30 0.060475 
-30.095890 30 0.082940 
-29.963601 30 0.117177 
-29.831311 30 0.140584 
-29.699022 30 0.174815 
-29.566732 30 0.196927 
-29.434442 30 0.228896 
-29.302153 30 0.247229 
-29.169863 30 0.274540 
-29.037573 30 0.286619 
-28.905284 30 0.306905 
-28.772994 30 0.310491 
-28.640705 30 0.321547 
-28.508415 30 0.314751 
-28.376125 30 0.314608 
-28.243836 30 0.295877 
-28.111546 30 0.282871 
-27.979256 30 0.250910 
-27.846967 30 0.223785 
-27.714677 30 0.177572 
-27.582387 30 0.135676 
-27.450098 30 0.074811 
-27.317808 30 0.018527 
-27.185519 30 -0.055899 
-27.053229 30 -0.124282 
-26.920939 30 -0.208344 
-26.788650 30 -0.283538 
-26.656360 30 -0.369532 
-26.524070 30 -0.443439 
-26.391781 30 -0.520951 
-26.259491 30 -0.585535 
-26.127202 30 -0.644480 
-25.994912 30 -0.694579 
-25.862622 30 -0.728118 
-25.730333 30 -0.759831 
-25.598043 30 -0.766496 
-25.465753 30 -0.773005 
-25.333464 30 -0.755596 
-25.201174 30 -0.727693 
-25.068885 30 -0.685710 
-24.936595 30 -0.616203 
-24.804305 30 -0.538656 
-24.672016 30 -0.418447 
-24.539726 30 -0.283222 
-24.407436 30 -0.088621 
-24.275147 30 0.133092 
-24.142857 30 0.399903 
-24.010568 30 0.623786 
-23.878278 30 0.812037 
-23.745988 30 0.950872 
-23.613699 30 1.049830 
-23.481409 30 1.125753 
-23.349119 30 1.172828 
-23.216830 30 1.195362 
-23.084540 30 1.201925 
-22.952251 30 1.184021 
-22.819961 30 1.140628 
-22.687671 30 1.078280 
-22.555382 30 0.986699 
-22.423092 30 0.854198 
-22.290802 30 0.685620 
-22.158513 30 0.459330 
-22.026223 30 0.195390 
-21.893933 30 -0.065439 
-21.761644 30 -0.255587 
-21.629354 30 -0.418574 
-21.497065 30 -0.539276 
-21.364775 30 -0.630963 
-21.232485 30 -0.699616 
-21.100196 30 -0.742673 
-20.967906 30 -0.778619 
-20.835616 30 -0.789718 
-20.703327 30 -0.795221 
-20.571037 30 -0.783061 
-20.438748 30 -0.756015 
-20.306458 30 -0.721628 
-20.174168 30 -0.666200 
-20.041879 30 -0.611162 
-19.909589 30 -0.538636 
-19.777299 30 -0.467701 
-19.645010 30 -0.382731 
-19.512720 30 -0.299854 
-19.380431 30 -0.212832 
-19.248141 30 -0.133829 
-19.115851 30 -0.054798 
-18.983562 30 0.015211 
-18.851272 30 0.082485 
-18.718982 30 0.138004 
-18.586693 30 0.188873 
-18.454403 30 0.228492 
-18.322114 30 0.264185 
-18.189824 30 0.290646 
-18.057534 30 0.311136 
-17.925245 30 0.323676 
-17.792955 30 0.329422 
-17.660665 30 0.330914 
-17.528376 30 0.324378 
-17.396086 30 0.316062 
-17.263796 30 0.298748 
-17.131507 30 0.283086 
-16.999217 30 0.257936 
-16.866928 30 0.235732 
-16.734638 30 0.203575 
-16.602348 30 0.178436 
-16.470059 30 0.146079 
-16.337769 30 0.121465 
-16.205479 30 0.087021 
-16.073190 30 0.060347 
-15.940900 30 0.027160 
-15.808611 30 0.005721 
-15.676321 30 -0.021214 
-15.544031 30 -0.037802 
-15.411742 30 -0.061354 
-15.279452 30 -0.074709 
-15.147162 30 -0.094320 
-15.014873 30 -0.102611 
-14.882583 30 -0.116033 
-14.750294 30 -0.117172 
-14.618004 30 -0.124135 
-14.485714 30 -0.120503 
-14.353425 30 -0.124832 
-14.221135 30 -0.119048 
-14.088845 30 -0.120414 
-13.956556 30 -0.109726 
-13.824266 30 -0.105734 
-13.691977 30 -0.091154 
-13.559687 30 -0.086186 
-13.427397 30 -0.072081 
-13.295108 30 -0.067057 
-13.162818 30 -0.051384 
-13.030528 30 -0.044637 
-12.898239 30 -0.028585 
-12.765949 30 -0.022934 
-12.633660 30 -0.008287 
-12.501370 30 -0.003769 
-12.369080 30 0.009891 
-12.236791 30 0.013327 
-12.104501 30 0.025474 
-11.972211 30 0.026718 
-11.839922 30 0.036426 
-11.707632 30 0.035719 
-11.575342 30 0.043947 
-11.443053 30 0.041607 
-11.310763 30 0.048007 
-11.178474 30 0.043943 
-11.046184 30 0.048691 
-10.913894 30 0.042691 
-10.781605 30 0.045407 
-10.649315 30 0.038073 
-10.517025 30 0.040855 
-10.384736 30 0.033827 
-10.252446 30 0.035212 
-10.120157 30 0.025349 
-9.987867 30 0.025310 
-9.855577 30 0.017000 
-9.723288 30 0.019393 
-9.590998 30 0.011295 
-9.458708 30 0.011620 
-9.326419 30 0.001731 
-9.194129 30 0.002323 
-9.061840 30 -0.005803 
-8.929550 30 -0.003408 
-8.797260 30 -0.010276 
-8.664971 30 -0.007055 
-8.532681 30 -0.013832 
-8.400391 30 -0.011577 
-8.268102 30 -0.019339 
-8.135812 30 -0.016250 
-8.003523 30 -0.021097 
-7.871233 30 -0.014933 
-7.738943 30 -0.018689 
-7.606654 30 -0.013765 
-7.474364 30 -0.019505 
-7.342074 30 -0.015143 
-7.209785 30 -0.019142 
-7.077495 30 -0.012017 
-6.945205 30 -0.014462 
-6.812916 30 -0.007870 
-6.680626 30 -0.011722 
-6.548337 30 -0.005707 
-6.416047 30 -0.009008 
-6.283757 30 -0.002312 
-6.151468 30 -0.005450 
-6.019178 30 0.001148 
-5.886888 30 -0.002155 
-5.754599 30 0.004056 
-5.622309 30 0.000283 
-5.490020 30 0.006322 
-5.357730 30 0.002636 
-5.225440 30 0.008589 
-5.093151 30 0.004351 
-4.960861 30 0.009406 
-4.828571 30 0.004406 
-4.696282 30 0.009384 
-4.563992 30 0.004950 
-4.431703 30 0.010366 
-4.299413 30 0.005484 
-4.167123 30 0.009483 
-4.034834 30 0.003158 
-3.902544 30 0.007223 
-3.770254 30 0.002603 
-3.637965 30 0.007847 
-3.505675 30 0.002103 
-3.373386 30 0.005180 
-3.241096 30 -0.001079 
-3.108806 30 0.003593 
-2.976517 30 -0.001068 
-2.844227 30 0.003638 
-2.711937 30 -0.001949 
-2.579648 30 0.002114 
-2.447358 30 -0.003652 
-2.315068 30 0.000258 
-2.182779 30 -0.005328 
-2.050489 30 -0.000142 
-1.918200 30 -0.003903 
-1.785910 30 0.001675 
-1.653620 30 -0.004021 
-1.521331 30 -0.000820 
-1.389041 30 -0.006724 
-1.256751 30 -0.001257 
-1.124462 30 -0.004494 
-0.992172 30 0.001890 
-0.859883 30 -0.002659 
-0.727593 30 0.001494 
-0.595303 30 -0.004287 
-0.463014 30 0.000470 
-0.330724 30 -0.003800 
-0.198434 30 0.001798 
-0.066145 30 -0.002836 
0.066145 30 0.001905 
0.198434 30 -0.003358 
0.330724 30 0.001058 
0.463014 30 -0.004259 
0.595303 30 0.000545 
0.727593 30 -0.003991 
0.859883 30 0.001433 
0.992172 30 -0.003136 
1.124462 30 0.001965 
1.256751 30 -0.002368 
1.389041 30 0.003585 
1.521331 30 -0.000262 
1.653620 30 0.005038 
1.785910 30 -0.000227 
1.918200 30 0.004007 
2.050489 30 -0.001210 
2.182779 30 0.003892 
2.315068 30 -0.000697 
2.447358 30 0.004013 
2.579648 30 -0.001669 
2.711937 30 0.002334 
2.844227 30 -0.003016 
2.976517 30 0.001910 
3.108806 30 -0.002810 
3.241096 30 0.002097 
3.373386 30 -0.002964 
3.505675 30 0.001857 
3.637965 30 -0.002726 
3.770254 30 0.002850 
3.902544 30 -0.001340 
4.034834 30 0.003916 
4.167123 30 -0.001031 
4.299413 30 0.003569 
4.431703 30 -0.001785 
4.563992 30 0.002398 
4.696282 30 -0.003427 
4.828571 30 0.000668 
4.960861 30 -0.004464 
5.093151 30 0.000911 
5.225440 30 -0.003088 
5.357730 30 0.002564 
5.490020 30 -0.002103 
5.622309 30 0.002548 
5.754599 30 -0.002711 
5.886888 30 0.001994 
6.019178 30 -0.002867 
6.151468 30 0.002174 
6.283757 30 -0.002575 
6.416047 30 0.002408 
6.548337 30 -0.002471 
6.680626 30 0.002391 
6.812916 30 -0.002558 
6.945205 30 0.002287 
7.077495 30 -0.002632 
7.209785 30 0.002268 
7.342074 30 -0.002588 
7.474364 30 0.002376 
7.606654 30 -0.002431 
7.738943 30 0.002555 
7.871233 30 -0.002266 
8.003523 30 0.002678 
8.135812 30 -0.002201 
8.268102 30 0.002682 
8.400391 30 -0.002243 
8.532681 30 0.002620 
8.664971 30 -0.002302 
8.797260 30 0.002579 
8.929550 30 -0.002325 
9.061840 30 0.002564 
9.194129 30 -0.002341 
9.326419 30 0.002541 
9.458708 30 -0.002372 
9.590998 30 0.002504 
9.723288 30 -0.002411 
9.855577 30 0.002465 
9.987867 30 -0.002449 
10.120157 30 0.002427 
10.252446 30 -0.002487 
10.384736 30 0.002389 
10.517025 30 -0.002526 
10.649315 30 0.002352 
10.781605 30 -0.002559 
10.913894 30 0.002323 
11.046184 30 -0.002582 
11.178474 30 0.002308 
11.310763 30 -0.002589 
11.443053 30 0.002310 
11.575342 30 -0.002579 
11.707632 30 0.002327 
11.839922 30 -0.002555 
11.972211 30 0.002358 
12.104501 30 -0.002519 
12.236791 30 0.002398 
12.369080 30 -0.002475 
12.501370 30 0.002445 
12.633660 30 -0.002427 
12.765949 30 0.002494 
12.898239 30 -0.002377 
13.030528 30 0.002543 
13.162818 30 -0.002331 
13.295108 30 0.002585 
13.427397 30 -0.002294 
13.559687 30 0.002616 
13.691977 30 -0.002269 
13.824266 30 0.002633 
13.956556 30 -0.002261 
14.088845 30 0.002632 
14.221135 30 -0.002272 
14.353425 30 0.002611 
14.485714 30 -0.002303 
14.618004 30 0.002571 
14.750294 30 -0.002352 
14.882583 30 0.002514 
15.014873 30 -0.002416 
15.147162 30 0.002443 
15.279452 30 -0.002491 
15.411742 30 0.002366 
15.544031 30 -0.002569 
15.676321 30 0.002290 
15.808611 30 -0.002642 
15.940900 30 0.002222 
16.073190 30 -0.002703 
16.205479 30 0.002171 
16.337769 30 -0.002742 
16.470059 30 0.002145 
16.602348 30 -0.002753 
16.734638 30 0.002151 
16.866928 30 -0.002730 
16.999217 30 0.002192 
17.131507 30 -0.002670 
17.263796 30 0.002270 
17.396086 30 -0.002574 
17.528376 30 0.002383 
17.660665 30 -0.002446 
17.792955 30 0.002524 
17.925245 30 -0.002294 
18.057534 30 0.002684 
18.189824 30 -0.002130 
18.322114 30 0.002850 
18.454403 30 -0.001966 
18.586693 30 0.003006 
18.718982 30 -0.001821 
18.851272 30 0.003137 
18.983562 30 -0.001709 
19.115851 30 0.003225 
19.248141 30 -0.001648 
19.380431 30 0.003256 
19.512720 30 -0.001651 
19.645010 30 0.003217 
19.777299 30 -0.001728 
19.909589 30 0.003101 
20.041879 30 -0.001883 
20.174168 30 0.002906 
20.306458 30 -0.002117 
20.438748 30 0.002637 
20.571037 30 -0.002419 
20.703327 30 0.002305 
20.835616 30 -0.002777 
20.967906 30 0.001927 
21.100196 30 -0.003168 
21.232485 30 0.001529 
21.364775 30 -0.003566 
21.497065 30 0.001139 
21.629354 30 -0.003941 
21.761644 30 0.000787 
21.893933 30 -0.004261 
22.026223 30 0.000507 
22.158513 30 -0.004494 
22.290802 30 0.000329 
22.423092 30 -0.004610 
22.555382 30 0.000281 
22.687671 30 -0.004583 
22.819961 30 0.000387 
22.952251 30 -0.004396 
23.084540 30 0.000660 
23.216830 30 -0.004036 
23.349119 30 0.001106 
23.481409 30 -0.003504 
23.613699 30 0.001722 
23.745988 30 -0.002808 
23.878278 30 0.002491 
24.010568 30 -0.001972 
24.142857 30 0.003386 
24.275147 30 -0.001029 
24.407436 30 0.004365 
24.539726 30 -0.000027 
24.672016 30 0.005375 
24.804305 30 0.000975 
24.936595 30 0.006351 
25.068885 30 0.001905 
25.201174 30 0.007216 
25.333464 30 0.002683 
25.465753 30 0.007887 
25.598043 30 0.003224 
25.730333 30 0.008276 
25.862622 30 0.003440 
25.994912 30 0.008299 
26.127202 30 0.003251 
26.259491 30 0.007882 
26.391781 30 0.002592 
26.524070 30 0.006971 
26.656360 30 0.001422 
26.788650 30 0.005540 
26.920939 30 -0.000267 
27.053229 30 0.003603 
27.185519 30 -0.002438 
27.317808 30 0.001218 
27.450098 30 -0.005008 
27.582387 30 -0.001504 
27.714677 30 -0.007843 
27.846967 30 -0.004406 
27.979256 30 -0.010763 
28.111546 30 -0.007289 
28.243836 30 -0.013551 
28.376125 30 -0.009922 
28.508415 30 -0.015968 
28.640705 30 -0.012059 
28.772994 30 -0.017767 
28.905284 30 -0.013459 
29.037573 30 -0.018716 
29.169863 30 -0.013902 
29.302153 30 -0.018610 
29.434442 30 -0.013204 
29.566732 30 -0.017291 
29.699022 30 -0.011234 
29.831311 30 -0.014654 
29.963601 30 -0.007918 
30.095890 30 -0.010663 
30.228180 30 -0.003261 
30.360470 30 -0.005362 
30.492759 30 0.002647 
30.625049 30 0.001103 
30.757339 30 0.009604 
30.889628 30 0.008469 
31.021918 30 0.017277 
31.154207 30 0.016329 
31.286497 30 0.025193 
31.418787 30 0.024145 
31.551076 30 0.032752 
31.683366 30 0.031271 
31.815656 30 0.039285 
31.947945 30 0.037031 
32.080235 30 0.044127 
32.212524 30 0.040791 
32.344814 30 0.046692 
32.477104 30 0.042010 
32.609393 30 0.046467 
32.741683 30 0.040194 
32.873973 30 0.042956 
33.006262 30 0.034837 
33.138552 30 0.035671 
33.270842 30 0.025564 
33.403131 30 0.024492 
33.535421 30 0.012656 
33.667710 30 0.010057 
33.800000 30 -0.003564 


==> stdMS30pulse14.dat <==
-33.667710 35 -0.326858 
-33.535421 35 -0.328850 
-33.403131 35 -0.331778 
-33.270842 35 -0.321781 
-33.138552 35 -0.312608 
-33.006262 35 -0.289119 
-32.873973 35 -0.266267 
-32.741683 35 -0.228093 
-32.609393 35 -0.190364 
-32.477104 35 -0.136753 
-32.344814 35 -0.083673 
-32.212524 35 -0.014878 
-32.080235 35 0.052498 
-31.947945 35 0.134047 
-31.815656 35 0.211754 
-31.683366 35 0.300033 
-31.551076 35 0.380230 
-31.418787 35 0.465582 
-31.286497 35 0.538351 
-31.154207 35 0.610190 
-31.021918 35 0.667739 
-30.889628 35 0.717685 
-30.757339 35 0.755966 
-30.625049 35 0.779297 
-30.492759 35 0.794880 
-30.360470 35 0.790818 
-30.228180 35 0.777671 
-30.095890 35 0.746188 
-29.963601 35 0.696847 
-29.831311 35 0.631907 
-29.699022 35 0.537392 
-29.566732 35 0.422222 
-29.434442 35 0.262656 
-29.302153 35 0.065848 
-29.169863 35 -0.189037 
-29.037573 35 -0.452615 
-28.905284 35 -0.679698 
-28.772994 35 -0.853587 
-28.640705 35 -0.981498 
-28.508415 35 -1.074710 
-28.376125 35 -1.142417 
-28.243836 35 -1.183695 
-28.111546 35 -1.198228 
-27.979256 35 -1.194583 
-27.846967 35 -1.176521 
-27.714677 35 -1.128859 
-27.582387 35 -1.048714 
-27.450098 35 -0.950983 
-27.317808 35 -0.821563 
-27.185519 35 -0.630314 
-27.053229 35 -0.399968 
-26.920939 35 -0.143674 
-26.788650 35 0.085866 
-26.656360 35 0.278916 
-26.524070 35 0.420238 
-26.391781 35 0.533298 
-26.259491 35 0.618430 
-26.127202 35 0.681506 
-25.994912 35 0.731436 
-25.862622 35 0.754889 
-25.730333 35 0.772839 
-25.598043 35 0.768517 
-25.465753 35 0.757405 
-25.333464 35 0.732887 
-25.201174 35 0.693553 
-25.068885 35 0.648285 
-24.936595 35 0.584845 
-24.804305 35 0.522073 
-24.672016 35 0.444915 
-24.539726 35 0.371154 
-24.407436 35 0.285383 
-24.275147 35 0.207722 
-24.142857 35 0.126040 
-24.010568 35 0.055749 
-23.878278 35 -0.016920 
-23.745988 35 -0.075536 
-23.613699 35 -0.134290 
-23.481409 35 -0.179004 
-23.349119 35 -0.223638 
-23.216830 35 -0.253061 
-23.084540 35 -0.280789 
-22.952251 35 -0.296166 
-22.819961 35 -0.312295 
-22.687671 35 -0.318157 
-22.555382 35 -0.321546 
-22.423092 35 -0.314144 
-22.290802 35 -0.303948 
-22.158513 35 -0.287574 
-22.026223 35 -0.270474 
-21.893933 35 -0.249738 
-21.761644 35 -0.227086 
-21.629354 35 -0.201053 
-21.497065 35 -0.172632 
-21.364775 35 -0.142884 
-21.232485 35 -0.112852 
-21.100196 35 -0.084276 
-20.967906 35 -0.056862 
-20.835616 35 -0.031506 
-20.703327 35 -0.006691 
-20.571037 35 0.016896 
-20.438748 35 0.039578 
-20.306458 35 0.058913 
-20.174168 35 0.075194 
-20.041879 35 0.087769 
-19.909589 35 0.098872 
-19.777299 35 0.107644 
-19.645010 35 0.115019 
-19.512720 35 0.118608 
-19.380431 35 0.120293 
-19.248141 35 0.118715 
-19.115851 35 0.116743 
-18.983562 35 0.112131 
-18.851272 35 0.107513 
-18.718982 35 0.099645 
-18.586693 35 0.091625 
-18.454403 35 0.081024 
-18.322114 35 0.072112 
-18.189824 35 0.061396 
-18.057534 35 0.051885 
-17.925245 35 0.040124 
-17.792955 35 0.030369 
-17.660665 35 0.019345 
-17.528376 35 0.010535 
-17.396086 35 0.000325 
-17.263796 35 -0.007210 
-17.131507 35 -0.015157 
-16.999217 35 -0.020587 
-16.866928 35 -0.027956 
-16.734638 35 -0.033385 
-16.602348 35 -0.038712 
-16.470059 35 -0.039673 
-16.337769 35 -0.041122 
-16.205479 35 -0.041416 
-16.073190 35 -0.044244 
-15.940900 35 -0.044672 
-15.808611 35 -0.045022 
-15.676321 35 -0.041736 
-15.544031 35 -0.039333 
-15.411742 35 -0.035009 
-15.279452 35 -0.032833 
-15.147162 35 -0.029285 
-15.014873 35 -0.027851 
-14.882583 35 -0.024095 
-14.750294 35 -0.021045 
-14.618004 35 -0.015078 
-14.485714 35 -0.010866 
-14.353425 35 -0.005784 
-14.221135 35 -0.004018 
-14.088845 35 -0.001215 
-13.956556 35 0.000163 
-13.824266 35 0.004482 
-13.691977 35 0.007362 
-13.559687 35 0.011239 
-13.427397 35 0.011863 
-13.295108 35 0.013544 
-13.162818 35 0.013518 
-13.030528 35 0.015678 
-12.898239 35 0.015756 
-12.765949 35 0.017049 
-12.633660 35 0.015969 
-12.501370 35 0.016445 
-12.369080 35 0.014981 
-12.236791 35 0.015452 
-12.104501 35 0.014001 
-11.972211 35 0.013985 
-11.839922 35 0.011648 
-11.707632 35 0.011090 
-11.575342 35 0.008775 
-11.443053 35 0.008324 
-11.310763 35 0.006012 
-11.178474 35 0.005724 
-11.046184 35 0.003639 
-10.913894 35 0.003166 
-10.781605 35 0.000324 
-10.649315 35 -0.000652 
-10.517025 35 -0.002518 
-10.384736 35 -0.001567 
-10.252446 35 -0.002939 
-10.120157 35 -0.003835 
-9.987867 35 -0.007014 
-9.855577 35 -0.006949 
-9.723288 35 -0.007118 
-9.590998 35 -0.005195 
-9.458708 35 -0.006156 
-9.326419 35 -0.006125 
-9.194129 35 -0.007968 
-9.061840 35 -0.007368 
-8.929550 35 -0.008032 
-8.797260 35 -0.006192 
-8.664971 35 -0.005609 
-8.532681 35 -0.003132 
-8.400391 35 -0.003535 
-8.268102 35 -0.003275 
-8.135812 35 -0.005014 
-8.003523 35 -0.003686 
-7.871233 35 -0.002803 
-7.738943 35 0.000424 
-7.606654 35 0.000904 
-7.474364 35 0.001800 
-7.342074 35 0.000011 
-7.209785 35 0.000596 
-7.077495 35 0.000434 
-6.945205 35 0.002709 
-6.812916 35 0.002634 
-6.680626 35 0.003632 
-6.548337 35 0.002414 
-6.416047 35 0.003239 
-6.283757 35 0.002290 
-6.151468 35 0.003182 
-6.019178 35 0.002195 
-5.886888 35 0.003077 
-5.754599 35 0.001879 
-5.622309 35 0.002382 
-5.490020 35 0.001069 
-5.357730 35 0.001889 
-5.225440 35 0.000993 
-5.093151 35 0.001876 
-4.960861 35 0.000505 
-4.828571 35 0.000686 
-4.696282 35 -0.000893 
-4.563992 35 -0.000016 
-4.431703 35 -0.000471 
-4.299413 35 0.000989 
-4.167123 35 -0.000149 
-4.034834 35 -0.000239 
-3.902544 35 -0.002005 
-3.770254 35 -0.000645 
-3.637965 35 -0.000436 
-3.505675 35 0.000914 
-3.373386 35 -0.000854 
-3.241096 35 -0.000889 
-3.108806 35 -0.001901 
-2.976517 35 -0.000274 
-2.844227 35 -0.000549 
-2.711937 35 0.000720 
-2.579648 35 -0.000112 
-2.447358 35 0.000682 
-2.315068 35 -0.000931 
-2.182779 35 -0.000880 
-2.050489 35 -0.001951 
-1.918200 35 0.000130 
-1.785910 35 0.000604 
-1.653620 35 0.001700 
-1.521331 35 -0.000660 
-1.389041 35 -0.001495 
-1.256751 35 -0.003174 
-1.124462 35 -0.001543 
-0.992172 35 -0.001101 
-0.859883 35 0.000774 
-0.727593 35 -0.000278 
-0.595303 35 -0.000035 
-0.463014 35 -0.001335 
-0.330724 35 0.000047 
-0.198434 35 -0.000004 
-0.066145 35 0.001758 
0.066145 35 0.001364 
0.198434 35 0.002566 
0.330724 35 0.001505 
0.463014 35 0.001980 
0.595303 35 0.000487 
0.727593 35 0.001086 
0.859883 35 -0.000098 
0.992172 35 0.000334 
1.124462 35 -0.001419 
1.256751 35 -0.001037 
1.389041 35 -0.001806 
1.521331 35 -0.000131 
1.653620 35 -0.000434 
1.785910 35 0.000583 
1.918200 35 -0.000721 
2.050489 35 0.000008 
2.182779 35 -0.000549 
2.315068 35 0.001221 
2.447358 35 0.000910 
2.579648 35 0.001839 
2.711937 35 0.000402 
2.844227 35 0.000885 
2.976517 35 -0.000236 
3.108806 35 0.000653 
3.241096 35 -0.000537 
3.373386 35 -0.000174 
3.505675 35 -0.001842 
3.637965 35 -0.001345 
3.770254 35 -0.002190 
3.902544 35 -0.000695 
4.034834 35 -0.000957 
4.167123 35 0.000607 
4.299413 35 0.000236 
4.431703 35 0.001668 
4.563992 35 0.000858 
4.696282 35 0.001354 
4.828571 35 -0.000472 
4.960861 35 -0.000358 
5.093151 35 -0.001602 
5.225440 35 -0.000324 
5.357730 35 -0.000640 
5.490020 35 0.000749 
5.622309 35 -0.000143 
5.754599 35 0.000598 
5.886888 35 -0.000552 
6.019178 35 0.000322 
6.151468 35 -0.000568 
6.283757 35 0.000493 
6.416047 35 -0.000326 
6.548337 35 0.000713 
6.680626 35 -0.000182 
6.812916 35 0.000767 
6.945205 35 -0.000211 
7.077495 35 0.000676 
7.209785 35 -0.000338 
7.342074 35 0.000538 
7.474364 35 -0.000458 
7.606654 35 0.000460 
7.738943 35 -0.000482 
7.871233 35 0.000481 
8.003523 35 -0.000439 
8.135812 35 0.000525 
8.268102 35 -0.000415 
8.400391 35 0.000515 
8.532681 35 -0.000454 
8.664971 35 0.000463 
8.797260 35 -0.000503 
8.929550 35 0.000428 
9.061840 35 -0.000523 
9.194129 35 0.000418 
9.326419 35 -0.000528 
9.458708 35 0.000417 
9.590998 35 -0.000526 
9.723288 35 0.000425 
9.855577 35 -0.000509 
9.987867 35 0.000450 
10.120157 35 -0.000476 
10.252446 35 0.000490 
10.384736 35 -0.000431 
10.517025 35 0.000538 
10.649315 35 -0.000383 
10.781605 35 0.000585 
10.913894 35 -0.000338 
11.046184 35 0.000625 
11.178474 35 -0.000303 
11.310763 35 0.000654 
11.443053 35 -0.000281 
11.575342 35 0.000667 
11.707632 35 -0.000278 
11.839922 35 0.000659 
11.972211 35 -0.000298 
12.104501 35 0.000625 
12.236791 35 -0.000346 
12.369080 35 0.000563 
12.501370 35 -0.000423 
12.633660 35 0.000473 
12.765949 35 -0.000526 
12.898239 35 0.000358 
13.030528 35 -0.000652 
13.162818 35 0.000224 
13.295108 35 -0.000791 
13.427397 35 0.000082 
13.559687 35 -0.000932 
13.691977 35 -0.000055 
13.824266 35 -0.001061 
13.956556 35 -0.000173 
14.088845 35 -0.001164 
14.221135 35 -0.000257 
14.353425 35 -0.001225 
14.485714 35 -0.000291 
14.618004 35 -0.001230 
14.750294 35 -0.000263 
14.882583 35 -0.001166 
15.014873 35 -0.000162 
15.147162 35 -0.001027 
15.279452 35 0.000016 
15.411742 35 -0.000811 
15.544031 35 0.000270 
15.676321 35 -0.000521 
15.808611 35 0.000593 
15.940900 35 -0.000169 
16.073190 35 0.000969 
16.205479 35 0.000226 
16.337769 35 0.001376 
16.470059 35 0.000638 
16.602348 35 0.001785 
16.734638 35 0.001036 
16.866928 35 0.002163 
16.999217 35 0.001385 
17.131507 35 0.002474 
17.263796 35 0.001648 
17.396086 35 0.002679 
17.528376 35 0.001788 
17.660665 35 0.002746 
17.792955 35 0.001774 
17.925245 35 0.002645 
18.057534 35 0.001581 
18.189824 35 0.002356 
18.322114 35 0.001194 
18.454403 35 0.001871 
18.586693 35 0.000611 
18.718982 35 0.001194 
18.851272 35 -0.000155 
18.983562 35 0.000345 
19.115851 35 -0.001077 
19.248141 35 -0.000639 
19.380431 35 -0.002111 
19.512720 35 -0.001707 
19.645010 35 -0.003197 
19.777299 35 -0.002793 
19.909589 35 -0.004264 
20.041879 35 -0.003820 
20.174168 35 -0.005230 
20.306458 35 -0.004704 
20.438748 35 -0.006009 
20.571037 35 -0.005355 
20.703327 35 -0.006511 
20.835616 35 -0.005687 
20.967906 35 -0.006655 
21.100196 35 -0.005624 
21.232485 35 -0.006368 
21.364775 35 -0.005101 
21.497065 35 -0.005599 
21.629354 35 -0.004078 
21.761644 35 -0.004320 
21.893933 35 -0.002544 
22.026223 35 -0.002536 
22.158513 35 -0.000519 
22.290802 35 -0.000287 
22.423092 35 0.001934 
22.555382 35 0.002345 
22.687671 35 0.004713 
22.819961 35 0.005234 
22.952251 35 0.007670 
23.084540 35 0.008212 
23.216830 35 0.010619 
23.349119 35 0.011075 
23.481409 35 0.013338 
23.613699 35 0.013587 
23.745988 35 0.015581 
23.878278 35 0.015495 
24.010568 35 0.017093 
24.142857 35 0.016545 
24.275147 35 0.017625 
24.407436 35 0.016502 
24.539726 35 0.016961 
24.672016 35 0.015171 
24.804305 35 0.014934 
24.936595 35 0.012422 
25.068885 35 0.011456 
25.201174 35 0.008214 
25.333464 35 0.006536 
25.465753 35 0.002611 
25.598043 35 0.000295 
25.730333 35 -0.004206 
25.862622 35 -0.007019 
25.994912 35 -0.011924 
26.127202 35 -0.015034 
26.259491 35 -0.020112 
26.391781 35 -0.023258 
26.524070 35 -0.028229 
26.656360 35 -0.031106 
26.788650 35 -0.035652 
26.920939 35 -0.037922 
27.053229 35 -0.041706 
27.185519 35 -0.043025 
27.317808 35 -0.045710 
27.450098 35 -0.045746 
27.582387 35 -0.047022 
27.714677 35 -0.045483 
27.846967 35 -0.045091 
27.979256 35 -0.041751 
28.111546 35 -0.039503 
28.243836 35 -0.034230 
28.376125 35 -0.030041 
28.508415 35 -0.022817 
28.640705 35 -0.016729 
28.772994 35 -0.007677 
28.905284 35 0.000119 
29.037573 35 0.010718 
29.169863 35 0.019861 
29.302153 35 0.031557 
29.434442 35 0.041507 
29.566732 35 0.053683 
29.699022 35 0.063730 
29.831311 35 0.075623 
29.963601 35 0.084914 
30.095890 35 0.095654 
30.228180 35 0.103250 
30.360470 35 0.111918 
30.492759 35 0.116859 
30.625049 35 0.122556 
30.757339 35 0.123939 
30.889628 35 0.125845 
31.021918 35 0.122893 
31.154207 35 0.120325 
31.286497 35 0.112444 
31.418787 35 0.104899 
31.551076 35 0.091725 
31.683366 35 0.078936 
31.815656 35 0.060398 
31.947945 35 0.042419 
32.080235 35 0.018833 
32.212524 35 -0.003836 
32.344814 35 -0.031657 
32.477104 35 -0.057938 
32.609393 35 -0.088622 
32.741683 35 -0.116840 
32.873973 35 -0.148566 
33.006262 35 -0.176618 
33.138552 35 -0.207341 
33.270842 35 -0.232826 
33.403131 35 -0.260216 
33.535421 35 -0.280129 
33.667710 35 -0.301494 
33.800000 35 -0.313671 


==> stdMS30pulse16.dat <==
-33.667710 40 0.885903 
-33.535421 40 1.015793 
-33.403131 40 1.096622 
-33.270842 40 1.147070 
-33.138552 40 1.189178 
-33.006262 40 1.203808 
-32.873973 40 1.187425 
-32.741683 40 1.157095 
-32.609393 40 1.109391 
-32.477104 40 1.028062 
-32.344814 40 0.914440 
-32.212524 40 0.770176 
-32.080235 40 0.580317 
-31.947945 40 0.347022 
-31.815656 40 0.100166 
-31.683366 40 -0.111397 
-31.551076 40 -0.284308 
-31.418787 40 -0.422541 
-31.286497 40 -0.527027 
-31.154207 40 -0.605754 
-31.021918 40 -0.668064 
-30.889628 40 -0.708873 
-30.757339 40 -0.739062 
-30.625049 40 -0.747829 
-30.492759 40 -0.747657 
-30.360470 40 -0.734165 
-30.228180 40 -0.706735 
-30.095890 40 -0.673324 
-29.963601 40 -0.621380 
-29.831311 40 -0.569351 
-29.699022 40 -0.499306 
-29.566732 40 -0.431284 
-29.434442 40 -0.350775 
-29.302153 40 -0.278520 
-29.169863 40 -0.199064 
-29.037573 40 -0.126774 
-28.905284 40 -0.049545 
-28.772994 40 0.014224 
-28.640705 40 0.076936 
-28.508415 40 0.124746 
-28.376125 40 0.173320 
-28.243836 40 0.209454 
-28.111546 40 0.245946 
-27.979256 40 0.269147 
-27.846967 40 0.290394 
-27.714677 40 0.299952 
-27.582387 40 0.307337 
-27.450098 40 0.306189 
-27.317808 40 0.302323 
-27.185519 40 0.293178 
-27.053229 40 0.280343 
-26.920939 40 0.263653 
-26.788650 40 0.241780 
-26.656360 40 0.218697 
-26.524070 40 0.192019 
-26.391781 40 0.167304 
-26.259491 40 0.138818 
-26.127202 40 0.112491 
-25.994912 40 0.082306 
-25.862622 40 0.056562 
-25.730333 40 0.029038 
-25.598043 40 0.007084 
-25.465753 40 -0.016669 
-25.333464 40 -0.035670 
-25.201174 40 -0.056520 
-25.068885 40 -0.071224 
-24.936595 40 -0.085952 
-24.804305 40 -0.094435 
-24.672016 40 -0.104782 
-24.539726 40 -0.109516 
-24.407436 40 -0.115603 
-24.275147 40 -0.114834 
-24.142857 40 -0.116265 
-24.010568 40 -0.111517 
-23.878278 40 -0.109804 
-23.745988 40 -0.101395 
-23.613699 40 -0.097009 
-23.481409 40 -0.087076 
-23.349119 40 -0.081780 
-23.216830 40 -0.069210 
-23.084540 40 -0.060415 
-22.952251 40 -0.046248 
-22.819961 40 -0.039386 
-22.687671 40 -0.028345 
-22.555382 40 -0.022527 
-22.423092 40 -0.010132 
-22.290802 40 -0.002500 
-22.158513 40 0.009607 
-22.026223 40 0.014735 
-21.893933 40 0.023105 
-21.761644 40 0.025104 
-21.629354 40 0.031580 
-21.497065 40 0.033042 
-21.364775 40 0.039362 
-21.232485 40 0.040065 
-21.100196 40 0.044515 
-20.967906 40 0.042271 
-20.835616 40 0.043541 
-20.703327 40 0.038964 
-20.571037 40 0.039887 
-20.438748 40 0.036062 
-20.306458 40 0.037165 
-20.174168 40 0.031666 
-20.041879 40 0.030386 
-19.909589 40 0.023460 
-19.777299 40 0.022617 
-19.645010 40 0.016793 
-19.512720 40 0.016232 
-19.380431 40 0.009649 
-19.248141 40 0.008391 
-19.115851 40 0.001990 
-18.983562 40 0.001709 
-18.851272 40 -0.003363 
-18.718982 40 -0.002931 
-18.586693 40 -0.008247 
-18.454403 40 -0.008219 
-18.322114 40 -0.012742 
-18.189824 40 -0.011120 
-18.057534 40 -0.014612 
-17.925245 40 -0.012888 
-17.792955 40 -0.016207 
-17.660665 40 -0.013782 
-17.528376 40 -0.016437 
-17.396086 40 -0.013829 
-17.263796 40 -0.016216 
-17.131507 40 -0.012346 
-16.999217 40 -0.013325 
-16.866928 40 -0.009794 
-16.734638 40 -0.012800 
-16.602348 40 -0.010142 
-16.470059 40 -0.011043 
-16.337769 40 -0.005259 
-16.205479 40 -0.005500 
-16.073190 40 -0.002040 
-15.940900 40 -0.004974 
-15.808611 40 -0.002173 
-15.676321 40 -0.003744 
-15.544031 40 0.000838 
-15.411742 40 0.000238 
-15.279452 40 0.004698 
-15.147162 40 0.002942 
-15.014873 40 0.005488 
-14.882583 40 0.002111 
-14.750294 40 0.004583 
-14.618004 40 0.002784 
-14.485714 40 0.007150 
-14.353425 40 0.005891 
-14.221135 40 0.008761 
-14.088845 40 0.004946 
-13.956556 40 0.006287 
-13.824266 40 0.003198 
-13.691977 40 0.006534 
-13.559687 40 0.004511 
-13.427397 40 0.006995 
-13.295108 40 0.003293 
-13.162818 40 0.005028 
-13.030528 40 0.001897 
-12.898239 40 0.004399 
-12.765949 40 0.001296 
-12.633660 40 0.003327 
-12.501370 40 -0.000218 
-12.369080 40 0.001662 
-12.236791 40 -0.001562 
-12.104501 40 0.000921 
-11.972211 40 -0.002059 
-11.839922 40 0.000071 
-11.707632 40 -0.003255 
-11.575342 40 -0.001037 
-11.443053 40 -0.004138 
-11.310763 40 -0.001748 
-11.178474 40 -0.004451 
-11.046184 40 -0.001437 
-10.913894 40 -0.003872 
-10.781605 40 -0.001502 
-10.649315 40 -0.004938 
-10.517025 40 -0.002250 
-10.384736 40 -0.003668 
-10.252446 40 0.000448 
-10.120157 40 -0.002237 
-9.987867 40 -0.000769 
-9.855577 40 -0.004181 
-9.723288 40 -0.000609 
-9.590998 40 -0.001591 
-9.458708 40 0.002304 
-9.326419 40 -0.000218 
-9.194129 40 0.002044 
-9.061840 40 -0.001198 
-8.929550 40 0.001069 
-8.797260 40 -0.001622 
-8.664971 40 0.001940 
-8.532681 40 0.000724 
-8.400391 40 0.004334 
-8.268102 40 0.001049 
-8.135812 40 0.002104 
-8.003523 40 -0.001892 
-7.871233 40 0.000861 
-7.738943 40 -0.000601 
-7.606654 40 0.003351 
-7.474364 40 0.000781 
-7.342074 40 0.002374 
-7.209785 40 -0.001621 
-7.077495 40 0.000634 
-6.945205 40 -0.001602 
-6.812916 40 0.001648 
-6.680626 40 -0.000995 
-6.548337 40 0.001411 
-6.416047 40 -0.001484 
-6.283757 40 0.001142 
-6.151468 40 -0.001594 
-6.019178 40 0.001154 
-5.886888 40 -0.001378 
-5.754599 40 0.001371 
-5.622309 40 -0.001488 
-5.490020 40 0.001011 
-5.357730 40 -0.001647 
-5.225440 40 0.001386 
-5.093151 40 -0.000874 
-4.960861 40 0.001962 
-4.828571 40 -0.001119 
-4.696282 40 0.000947 
-4.563992 40 -0.002043 
-4.431703 40 0.001028 
-4.299413 40 -0.000863 
-4.167123 40 0.002194 
-4.034834 40 -0.001228 
-3.902544 40 0.000333 
-3.770254 40 -0.002529 
-3.637965 40 0.001146 
-3.505675 40 -0.000733 
-3.373386 40 0.001554 
-3.241096 40 -0.002249 
-3.108806 40 -0.000221 
-2.976517 40 -0.002801 
-2.844227 40 0.000338 
-2.711937 40 -0.001902 
-2.579648 40 0.001291 
-2.447358 40 -0.001010 
-2.315068 40 0.001439 
-2.182779 40 -0.002201 
-2.050489 40 -0.000142 
-1.918200 40 -0.002023 
-1.785910 40 0.002634 
-1.653620 40 0.001437 
-1.521331 40 0.003997 
-1.389041 40 -0.000088 
-1.256751 40 0.001255 
-1.124462 40 -0.001764 
-0.992172 40 0.001622 
-0.859883 40 -0.000261 
-0.727593 40 0.002426 
-0.595303 40 -0.001201 
-0.463014 40 0.000357 
-0.330724 40 -0.002956 
-0.198434 40 -0.000275 
-0.066145 40 -0.002652 
0.066145 40 0.000540 
0.198434 40 -0.001532 
0.330724 40 0.001706 
0.463014 40 -0.000688 
0.595303 40 0.002169 
0.727593 40 -0.000218 
0.859883 40 0.002895 
0.992172 40 0.000268 
1.124462 40 0.002369 
1.256751 40 -0.001202 
1.389041 40 0.001010 
1.521331 40 -0.001546 
1.653620 40 0.001493 
1.785910 40 -0.001251 
1.918200 40 0.000811 
2.050489 40 -0.002672 
2.182779 40 -0.000271 
2.315068 40 -0.002526 
2.447358 40 0.000935 
2.579648 40 -0.001250 
2.711937 40 0.001551 
2.844227 40 -0.001100 
2.976517 40 0.001886 
3.108806 40 -0.000303 
3.241096 40 0.002774 
3.373386 40 -0.000007 
3.505675 40 0.002055 
3.637965 40 -0.001504 
3.770254 40 0.000500 
3.902544 40 -0.002522 
4.034834 40 0.000114 
4.167123 40 -0.002446 
4.299413 40 0.000667 
4.431703 40 -0.001276 
4.563992 40 0.002209 
4.696282 40 -0.000121 
4.828571 40 0.002282 
4.960861 40 -0.001134 
5.093151 40 0.000917 
5.225440 40 -0.001942 
5.357730 40 0.001048 
5.490020 40 -0.001240 
5.622309 40 0.001646 
5.754599 40 -0.001119 
5.886888 40 0.001383 
6.019178 40 -0.001480 
6.151468 40 0.001117 
6.283757 40 -0.001601 
6.416047 40 0.001125 
6.548337 40 -0.001508 
6.680626 40 0.001260 
6.812916 40 -0.001362 
6.945205 40 0.001390 
7.077495 40 -0.001262 
7.209785 40 0.001449 
7.342074 40 -0.001246 
7.474364 40 0.001436 
7.606654 40 -0.001264 
7.738943 40 0.001442 
7.871233 40 -0.001218 
8.003523 40 0.001531 
8.135812 40 -0.001092 
8.268102 40 0.001676 
8.400391 40 -0.000951 
8.532681 40 0.001800 
8.664971 40 -0.000845 
8.797260 40 0.001893 
8.929550 40 -0.000759 
9.061840 40 0.001974 
9.194129 40 -0.000687 
9.326419 40 0.002030 
9.458708 40 -0.000655 
9.590998 40 0.002034 
9.723288 40 -0.000680 
9.855577 40 0.001977 
9.987867 40 -0.000770 
10.120157 40 0.001854 
10.252446 40 -0.000926 
10.384736 40 0.001664 
10.517025 40 -0.001151 
10.649315 40 0.001405 
10.781605 40 -0.001442 
10.913894 40 0.001084 
11.046184 40 -0.001792 
11.178474 40 0.000710 
11.310763 40 -0.002185 
11.443053 40 0.000305 
11.575342 40 -0.002594 
11.707632 40 -0.000102 
11.839922 40 -0.002991 
11.972211 40 -0.000479 
12.104501 40 -0.003339 
12.236791 40 -0.000789 
12.369080 40 -0.003601 
12.501370 40 -0.000993 
12.633660 40 -0.003739 
12.765949 40 -0.001057 
12.898239 40 -0.003720 
13.030528 40 -0.000947 
13.162818 40 -0.003514 
13.295108 40 -0.000641 
13.427397 40 -0.003105 
13.559687 40 -0.000127 
13.691977 40 -0.002487 
13.824266 40 0.000594 
13.956556 40 -0.001669 
14.088845 40 0.001502 
14.221135 40 -0.000680 
14.353425 40 0.002560 
14.485714 40 0.000435 
14.618004 40 0.003715 
14.750294 40 0.001613 
14.882583 40 0.004896 
15.014873 40 0.002775 
15.147162 40 0.006018 
15.279452 40 0.003832 
15.411742 40 0.006986 
15.544031 40 0.004685 
15.676321 40 0.007701 
15.808611 40 0.005238 
15.940900 40 0.008068 
16.073190 40 0.005397 
16.205479 40 0.008000 
16.337769 40 0.005084 
16.470059 40 0.007430 
16.602348 40 0.004244 
16.734638 40 0.006314 
16.866928 40 0.002850 
16.999217 40 0.004645 
17.131507 40 0.000912 
17.263796 40 0.002451 
17.396086 40 -0.001520 
17.528376 40 -0.000195 
17.660665 40 -0.004350 
17.792955 40 -0.003174 
17.925245 40 -0.007437 
18.057534 40 -0.006324 
18.189824 40 -0.010600 
18.322114 40 -0.009444 
18.454403 40 -0.013619 
18.586693 40 -0.012299 
18.718982 40 -0.016249 
18.851272 40 -0.014636 
18.983562 40 -0.018231 
19.115851 40 -0.016193 
19.248141 40 -0.019308 
19.380431 40 -0.016725 
19.512720 40 -0.019246 
19.645010 40 -0.016015 
19.777299 40 -0.017853 
19.909589 40 -0.013901 
20.041879 40 -0.015001 
20.174168 40 -0.010297 
20.306458 40 -0.010650 
20.438748 40 -0.005210 
20.571037 40 -0.004860 
20.703327 40 0.001239 
20.835616 40 0.002188 
20.967906 40 0.008808 
21.100196 40 0.010187 
21.232485 40 0.017128 
21.364775 40 0.018702 
21.497065 40 0.025705 
21.629354 40 0.027185 
21.761644 40 0.033942 
21.893933 40 0.034991 
22.026223 40 0.041157 
22.158513 40 0.041413 
22.290802 40 0.046631 
22.423092 40 0.045726 
22.555382 40 0.049647 
22.687671 40 0.047241 
22.819961 40 0.049552 
22.952251 40 0.045359 
23.084540 40 0.045814 
23.216830 40 0.039634 
23.349119 40 0.038082 
23.481409 40 0.029835 
23.613699 40 0.026248 
23.745988 40 0.015995 
23.878278 40 0.010498 
24.010568 40 -0.001543 
24.142857 40 -0.008655 
24.275147 40 -0.022091 
24.407436 40 -0.030342 
24.539726 40 -0.044613 
24.672016 40 -0.053348 
24.804305 40 -0.067742 
24.936595 40 -0.076146 
25.068885 40 -0.089829 
25.201174 40 -0.096971 
25.333464 40 -0.109031 
25.465753 40 -0.113916 
25.598043 40 -0.123419 
25.730333 40 -0.125064 
25.862622 40 -0.131111 
25.994912 40 -0.128613 
26.127202 40 -0.130404 
26.259491 40 -0.123017 
26.391781 40 -0.119906 
26.524070 40 -0.107113 
26.656360 40 -0.098678 
26.788650 40 -0.080257 
26.920939 40 -0.066375 
27.053229 40 -0.042471 
27.185519 40 -0.023411 
27.317808 40 0.005391 
27.450098 40 0.028859 
27.582387 40 0.061477 
27.714677 40 0.087990 
27.846967 40 0.122820 
27.979256 40 0.150396 
28.111546 40 0.185366 
28.243836 40 0.211496 
28.376125 40 0.244206 
28.508415 40 0.266085 
28.640705 40 0.294013 
28.772994 40 0.308857 
28.905284 40 0.329546 
29.037573 40 0.334863 
29.169863 40 0.346035 
29.302153 40 0.339768 
29.434442 40 0.339354 
29.566732 40 0.319858 
29.699022 40 0.306007 
29.831311 40 0.271936 
29.963601 40 0.243093 
30.095890 40 0.193345 
30.228180 40 0.148496 
30.360470 40 0.082523 
30.492759 40 0.021746 
30.625049 40 -0.059417 
30.757339 40 -0.133770 
30.889628 40 -0.225740 
31.021918 40 -0.307404 
31.154207 40 -0.401163 
31.286497 40 -0.480229 
31.418787 40 -0.563731 
31.551076 40 -0.631010 
31.683366 40 -0.693150 
31.815656 40 -0.743928 
31.947945 40 -0.777634 
32.080235 40 -0.808487 
32.212524 40 -0.813532 
32.344814 40 -0.815910 
32.477104 40 -0.797343 
32.609393 40 -0.760349 
32.741683 40 -0.715824 
32.873973 40 -0.634732 
33.006262 40 -0.546678 
33.138552 40 -0.411202 
33.270842 40 -0.249755 
33.403131 40 -0.024195 
33.535421 40 0.240456 
33.667710 40 0.515146 
33.800000 40 0.730269 


==> stdMS30pulse18.dat <==
-33.667710 45 -0.012698 
-33.535421 45 -0.068637 
-33.403131 45 -0.122445 
-33.270842 45 -0.165564 
-33.138552 45 -0.204969 
-33.006262 45 -0.233284 
-32.873973 45 -0.259701 
-32.741683 45 -0.276012 
-32.609393 45 -0.291416 
-32.477104 45 -0.295526 
-32.344814 45 -0.298601 
-32.212524 45 -0.290599 
-32.080235 45 -0.284093 
-31.947945 45 -0.268501 
-31.815656 45 -0.255956 
-31.683366 45 -0.233486 
-31.551076 45 -0.213820 
-31.418787 45 -0.185212 
-31.286497 45 -0.162828 
-31.154207 45 -0.133612 
-31.021918 45 -0.110288 
-30.889628 45 -0.079821 
-30.757339 45 -0.056626 
-30.625049 45 -0.028155 
-30.492759 45 -0.008290 
-30.360470 45 0.016986 
-30.228180 45 0.033150 
-30.095890 45 0.053838 
-29.963601 45 0.065592 
-29.831311 45 0.082842 
-29.699022 45 0.091431 
-29.566732 45 0.103478 
-29.434442 45 0.104914 
-29.302153 45 0.110366 
-29.169863 45 0.108086 
-29.037573 45 0.111879 
-28.905284 45 0.108163 
-28.772994 45 0.108227 
-28.640705 45 0.099521 
-28.508415 45 0.094389 
-28.376125 45 0.082757 
-28.243836 45 0.077000 
-28.111546 45 0.065783 
-27.979256 45 0.059855 
-27.846967 45 0.047515 
-27.714677 45 0.040327 
-27.582387 45 0.027138 
-27.450098 45 0.019855 
-27.317808 45 0.007313 
-27.185519 45 0.002216 
-27.053229 45 -0.008093 
-26.920939 45 -0.011561 
-26.788650 45 -0.021664 
-26.656360 45 -0.024642 
-26.524070 45 -0.033014 
-26.391781 45 -0.032936 
-26.259491 45 -0.038524 
-26.127202 45 -0.036994 
-25.994912 45 -0.042190 
-25.862622 45 -0.039829 
-25.730333 45 -0.043100 
-25.598043 45 -0.038303 
-25.465753 45 -0.039279 
-25.333464 45 -0.033809 
-25.201174 45 -0.035095 
-25.068885 45 -0.029840 
-24.936595 45 -0.029542 
-24.804305 45 -0.022463 
-24.672016 45 -0.021685 
-24.539726 45 -0.015531 
-24.407436 45 -0.015346 
-24.275147 45 -0.008780 
-24.142857 45 -0.008224 
-24.010568 45 -0.001875 
-23.878278 45 -0.001900 
-23.745988 45 0.004523 
-23.613699 45 0.004203 
-23.481409 45 0.009114 
-23.349119 45 0.006477 
-23.216830 45 0.010997 
-23.084540 45 0.010241 
-22.952251 45 0.016419 
-22.819961 45 0.014224 
-22.687671 45 0.016731 
-22.555382 45 0.011807 
-22.423092 45 0.014282 
-22.290802 45 0.011358 
-22.158513 45 0.015431 
-22.026223 45 0.012552 
-21.893933 45 0.014951 
-21.761644 45 0.010028 
-21.629354 45 0.010928 
-21.497065 45 0.005964 
-21.364775 45 0.007962 
-21.232485 45 0.004488 
-21.100196 45 0.007408 
-20.967906 45 0.003640 
-20.835616 45 0.005117 
-20.703327 45 -0.000273 
-20.571037 45 0.001110 
-20.438748 45 -0.002675 
-20.306458 45 0.000648 
-20.174168 45 -0.002776 
-20.041879 45 -0.000573 
-19.909589 45 -0.005186 
-19.777299 45 -0.002717 
-19.645010 45 -0.005985 
-19.512720 45 -0.002525 
-19.380431 45 -0.005970 
-19.248141 45 -0.003243 
-19.115851 45 -0.007064 
-18.983562 45 -0.003988 
-18.851272 45 -0.006752 
-18.718982 45 -0.002852 
-18.586693 45 -0.005856 
-18.454403 45 -0.002952 
-18.322114 45 -0.006166 
-18.189824 45 -0.002437 
-18.057534 45 -0.004935 
-17.925245 45 -0.001366 
-17.792955 45 -0.004201 
-17.660665 45 -0.000540 
-17.528376 45 -0.003227 
-17.396086 45 0.000046 
-17.263796 45 -0.003138 
-17.131507 45 0.000819 
-16.999217 45 -0.000790 
-16.866928 45 0.003397 
-16.734638 45 -0.000455 
-16.602348 45 0.001354 
-16.470059 45 -0.001997 
-16.337769 45 0.002840 
-16.205479 45 0.001606 
-16.073190 45 0.005548 
-15.940900 45 0.001649 
-15.808611 45 0.003674 
-15.676321 45 -0.000261 
-15.544031 45 0.002979 
-15.411742 45 0.000489 
-15.279452 45 0.004769 
-15.147162 45 0.002368 
-15.014873 45 0.005343 
-14.882583 45 0.000841 
-14.750294 45 0.002491 
-14.618004 45 -0.001444 
-14.485714 45 0.002238 
-14.353425 45 0.000170 
-14.221135 45 0.003950 
-14.088845 45 0.000007 
-13.956556 45 0.001627 
-13.824266 45 -0.002736 
-13.691977 45 0.000436 
-13.559687 45 -0.002171 
-13.427397 45 0.001265 
-13.295108 45 -0.002445 
-13.162818 45 0.000080 
-13.030528 45 -0.003363 
-12.898239 45 0.000021 
-12.765949 45 -0.002971 
-12.633660 45 0.000320 
-12.501370 45 -0.003006 
-12.369080 45 -0.000020 
-12.236791 45 -0.003241 
-12.104501 45 0.000346 
-11.972211 45 -0.002372 
-11.839922 45 0.001102 
-11.707632 45 -0.001996 
-11.575342 45 0.001322 
-11.443053 45 -0.001850 
-11.310763 45 0.001307 
-11.178474 45 -0.001765 
-11.046184 45 0.001959 
-10.913894 45 -0.000611 
-10.781605 45 0.002598 
-10.649315 45 -0.001490 
-10.517025 45 0.001027 
-10.384736 45 -0.001513 
-10.252446 45 0.003169 
-10.120157 45 0.000467 
-9.987867 45 0.002475 
-9.855577 45 -0.002341 
-9.723288 45 0.000416 
-9.590998 45 -0.001982 
-9.458708 45 0.002259 
-9.326419 45 -0.000489 
-9.194129 45 0.002531 
-9.061840 45 -0.001302 
-8.929550 45 0.000935 
-8.797260 45 -0.003193 
-8.664971 45 -0.000043 
-8.532681 45 -0.002052 
-8.400391 45 0.002698 
-8.268102 45 -0.000020 
-8.135812 45 0.002187 
-8.003523 45 -0.002574 
-7.871233 45 -0.000146 
-7.738943 45 -0.002716 
-7.606654 45 0.001961 
-7.474364 45 -0.000201 
-7.342074 45 0.002824 
-7.209785 45 -0.001338 
-7.077495 45 0.001196 
-6.945205 45 -0.001865 
-6.812916 45 0.001852 
-6.680626 45 -0.001104 
-6.548337 45 0.001986 
-6.416047 45 -0.001365 
-6.283757 45 0.001730 
-6.151468 45 -0.001614 
-6.019178 45 0.001509 
-5.886888 45 -0.001622 
-5.754599 45 0.001605 
-5.622309 45 -0.001827 
-5.490020 45 0.000965 
-5.357730 45 -0.002534 
-5.225440 45 0.000733 
-5.093151 45 -0.002057 
-4.960861 45 0.001534 
-4.828571 45 -0.001762 
-4.696282 45 0.000848 
-4.563992 45 -0.002934 
-4.431703 45 0.000313 
-4.299413 45 -0.002036 
-4.167123 45 0.002095 
-4.034834 45 -0.001173 
-3.902544 45 0.001067 
-3.770254 45 -0.002599 
-3.637965 45 0.001471 
-3.505675 45 -0.000384 
-3.373386 45 0.003267 
-3.241096 45 -0.000524 
-3.108806 45 0.001933 
-2.976517 45 -0.001580 
-2.844227 45 0.001607 
-2.711937 45 -0.001490 
-2.579648 45 0.002049 
-2.447358 45 -0.000672 
-2.315068 45 0.002422 
-2.182779 45 -0.002045 
-2.050489 45 -0.000572 
-1.918200 45 -0.004390 
-1.785910 45 -0.000045 
-1.653620 45 -0.001410 
-1.521331 45 0.002773 
-1.389041 45 -0.000803 
-1.256751 45 0.001404 
-1.124462 45 -0.002281 
-0.992172 45 0.001541 
-0.859883 45 -0.000346 
-0.727593 45 0.003850 
-0.595303 45 0.000688 
-0.463014 45 0.003196 
-0.330724 45 -0.000810 
-0.198434 45 0.001765 
-0.066145 45 -0.001932 
0.066145 45 0.000916 
0.198434 45 -0.002410 
0.330724 45 0.000789 
0.463014 45 -0.002481 
0.595303 45 0.000629 
0.727593 45 -0.002340 
0.859883 45 0.001553 
0.992172 45 -0.000924 
1.124462 45 0.002444 
1.256751 45 -0.001128 
1.389041 45 0.001760 
1.521331 45 -0.001212 
1.653620 45 0.002634 
1.785910 45 -0.000113 
1.918200 45 0.002836 
2.050489 45 -0.001249 
2.182779 45 0.001035 
2.315068 45 -0.002575 
2.447358 45 0.000683 
2.579648 45 -0.002466 
2.711937 45 0.000493 
2.844227 45 -0.003025 
2.976517 45 0.000176 
3.108806 45 -0.002522 
3.241096 45 0.001495 
3.373386 45 -0.001006 
3.505675 45 0.002406 
3.637965 45 -0.001081 
3.770254 45 0.001587 
3.902544 45 -0.002166 
4.034834 45 0.000471 
4.167123 45 -0.003287 
4.299413 45 -0.000406 
4.431703 45 -0.003388 
4.563992 45 0.000527 
4.696282 45 -0.001904 
4.828571 45 0.001637 
4.960861 45 -0.001793 
5.093151 45 0.000900 
5.225440 45 -0.002617 
5.357730 45 0.000701 
5.490020 45 -0.002081 
5.622309 45 0.001548 
5.754599 45 -0.001375 
5.886888 45 0.001972 
6.019178 45 -0.001127 
6.151468 45 0.002178 
6.283757 45 -0.000892 
6.416047 45 0.002472 
6.548337 45 -0.000534 
6.680626 45 0.002887 
6.812916 45 -0.000074 
6.945205 45 0.003371 
7.077495 45 0.000411 
7.209785 45 0.003827 
7.342074 45 0.000803 
7.474364 45 0.004130 
7.606654 45 0.001006 
7.738943 45 0.004239 
7.871233 45 0.001032 
8.003523 45 0.004188 
8.135812 45 0.000910 
8.268102 45 0.003989 
8.400391 45 0.000615 
8.532681 45 0.003581 
8.664971 45 0.000087 
8.797260 45 0.002934 
8.929550 45 -0.000673 
9.061840 45 0.002073 
9.194129 45 -0.001626 
9.326419 45 0.001036 
9.458708 45 -0.002737 
9.590998 45 -0.000140 
9.723288 45 -0.003962 
9.855577 45 -0.001396 
9.987867 45 -0.005228 
10.120157 45 -0.002649 
10.252446 45 -0.006445 
10.384736 45 -0.003803 
10.517025 45 -0.007509 
10.649315 45 -0.004751 
10.781605 45 -0.008314 
10.913894 45 -0.005387 
11.046184 45 -0.008756 
11.178474 45 -0.005612 
11.310763 45 -0.008743 
11.443053 45 -0.005340 
11.575342 45 -0.008196 
11.707632 45 -0.004506 
11.839922 45 -0.007067 
11.972211 45 -0.003079 
12.104501 45 -0.005342 
12.236791 45 -0.001063 
12.369080 45 -0.003049 
12.501370 45 0.001489 
12.633660 45 -0.000264 
12.765949 45 0.004477 
12.898239 45 0.002890 
13.030528 45 0.007753 
13.162818 45 0.006239 
13.295108 45 0.011121 
13.427397 45 0.009567 
13.559687 45 0.014346 
13.691977 45 0.012623 
13.824266 45 0.017165 
13.956556 45 0.015136 
14.088845 45 0.019301 
14.221135 45 0.016826 
14.353425 45 0.020480 
14.485714 45 0.017432 
14.618004 45 0.020454 
14.750294 45 0.016725 
14.882583 45 0.019023 
15.014873 45 0.014537 
15.147162 45 0.016056 
15.279452 45 0.010780 
15.411742 45 0.011512 
15.544031 45 0.005466 
15.676321 45 0.005461 
15.808611 45 -0.001274 
15.940900 45 -0.001902 
16.073190 45 -0.009181 
16.205479 45 -0.010256 
16.337769 45 -0.017868 
16.470059 45 -0.019146 
16.602348 45 -0.026819 
16.734638 45 -0.028003 
16.866928 45 -0.035415 
16.999217 45 -0.036161 
17.131507 45 -0.042952 
17.263796 45 -0.042892 
17.396086 45 -0.048687 
17.528376 45 -0.047449 
17.660665 45 -0.051885 
17.792955 45 -0.049121 
17.925245 45 -0.051871 
18.057534 45 -0.047286 
18.189824 45 -0.048095 
18.322114 45 -0.041478 
18.454403 45 -0.040188 
18.586693 45 -0.031441 
18.718982 45 -0.028027 
18.851272 45 -0.017196 
18.983562 45 -0.011784 
19.115851 45 0.000921 
19.248141 45 0.008029 
19.380431 45 0.022217 
19.512720 45 0.030535 
19.645010 45 0.045629 
19.777299 45 0.054492 
19.909589 45 0.069742 
20.041879 45 0.078325 
20.174168 45 0.092838 
20.306458 45 0.100197 
20.438748 45 0.112986 
20.571037 45 0.118114 
20.703327 45 0.128163 
20.835616 45 0.130060 
20.967906 45 0.136389 
21.100196 45 0.134134 
21.232485 45 0.135878 
21.364775 45 0.128698 
21.497065 45 0.125176 
21.629354 45 0.112514 
21.761644 45 0.103304 
21.893933 45 0.084888 
22.026223 45 0.069901 
22.158513 45 0.045828 
22.290802 45 0.025390 
22.423092 45 -0.003779 
22.555382 45 -0.028839 
22.687671 45 -0.061992 
22.819961 45 -0.090279 
22.952251 45 -0.125692 
23.084540 45 -0.155238 
23.216830 45 -0.190622 
23.349119 45 -0.218992 
23.481409 45 -0.251641 
23.613699 45 -0.276157 
23.745988 45 -0.303197 
23.878278 45 -0.321230 
24.010568 45 -0.339873 
24.142857 45 -0.349054 
24.275147 45 -0.356781 
24.407436 45 -0.355068 
24.539726 45 -0.349717 
24.672016 45 -0.335316 
24.804305 45 -0.315100 
24.936595 45 -0.286346 
25.068885 45 -0.249863 
25.201174 45 -0.205249 
25.333464 45 -0.151624 
25.465753 45 -0.090213 
25.598043 45 -0.019644 
25.730333 45 0.057772 
25.862622 45 0.142701 
25.994912 45 0.231522 
26.127202 45 0.324052 
26.259491 45 0.414360 
26.391781 45 0.503682 
26.524070 45 0.582838 
26.656360 45 0.658015 
26.788650 45 0.716753 
26.920939 45 0.769561 
27.053229 45 0.805042 
27.185519 45 0.829221 
27.317808 45 0.841213 
27.450098 45 0.833955 
27.582387 45 0.817089 
27.714677 45 0.779474 
27.846967 45 0.722672 
27.979256 45 0.649554 
28.111546 45 0.540120 
28.243836 45 0.409288 
28.376125 45 0.219738 
28.508415 45 -0.012690 
28.640705 45 -0.309411 
28.772994 45 -0.569232 
28.905284 45 -0.775751 
29.037573 45 -0.926990 
29.169863 45 -1.032962 
29.302153 45 -1.110015 
29.434442 45 -1.163121 
29.566732 45 -1.190322 
29.699022 45 -1.195455 
29.831311 45 -1.180195 
29.963601 45 -1.141621 
30.095890 45 -1.081504 
30.228180 45 -0.996531 
30.360470 45 -0.881084 
30.492759 45 -0.723168 
30.625049 45 -0.524695 
30.757339 45 -0.301507 
30.889628 45 -0.063920 
31.021918 45 0.128266 
31.154207 45 0.293240 
31.286497 45 0.417116 
31.418787 45 0.520526 
31.551076 45 0.593794 
31.683366 45 0.653204 
31.815656 45 0.690357 
31.947945 45 0.714935 
32.080235 45 0.728111 
32.212524 45 0.724506 
32.344814 45 0.714183 
32.477104 45 0.684062 
32.609393 45 0.648851 
32.741683 45 0.599166 
32.873973 45 0.545384 
33.006262 45 0.483820 
33.138552 45 0.415055 
33.270842 45 0.342139 
33.403131 45 0.264928 
33.535421 45 0.192337 
33.667710 45 0.118685 
33.800000 45 0.052308 


==> stdMS30pulse2.dat <==
-33.667710 5 0.002362 
-33.535421 5 -0.002321 
-33.403131 5 0.002388 
-33.270842 5 -0.002324 
-33.138552 5 0.002383 
-33.006262 5 -0.002331 
-32.873973 5 0.002375 
-32.741683 5 -0.002340 
-32.609393 5 0.002364 
-32.477104 5 -0.002353 
-32.344814 5 0.002350 
-32.212524 5 -0.002368 
-32.080235 5 0.002334 
-31.947945 5 -0.002385 
-31.815656 5 0.002317 
-31.683366 5 -0.002403 
-31.551076 5 0.002299 
-31.418787 5 -0.002420 
-31.286497 5 0.002282 
-31.154207 5 -0.002436 
-31.021918 5 0.002268 
-30.889628 5 -0.002448 
-30.757339 5 0.002258 
-30.625049 5 -0.002456 
-30.492759 5 0.002253 
-30.360470 5 -0.002458 
-30.228180 5 0.002255 
-30.095890 5 -0.002452 
-29.963601 5 0.002264 
-29.831311 5 -0.002438 
-29.699022 5 0.002282 
-29.566732 5 -0.002417 
-29.434442 5 0.002308 
-29.302153 5 -0.002387 
-29.169863 5 0.002342 
-29.037573 5 -0.002350 
-28.905284 5 0.002382 
-28.772994 5 -0.002307 
-28.640705 5 0.002426 
-28.508415 5 -0.002261 
-28.376125 5 0.002473 
-28.243836 5 -0.002215 
-28.111546 5 0.002518 
-27.979256 5 -0.002172 
-27.846967 5 0.002557 
-27.714677 5 -0.002136 
-27.582387 5 0.002588 
-27.450098 5 -0.002111 
-27.317808 5 0.002606 
-27.185519 5 -0.002102 
-27.053229 5 0.002607 
-26.920939 5 -0.002110 
-26.788650 5 0.002589 
-26.656360 5 -0.002139 
-26.524070 5 0.002549 
-26.391781 5 -0.002190 
-26.259491 5 0.002486 
-26.127202 5 -0.002264 
-25.994912 5 0.002401 
-25.862622 5 -0.002359 
-25.730333 5 0.002298 
-25.598043 5 -0.002470 
-25.465753 5 0.002180 
-25.333464 5 -0.002593 
-25.201174 5 0.002054 
-25.068885 5 -0.002721 
-24.936595 5 0.001927 
-24.804305 5 -0.002844 
-24.672016 5 0.001809 
-24.539726 5 -0.002953 
-24.407436 5 0.001711 
-24.275147 5 -0.003037 
-24.142857 5 0.001644 
-24.010568 5 -0.003086 
-23.878278 5 0.001617 
-23.745988 5 -0.003089 
-23.613699 5 0.001639 
-23.481409 5 -0.003039 
-23.349119 5 0.001718 
-23.216830 5 -0.002930 
-23.084540 5 0.001857 
-22.952251 5 -0.002761 
-22.819961 5 0.002056 
-22.687671 5 -0.002533 
-22.555382 5 0.002311 
-22.423092 5 -0.002255 
-22.290802 5 0.002610 
-22.158513 5 -0.001937 
-22.026223 5 0.002941 
-21.893933 5 -0.001598 
-21.761644 5 0.003283 
-21.629354 5 -0.001260 
-21.497065 5 0.003612 
-21.364775 5 -0.000947 
-21.232485 5 0.003902 
-21.100196 5 -0.000687 
-20.967906 5 0.004124 
-20.835616 5 -0.000510 
-20.703327 5 0.004249 
-20.571037 5 -0.000444 
-20.438748 5 0.004251 
-20.306458 5 -0.000511 
-20.174168 5 0.004110 
-20.041879 5 -0.000729 
-19.909589 5 0.003812 
-19.777299 5 -0.001109 
-19.645010 5 0.003351 
-19.512720 5 -0.001649 
-19.380431 5 0.002735 
-19.248141 5 -0.002336 
-19.115851 5 0.001983 
-18.983562 5 -0.003144 
-18.851272 5 0.001130 
-18.718982 5 -0.004031 
-18.586693 5 0.000222 
-18.454403 5 -0.004945 
-18.322114 5 -0.000681 
-18.189824 5 -0.005821 
-18.057534 5 -0.001511 
-17.925245 5 -0.006586 
-17.792955 5 -0.002193 
-17.660665 5 -0.007164 
-17.528376 5 -0.002648 
-17.396086 5 -0.007478 
-17.263796 5 -0.002804 
-17.131507 5 -0.007459 
-16.999217 5 -0.002597 
-16.866928 5 -0.007052 
-16.734638 5 -0.001980 
-16.602348 5 -0.006220 
-16.470059 5 -0.000929 
-16.337769 5 -0.004952 
-16.205479 5 0.000551 
-16.073190 5 -0.003269 
-15.940900 5 0.002423 
-15.808611 5 -0.001226 
-15.676321 5 0.004614 
-15.544031 5 0.001085 
-15.411742 5 0.007012 
-15.279452 5 0.003535 
-15.147162 5 0.009474 
-15.014873 5 0.005964 
-14.882583 5 0.011824 
-14.750294 5 0.008186 
-14.618004 5 0.013866 
-14.485714 5 0.009996 
-14.353425 5 0.015393 
-14.221135 5 0.011189 
-14.088845 5 0.016201 
-13.956556 5 0.011567 
-13.824266 5 0.016107 
-13.691977 5 0.010962 
-13.559687 5 0.014961 
-13.427397 5 0.009251 
-13.295108 5 0.012670 
-13.162818 5 0.006373 
-13.030528 5 0.009208 
-12.898239 5 0.002343 
-12.765949 5 0.004637 
-12.633660 5 -0.002732 
-12.501370 5 -0.000892 
-12.369080 5 -0.008651 
-12.236791 5 -0.007124 
-12.104501 5 -0.015110 
-11.972211 5 -0.013712 
-11.839922 5 -0.021716 
-11.707632 5 -0.020218 
-11.575342 5 -0.027996 
-11.443053 5 -0.026139 
-11.310763 5 -0.033419 
-11.178474 5 -0.030926 
-11.046184 5 -0.037430 
-10.913894 5 -0.034023 
-10.781605 5 -0.039483 
-10.649315 5 -0.034909 
-10.517025 5 -0.039088 
-10.384736 5 -0.033134 
-10.252446 5 -0.035854 
-10.120157 5 -0.028377 
-9.987867 5 -0.029535 
-9.855577 5 -0.020480 
-9.723288 5 -0.020075 
-9.590998 5 -0.009499 
-9.458708 5 -0.007647 
-9.326419 5 0.004272 
-9.194129 5 0.007325 
-9.061840 5 0.020271 
-8.929550 5 0.024146 
-8.797260 5 0.037672 
-8.664971 5 0.041858 
-8.532681 5 0.055394 
-8.400391 5 0.059270 
-8.268102 5 0.072146 
-8.135812 5 0.075006 
-8.003523 5 0.086492 
-7.871233 5 0.087590 
-7.738943 5 0.096936 
-7.606654 5 0.095534 
-7.474364 5 0.102028 
-7.342074 5 0.097452 
-7.209785 5 0.100473 
-7.077495 5 0.092168 
-6.945205 5 0.091244 
-6.812916 5 0.078831 
-6.680626 5 0.073697 
-6.548337 5 0.057031 
-6.416047 5 0.047683 
-6.283757 5 0.026911 
-6.151468 5 0.013662 
-6.019178 5 -0.010722 
-5.886888 5 -0.027192 
-5.754599 5 -0.054304 
-5.622309 5 -0.072921 
-5.490020 5 -0.101475 
-5.357730 5 -0.120780 
-5.225440 5 -0.149124 
-5.093151 5 -0.167344 
-4.960861 5 -0.193556 
-4.828571 5 -0.208730 
-4.696282 5 -0.230762 
-4.563992 5 -0.240905 
-4.431703 5 -0.256735 
-4.299413 5 -0.259994 
-4.167123 5 -0.267763 
-4.034834 5 -0.262505 
-3.902544 5 -0.260620 
-3.770254 5 -0.245480 
-3.637965 5 -0.232686 
-3.505675 5 -0.206588 
-3.373386 5 -0.182061 
-3.241096 5 -0.144320 
-3.108806 5 -0.107825 
-2.976517 5 -0.058420 
-2.844227 5 -0.010610 
-2.711937 5 0.049289 
-2.579648 5 0.106371 
-2.447358 5 0.173709 
-2.315068 5 0.236132 
-2.182779 5 0.305555 
-2.050489 5 0.367593 
-1.918200 5 0.431999 
-1.785910 5 0.487371 
-1.653620 5 0.539487 
-1.521331 5 0.582968 
-1.389041 5 0.616922 
-1.256751 5 0.644687 
-1.124462 5 0.656747 
-0.992172 5 0.665194 
-0.859883 5 0.653473 
-0.727593 5 0.638015 
-0.595303 5 0.600789 
-0.463014 5 0.555604 
-0.330724 5 0.488547 
-0.198434 5 0.406102 
-0.066145 5 0.299736 
0.066145 5 0.168986 
0.198434 5 0.009167 
0.330724 5 -0.178450 
0.463014 5 -0.382912 
0.595303 5 -0.580578 
0.727593 5 -0.748791 
0.859883 5 -0.889371 
0.992172 5 -0.992376 
1.124462 5 -1.074323 
1.256751 5 -1.129304 
1.389041 5 -1.160286 
1.521331 5 -1.175472 
1.653620 5 -1.166813 
1.785910 5 -1.133894 
1.918200 5 -1.084057 
2.050489 5 -1.006523 
2.182779 5 -0.882112 
2.315068 5 -0.730248 
2.447358 5 -0.511545 
2.579648 5 -0.203876 
2.711937 5 0.099236 
2.844227 5 0.351304 
2.976517 5 0.518151 
3.108806 5 0.657483 
3.241096 5 0.748804 
3.373386 5 0.822911 
3.505675 5 0.870792 
3.637965 5 0.894452 
3.770254 5 0.911414 
3.902544 5 0.902483 
4.034834 5 0.884093 
4.167123 5 0.850936 
4.299413 5 0.796818 
4.431703 5 0.738385 
4.563992 5 0.657254 
4.696282 5 0.574093 
4.828571 5 0.474428 
4.960861 5 0.373804 
5.093151 5 0.267936 
5.225440 5 0.167214 
5.357730 5 0.069315 
5.490020 5 -0.018591 
5.622309 5 -0.099036 
5.754599 5 -0.167692 
5.886888 5 -0.228950 
6.019178 5 -0.279804 
6.151468 5 -0.322392 
6.283757 5 -0.355437 
6.416047 5 -0.378260 
6.548337 5 -0.394174 
6.680626 5 -0.398915 
6.812916 5 -0.400460 
6.945205 5 -0.390158 
7.077495 5 -0.379962 
7.209785 5 -0.357476 
7.342074 5 -0.337753 
7.474364 5 -0.305899 
7.606654 5 -0.279087 
7.738943 5 -0.240987 
7.871233 5 -0.209984 
8.003523 5 -0.168932 
8.135812 5 -0.136775 
8.268102 5 -0.095871 
8.400391 5 -0.065317 
8.532681 5 -0.027125 
8.664971 5 -0.000335 
8.797260 5 0.033269 
8.929550 5 0.054796 
9.061840 5 0.082610 
9.194129 5 0.097965 
9.326419 5 0.119347 
9.458708 5 0.128134 
9.590998 5 0.142954 
9.723288 5 0.145278 
9.855577 5 0.153882 
9.987867 5 0.150283 
10.120157 5 0.153379 
10.252446 5 0.144691 
10.384736 5 0.143211 
10.517025 5 0.130445 
10.649315 5 0.125452 
10.781605 5 0.109716 
10.913894 5 0.102339 
11.046184 5 0.084774 
11.178474 5 0.076138 
11.310763 5 0.057843 
11.443053 5 0.048997 
11.575342 5 0.030963 
11.707632 5 0.022818 
11.839922 5 0.005873 
11.972211 5 -0.000838 
12.104501 5 -0.016061 
12.236791 5 -0.020810 
12.369080 5 -0.033882 
12.501370 5 -0.036347 
12.633660 5 -0.047045 
12.765949 5 -0.047100 
12.898239 5 -0.055389 
13.030528 5 -0.053083 
13.162818 5 -0.059088 
13.295108 5 -0.054615 
13.427397 5 -0.058591 
13.559687 5 -0.052254 
13.691977 5 -0.054546 
13.824266 5 -0.046723 
13.956556 5 -0.047735 
14.088845 5 -0.038844 
14.221135 5 -0.039001 
14.353425 5 -0.029466 
14.485714 5 -0.029187 
14.618004 5 -0.019414 
14.750294 5 -0.019084 
14.882583 5 -0.009433 
15.014873 5 -0.009384 
15.147162 5 -0.000156 
15.279452 5 -0.000653 
15.411742 5 0.007923 
15.544031 5 0.006688 
15.676321 5 0.014461 
15.808611 5 0.012373 
15.940900 5 0.019261 
16.073190 5 0.016278 
16.205479 5 0.022272 
16.337769 5 0.018413 
16.470059 5 0.023562 
16.602348 5 0.018902 
16.734638 5 0.023302 
16.866928 5 0.017954 
16.999217 5 0.021736 
17.131507 5 0.015842 
17.263796 5 0.019155 
17.396086 5 0.012873 
17.528376 5 0.015876 
17.660665 5 0.009363 
17.792955 5 0.012212 
17.925245 5 0.005617 
18.057534 5 0.008454 
18.189824 5 0.001911 
18.322114 5 0.004858 
18.454403 5 -0.001523 
18.586693 5 0.001631 
18.718982 5 -0.004505 
18.851272 5 -0.001074 
18.983562 5 -0.006908 
19.115851 5 -0.003159 
19.248141 5 -0.008665 
19.380431 5 -0.004583 
19.512720 5 -0.009758 
19.645010 5 -0.005352 
19.777299 5 -0.010214 
19.909589 5 -0.005512 
20.041879 5 -0.010099 
20.174168 5 -0.005145 
20.306458 5 -0.009504 
20.438748 5 -0.004351 
20.571037 5 -0.008540 
20.703327 5 -0.003245 
20.835616 5 -0.007322 
20.967906 5 -0.001945 
21.100196 5 -0.005968 
21.232485 5 -0.000563 
21.364775 5 -0.004585 
21.497065 5 0.000798 
21.629354 5 -0.003267 
21.761644 5 0.002053 
21.893933 5 -0.002090 
22.026223 5 0.003138 
22.158513 5 -0.001109 
22.290802 5 0.004006 
22.423092 5 -0.000360 
22.555382 5 0.004634 
22.687671 5 0.000145 
22.819961 5 0.005016 
22.952251 5 0.000408 
23.084540 5 0.005164 
23.216830 5 0.000448 
23.349119 5 0.005104 
23.481409 5 0.000295 
23.613699 5 0.004869 
23.745988 5 -0.000011 
23.878278 5 0.004503 
24.010568 5 -0.000427 
24.142857 5 0.004047 
24.275147 5 -0.000910 
24.407436 5 0.003547 
24.539726 5 -0.001418 
24.672016 5 0.003041 
24.804305 5 -0.001913 
24.936595 5 0.002565 
25.068885 5 -0.002364 
25.201174 5 0.002145 
25.333464 5 -0.002747 
25.465753 5 0.001803 
25.598043 5 -0.003046 
25.730333 5 0.001549 
25.862622 5 -0.003253 
25.994912 5 0.001388 
26.127202 5 -0.003368 
26.259491 5 0.001319 
26.391781 5 -0.003395 
26.524070 5 0.001332 
26.656360 5 -0.003345 
26.788650 5 0.001415 
26.920939 5 -0.003233 
27.053229 5 0.001552 
27.185519 5 -0.003075 
27.317808 5 0.001726 
27.450098 5 -0.002888 
27.582387 5 0.001920 
27.714677 5 -0.002691 
27.846967 5 0.002117 
27.979256 5 -0.002498 
28.111546 5 0.002302 
28.243836 5 -0.002324 
28.376125 5 0.002463 
28.508415 5 -0.002179 
28.640705 5 0.002590 
28.772994 5 -0.002071 
28.905284 5 0.002678 
29.037573 5 -0.002005 
29.169863 5 0.002724 
29.302153 5 -0.001980 
29.434442 5 0.002728 
29.566732 5 -0.001994 
29.699022 5 0.002696 
29.831311 5 -0.002043 
29.963601 5 0.002632 
30.095890 5 -0.002119 
30.228180 5 0.002546 
30.360470 5 -0.002213 
30.492759 5 0.002448 
30.625049 5 -0.002313 
30.757339 5 0.002348 
30.889628 5 -0.002410 
31.021918 5 0.002257 
31.154207 5 -0.002491 
31.286497 5 0.002187 
31.418787 5 -0.002548 
31.551076 5 0.002146 
31.683366 5 -0.002571 
31.815656 5 0.002141 
31.947945 5 -0.002557 
32.080235 5 0.002176 
32.212524 5 -0.002503 
32.344814 5 0.002247 
32.477104 5 -0.002417 
32.609393 5 0.002344 
32.741683 5 -0.002313 
32.873973 5 0.002449 
33.006262 5 -0.002217 
33.138552 5 0.002527 
33.270842 5 -0.002170 
33.403131 5 0.002527 
33.535421 5 -0.002234 
33.667710 5 0.002377 
33.800000 5 -0.002496 


==> stdMS30pulse20.dat <==
-33.667710 50 -0.101921 
-33.535421 50 -0.095450 
-33.403131 50 -0.091239 
-33.270842 50 -0.082670 
-33.138552 50 -0.075693 
-33.006262 50 -0.064472 
-32.873973 50 -0.056150 
-32.741683 50 -0.045311 
-32.609393 50 -0.038062 
-32.477104 50 -0.027800 
-32.344814 50 -0.019719 
-32.212524 50 -0.008720 
-32.080235 50 -0.000757 
-31.947945 50 0.007723 
-31.815656 50 0.012907 
-31.683366 50 0.019240 
-31.551076 50 0.024349 
-31.418787 50 0.030403 
-31.286497 50 0.033467 
-31.154207 50 0.036299 
-31.021918 50 0.037337 
-30.889628 50 0.039328 
-30.757339 50 0.039594 
-30.625049 50 0.040245 
-30.492759 50 0.038481 
-30.360470 50 0.038042 
-30.228180 50 0.034868 
-30.095890 50 0.032831 
-29.963601 50 0.028159 
-29.831311 50 0.026540 
-29.699022 50 0.023454 
-29.566732 50 0.022407 
-29.434442 50 0.017207 
-29.302153 50 0.013367 
-29.169863 50 0.007201 
-29.037573 50 0.005064 
-28.905284 50 0.001987 
-28.772994 50 0.001475 
-28.640705 50 -0.001735 
-28.508415 50 -0.004137 
-28.376125 50 -0.008346 
-28.243836 50 -0.010145 
-28.111546 50 -0.012225 
-27.979256 50 -0.012116 
-27.846967 50 -0.013091 
-27.714677 50 -0.012738 
-27.582387 50 -0.013811 
-27.450098 50 -0.013800 
-27.317808 50 -0.015095 
-27.185519 50 -0.013957 
-27.053229 50 -0.013643 
-26.920939 50 -0.011171 
-26.788650 50 -0.011293 
-26.656360 50 -0.009882 
-26.524070 50 -0.010502 
-26.391781 50 -0.008102 
-26.259491 50 -0.007336 
-26.127202 50 -0.004478 
-25.994912 50 -0.004683 
-25.862622 50 -0.003001 
-25.730333 50 -0.003543 
-25.598043 50 -0.001260 
-25.465753 50 -0.000547 
-25.333464 50 0.001879 
-25.201174 50 0.001487 
-25.068885 50 0.002257 
-24.936595 50 0.001943 
-24.804305 50 0.003797 
-24.672016 50 0.003957 
-24.539726 50 0.004837 
-24.407436 50 0.003934 
-24.275147 50 0.004708 
-24.142857 50 0.004043 
-24.010568 50 0.004770 
-23.878278 50 0.003776 
-23.745988 50 0.005058 
-23.613699 50 0.004678 
-23.481409 50 0.005312 
-23.349119 50 0.002599 
-23.216830 50 0.002056 
-23.084540 50 0.001049 
-22.952251 50 0.003656 
-22.819961 50 0.003659 
-22.687671 50 0.004188 
-22.555382 50 0.001286 
-22.423092 50 0.000581 
-22.290802 50 -0.001059 
-22.158513 50 0.000408 
-22.026223 50 0.000419 
-21.893933 50 0.001895 
-21.761644 50 0.000750 
-21.629354 50 0.000528 
-21.497065 50 -0.001584 
-21.364775 50 -0.001601 
-21.232485 50 -0.002438 
-21.100196 50 -0.000878 
-20.967906 50 -0.000880 
-20.835616 50 0.000042 
-20.703327 50 -0.001793 
-20.571037 50 -0.002064 
-20.438748 50 -0.003323 
-20.306458 50 -0.001751 
-20.174168 50 -0.001939 
-20.041879 50 -0.000891 
-19.909589 50 -0.002468 
-19.777299 50 -0.001913 
-19.645010 50 -0.002664 
-19.512720 50 -0.000997 
-19.380431 50 -0.001518 
-19.248141 50 -0.000472 
-19.115851 50 -0.001749 
-18.983562 50 -0.000982 
-18.851272 50 -0.001583 
-18.718982 50 0.000177 
-18.586693 50 -0.000246 
-18.454403 50 0.000553 
-18.322114 50 -0.000560 
-18.189824 50 0.000606 
-18.057534 50 0.000165 
-17.925245 50 0.001321 
-17.792955 50 0.000555 
-17.660665 50 0.001725 
-17.528376 50 0.001096 
-17.396086 50 0.001784 
-17.263796 50 0.000204 
-17.131507 50 0.001059 
-16.999217 50 0.001293 
-16.866928 50 0.003486 
-16.734638 50 0.002250 
-16.602348 50 0.001319 
-16.470059 50 -0.001162 
-16.337769 50 -0.000007 
-16.205479 50 0.000477 
-16.073190 50 0.002509 
-15.940900 50 0.001435 
-15.808611 50 0.001278 
-15.676321 50 -0.000978 
-15.544031 50 -0.001005 
-15.411742 50 -0.002194 
-15.279452 50 -0.000625 
-15.147162 50 -0.000427 
-15.014873 50 0.001184 
-14.882583 50 -0.000217 
-14.750294 50 -0.000639 
-14.618004 50 -0.002795 
-14.485714 50 -0.001986 
-14.353425 50 -0.001815 
-14.221135 50 0.000528 
-14.088845 50 0.000090 
-13.956556 50 0.000357 
-13.824266 50 -0.001497 
-13.691977 50 -0.000679 
-13.559687 50 -0.000894 
-13.427397 50 0.000803 
-13.295108 50 -0.000026 
-13.162818 50 0.000588 
-13.030528 50 -0.000522 
-12.898239 50 0.000601 
-12.765949 50 -0.000045 
-12.633660 50 0.001129 
-12.501370 50 0.000164 
-12.369080 50 0.000786 
-12.236791 50 -0.000504 
-12.104501 50 0.000412 
-11.972211 50 -0.000337 
-11.839922 50 0.000697 
-11.707632 50 -0.000284 
-11.575342 50 0.000607 
-11.443053 50 -0.000508 
-11.310763 50 0.000065 
-11.178474 50 -0.001165 
-11.046184 50 -0.000028 
-10.913894 50 -0.000308 
-10.781605 50 0.000948 
-10.649315 50 -0.000774 
-10.517025 50 -0.000986 
-10.384736 50 -0.001885 
-10.252446 50 0.000562 
-10.120157 50 0.001001 
-9.987867 50 0.001712 
-9.855577 50 -0.000612 
-9.723288 50 -0.000641 
-9.590998 50 -0.001366 
-9.458708 50 0.000528 
-9.326419 50 0.000539 
-9.194129 50 0.002090 
-9.061840 50 0.001280 
-8.929550 50 0.001619 
-8.797260 50 -0.000553 
-8.664971 50 -0.000544 
-8.532681 50 -0.001085 
-8.400391 50 0.001379 
-8.268102 50 0.001707 
-8.135812 50 0.002523 
-8.003523 50 0.000191 
-7.871233 50 -0.000388 
-7.738943 50 -0.001804 
-7.606654 50 -0.000081 
-7.474364 50 0.000108 
-7.342074 50 0.001388 
-7.209785 50 -0.000193 
-7.077495 50 -0.000094 
-6.945205 50 -0.001299 
-6.812916 50 -0.000104 
-6.680626 50 -0.000794 
-6.548337 50 0.000151 
-6.416047 50 -0.000814 
-6.283757 50 0.000135 
-6.151468 50 -0.000833 
-6.019178 50 0.000128 
-5.886888 50 -0.000568 
-5.754599 50 0.000687 
-5.622309 50 -0.000151 
-5.490020 50 0.000569 
-5.357730 50 -0.000700 
-5.225440 50 0.000135 
-5.093151 50 -0.000460 
-4.960861 50 0.001061 
-4.828571 50 0.000382 
-4.696282 50 0.000897 
-4.563992 50 -0.000904 
-4.431703 50 -0.000575 
-4.299413 50 -0.001238 
-4.167123 50 0.000522 
-4.034834 50 -0.000285 
-3.902544 50 -0.000441 
-3.770254 50 -0.002583 
-3.637965 50 -0.001616 
-3.505675 50 -0.001436 
-3.373386 50 0.000414 
-3.241096 50 -0.000468 
-3.108806 50 0.000127 
-2.976517 50 -0.000968 
-2.844227 50 0.000040 
-2.711937 50 -0.000645 
-2.579648 50 0.000994 
-2.447358 50 0.001333 
-2.315068 50 0.003347 
-2.182779 50 0.002140 
-2.050489 50 0.001397 
-1.918200 50 -0.001170 
-1.785910 50 -0.000407 
-1.653620 50 -0.000228 
-1.521331 50 0.001772 
-1.389041 50 0.000796 
-1.256751 50 0.000639 
-1.124462 50 -0.001516 
-0.992172 50 -0.000908 
-0.859883 50 -0.001030 
-0.727593 50 0.001201 
-0.595303 50 0.001207 
-0.463014 50 0.002498 
-0.330724 50 0.001631 
-0.198434 50 0.002564 
-0.066145 50 0.001505 
0.066145 50 0.002204 
0.198434 50 0.001048 
0.330724 50 0.001737 
0.463014 50 0.000315 
0.595303 50 0.000492 
0.727593 50 -0.001080 
0.859883 50 -0.000248 
0.992172 50 -0.000927 
1.124462 50 -0.000012 
1.256751 50 -0.001543 
1.389041 50 -0.001369 
1.521331 50 -0.002585 
1.653620 50 -0.001202 
1.785910 50 -0.001354 
1.918200 50 0.000025 
2.050489 50 -0.001155 
2.182779 50 -0.000865 
2.315068 50 -0.002287 
2.447358 50 -0.001478 
2.579648 50 -0.002518 
2.711937 50 -0.002055 
2.844227 50 -0.003794 
2.976517 50 -0.003589 
3.108806 50 -0.004754 
3.241096 50 -0.003395 
3.373386 50 -0.003468 
3.505675 50 -0.001642 
3.637965 50 -0.001896 
3.770254 50 -0.000466 
3.902544 50 -0.001010 
4.034834 50 0.000130 
4.167123 50 -0.000890 
4.299413 50 -0.000141 
4.431703 50 -0.000911 
4.563992 50 0.000833 
4.696282 50 0.001170 
4.828571 50 0.003352 
4.960861 50 0.003221 
5.093151 50 0.004490 
5.225440 50 0.003745 
5.357730 50 0.005072 
5.490020 50 0.004793 
5.622309 50 0.006470 
5.754599 50 0.006180 
5.886888 50 0.007599 
6.019178 50 0.007001 
6.151468 50 0.008131 
6.283757 50 0.007251 
6.416047 50 0.008101 
6.548337 50 0.006938 
6.680626 50 0.007500 
6.812916 50 0.006052 
6.945205 50 0.006331 
7.077495 50 0.004608 
7.209785 50 0.004609 
7.342074 50 0.002597 
7.474364 50 0.002299 
7.606654 50 -0.000014 
7.738943 50 -0.000592 
7.871233 50 -0.003148 
8.003523 50 -0.003920 
8.135812 50 -0.006610 
8.268102 50 -0.007455 
8.400391 50 -0.010163 
8.532681 50 -0.010973 
8.664971 50 -0.013587 
8.797260 50 -0.014240 
8.929550 50 -0.016621 
9.061840 50 -0.016965 
9.194129 50 -0.018958 
9.326419 50 -0.018841 
9.458708 50 -0.020298 
9.590998 50 -0.019583 
9.723288 50 -0.020379 
9.855577 50 -0.018952 
9.987867 50 -0.018988 
10.120157 50 -0.016767 
10.252446 50 -0.015981 
10.384736 50 -0.012928 
10.517025 50 -0.011310 
10.649315 50 -0.007443 
10.781605 50 -0.005042 
10.913894 50 -0.000444 
11.046184 50 0.002623 
11.178474 50 0.007802 
11.310763 50 0.011349 
11.443053 50 0.016888 
11.575342 50 0.020663 
11.707632 50 0.026276 
11.839922 50 0.029966 
11.972211 50 0.035313 
12.104501 50 0.038561 
12.236791 50 0.043264 
12.369080 50 0.045686 
12.501370 50 0.049350 
12.633660 50 0.050559 
12.765949 50 0.052803 
12.898239 50 0.052435 
13.030528 50 0.052918 
13.162818 50 0.050666 
13.295108 50 0.049120 
13.427397 50 0.044763 
13.559687 50 0.041026 
13.691977 50 0.034459 
13.824266 50 0.028503 
13.956556 50 0.019771 
14.088845 50 0.011725 
14.221135 50 0.001043 
14.353425 50 -0.008782 
14.485714 50 -0.021010 
14.618004 50 -0.032118 
14.750294 50 -0.045292 
14.882583 50 -0.057003 
15.014873 50 -0.070339 
15.147162 50 -0.081814 
15.279452 50 -0.094375 
15.411742 50 -0.104654 
15.544031 50 -0.115401 
15.676321 50 -0.123458 
15.808611 50 -0.131320 
15.940900 50 -0.136131 
16.073190 50 -0.140083 
16.205479 50 -0.140694 
16.337769 50 -0.139833 
16.470059 50 -0.135428 
16.602348 50 -0.129050 
16.734638 50 -0.119024 
16.866928 50 -0.106694 
16.999217 50 -0.090725 
17.131507 50 -0.072352 
17.263796 50 -0.050497 
17.396086 50 -0.026416 
17.528376 50 0.000786 
17.660665 50 0.029725 
17.792955 50 0.061143 
17.925245 50 0.093502 
18.057534 50 0.127343 
18.189824 50 0.161091 
18.322114 50 0.194932 
18.454403 50 0.227554 
18.586693 50 0.258521 
18.718982 50 0.287245 
18.851272 50 0.312310 
18.983562 50 0.334376 
19.115851 50 0.350678 
19.248141 50 0.363544 
19.380431 50 0.368596 
19.512720 50 0.370004 
19.645010 50 0.361737 
19.777299 50 0.349669 
19.909589 50 0.326349 
20.041879 50 0.298978 
20.174168 50 0.259111 
20.306458 50 0.214864 
20.438748 50 0.157307 
20.571037 50 0.095261 
20.703327 50 0.019905 
20.835616 50 -0.059081 
20.967906 50 -0.149622 
21.100196 50 -0.240725 
21.232485 50 -0.338808 
21.364775 50 -0.431609 
21.497065 50 -0.524739 
21.629354 50 -0.606319 
21.761644 50 -0.682231 
21.893933 50 -0.743401 
22.026223 50 -0.794464 
22.158513 50 -0.831035 
22.290802 50 -0.853891 
22.423092 50 -0.863424 
22.555382 50 -0.856032 
22.687671 50 -0.835567 
22.819961 50 -0.793596 
22.952251 50 -0.736991 
23.084540 50 -0.651453 
23.216830 50 -0.542875 
23.349119 50 -0.392080 
23.481409 50 -0.195118 
23.613699 50 0.070015 
23.745988 50 0.372660 
23.878278 50 0.624937 
24.010568 50 0.821609 
24.142857 50 0.950717 
24.275147 50 1.053034 
24.407436 50 1.130292 
24.539726 50 1.166704 
24.672016 50 1.180631 
24.804305 50 1.188524 
24.936595 50 1.171692 
25.068885 50 1.120231 
25.201174 50 1.054028 
25.333464 50 0.967943 
25.465753 50 0.835950 
25.598043 50 0.678012 
25.730333 50 0.477220 
25.862622 50 0.253810 
25.994912 50 0.041163 
26.127202 50 -0.147840 
26.259491 50 -0.296296 
26.391781 50 -0.415867 
26.524070 50 -0.505400 
26.656360 50 -0.583400 
26.788650 50 -0.633831 
26.920939 50 -0.676312 
27.053229 50 -0.693681 
27.185519 50 -0.706113 
27.317808 50 -0.701636 
27.450098 50 -0.687724 
27.582387 50 -0.663646 
27.714677 50 -0.625464 
27.846967 50 -0.582803 
27.979256 50 -0.524840 
28.111546 50 -0.466506 
28.243836 50 -0.396655 
28.376125 50 -0.331096 
28.508415 50 -0.257113 
28.640705 50 -0.188405 
28.772994 50 -0.114341 
28.905284 50 -0.050830 
29.037573 50 0.012778 
29.169863 50 0.063721 
29.302153 50 0.115853 
29.434442 50 0.156777 
29.566732 50 0.197506 
29.699022 50 0.224616 
29.831311 50 0.250708 
29.963601 50 0.265373 
30.095890 50 0.280296 
30.228180 50 0.284376 
30.360470 50 0.287653 
30.492759 50 0.281093 
30.625049 50 0.274482 
30.757339 50 0.260066 
30.889628 50 0.245804 
31.021918 50 0.225376 
31.154207 50 0.205944 
31.286497 50 0.181903 
31.418787 50 0.158285 
31.551076 50 0.130358 
31.683366 50 0.104504 
31.815656 50 0.077745 
31.947945 50 0.054861 
32.080235 50 0.030986 
32.212524 50 0.009495 
32.344814 50 -0.013588 
32.477104 50 -0.033341 
32.609393 50 -0.051936 
32.741683 50 -0.065175 
32.873973 50 -0.077696 
33.006262 50 -0.086923 
33.138552 50 -0.096634 
33.270842 50 -0.102076 
33.403131 50 -0.107020 
33.535421 50 -0.107531 
33.667710 50 -0.108346 
33.800000 50 -0.104553 


==> stdMS30pulse4.dat <==
-33.667710 10 -0.001474 
-33.535421 10 0.001290 
-33.403131 10 -0.001501 
-33.270842 10 0.001242 
-33.138552 10 -0.001549 
-33.006262 10 0.001196 
-32.873973 10 -0.001593 
-32.741683 10 0.001154 
-32.609393 10 -0.001630 
-32.477104 10 0.001123 
-32.344814 10 -0.001656 
-32.212524 10 0.001104 
-32.080235 10 -0.001666 
-31.947945 10 0.001103 
-31.815656 10 -0.001657 
-31.683366 10 0.001122 
-31.551076 10 -0.001628 
-31.418787 10 0.001163 
-31.286497 10 -0.001575 
-31.154207 10 0.001228 
-31.021918 10 -0.001499 
-30.889628 10 0.001315 
-30.757339 10 -0.001401 
-30.625049 10 0.001421 
-30.492759 10 -0.001286 
-30.360470 10 0.001544 
-30.228180 10 -0.001159 
-30.095890 10 0.001674 
-29.963601 10 -0.001026 
-29.831311 10 0.001806 
-29.699022 10 -0.000898 
-29.566732 10 0.001928 
-29.434442 10 -0.000785 
-29.302153 10 0.002030 
-29.169863 10 -0.000697 
-29.037573 10 0.002101 
-28.905284 10 -0.000646 
-28.772994 10 0.002130 
-28.640705 10 -0.000641 
-28.508415 10 0.002108 
-28.376125 10 -0.000692 
-28.243836 10 0.002028 
-28.111546 10 -0.000803 
-27.979256 10 0.001885 
-27.846967 10 -0.000977 
-27.714677 10 0.001681 
-27.582387 10 -0.001211 
-27.450098 10 0.001419 
-27.317808 10 -0.001498 
-27.185519 10 0.001109 
-27.053229 10 -0.001825 
-26.920939 10 0.000768 
-26.788650 10 -0.002176 
-26.656360 10 0.000414 
-26.524070 10 -0.002526 
-26.391781 10 0.000073 
-26.259491 10 -0.002851 
-26.127202 10 -0.000227 
-25.994912 10 -0.003120 
-25.862622 10 -0.000458 
-25.730333 10 -0.003304 
-25.598043 10 -0.000588 
-25.465753 10 -0.003375 
-25.333464 10 -0.000592 
-25.201174 10 -0.003307 
-25.068885 10 -0.000448 
-24.936595 10 -0.003082 
-24.804305 10 -0.000140 
-24.672016 10 -0.002689 
-24.539726 10 0.000337 
-24.407436 10 -0.002130 
-24.275147 10 0.000976 
-24.142857 10 -0.001418 
-24.010568 10 0.001755 
-23.878278 10 -0.000579 
-23.745988 10 0.002642 
-23.613699 10 0.000344 
-23.481409 10 0.003587 
-23.349119 10 0.001296 
-23.216830 10 0.004530 
-23.084540 10 0.002211 
-22.952251 10 0.005399 
-22.819961 10 0.003014 
-22.687671 10 0.006116 
-22.555382 10 0.003625 
-22.423092 10 0.006600 
-22.290802 10 0.003964 
-22.158513 10 0.006776 
-22.026223 10 0.003960 
-21.893933 10 0.006578 
-21.761644 10 0.003555 
-21.629354 10 0.005955 
-21.497065 10 0.002708 
-21.364775 10 0.004882 
-21.232485 10 0.001410 
-21.100196 10 0.003363 
-20.967906 10 -0.000321 
-20.835616 10 0.001435 
-20.703327 10 -0.002428 
-20.571037 10 -0.000827 
-20.438748 10 -0.004816 
-20.306458 10 -0.003309 
-20.174168 10 -0.007354 
-20.041879 10 -0.005862 
-19.909589 10 -0.009877 
-19.777299 10 -0.008305 
-19.645010 10 -0.012191 
-19.512720 10 -0.010437 
-19.380431 10 -0.014086 
-19.248141 10 -0.012042 
-19.115851 10 -0.015347 
-18.983562 10 -0.012909 
-18.851272 10 -0.015771 
-18.718982 10 -0.012846 
-18.586693 10 -0.015182 
-18.454403 10 -0.011697 
-18.322114 10 -0.013449 
-18.189824 10 -0.009364 
-18.057534 10 -0.010508 
-17.925245 10 -0.005818 
-17.792955 10 -0.006372 
-17.660665 10 -0.001118 
-17.528376 10 -0.001147 
-17.396086 10 0.004580 
-17.263796 10 0.004958 
-17.131507 10 0.011016 
-16.999217 10 0.011636 
-16.866928 10 0.017832 
-16.734638 10 0.018479 
-16.602348 10 0.024579 
-16.470059 10 0.024999 
-16.337769 10 0.030735 
-16.205479 10 0.030649 
-16.073190 10 0.035734 
-15.940900 10 0.034852 
-15.808611 10 0.039000 
-15.676321 10 0.037044 
-15.544031 10 0.039988 
-15.411742 10 0.036713 
-15.279452 10 0.038235 
-15.147162 10 0.033450 
-15.014873 10 0.033398 
-14.882583 10 0.026997 
-14.750294 10 0.025313 
-14.618004 10 0.017289 
-14.485714 10 0.014027 
-14.353425 10 0.004498 
-14.221135 10 -0.000160 
-14.088845 10 -0.010943 
-13.956556 10 -0.016677 
-13.824266 10 -0.028321 
-13.691977 10 -0.034672 
-13.559687 10 -0.046652 
-13.427397 10 -0.053032 
-13.295108 10 -0.064704 
-13.162818 10 -0.070424 
-13.030528 10 -0.081058 
-12.898239 10 -0.085362 
-12.765949 10 -0.094184 
-12.633660 10 -0.096295 
-12.501370 10 -0.102541 
-12.369080 10 -0.101720 
-12.236791 10 -0.104689 
-12.104501 10 -0.100289 
-11.972211 10 -0.099403 
-11.839922 10 -0.090928 
-11.707632 10 -0.085793 
-11.575342 10 -0.072957 
-11.443053 10 -0.063417 
-11.310763 10 -0.046204 
-11.178474 10 -0.032404 
-11.046184 10 -0.011128 
-10.913894 10 0.006434 
-10.781605 10 0.031075 
-10.649315 10 0.051500 
-10.517025 10 0.078387 
-10.384736 10 0.100363 
-10.252446 10 0.127967 
-10.120157 10 0.149806 
-9.987867 10 0.176257 
-9.855577 10 0.196001 
-9.723288 10 0.219215 
-9.590998 10 0.234796 
-9.458708 10 0.252642 
-9.326419 10 0.262054 
-9.194129 10 0.272506 
-9.061840 10 0.273938 
-8.929550 10 0.275197 
-8.797260 10 0.267094 
-8.664971 10 0.257669 
-8.532681 10 0.238750 
-8.400391 10 0.217530 
-8.268102 10 0.186830 
-8.135812 10 0.153195 
-8.003523 10 0.110244 
-7.871233 10 0.064299 
-7.738943 10 0.009541 
-7.606654 10 -0.047440 
-7.474364 10 -0.111936 
-7.342074 10 -0.176883 
-7.209785 10 -0.246693 
-7.077495 10 -0.314367 
-6.945205 10 -0.382710 
-6.812916 10 -0.446425 
-6.680626 10 -0.505512 
-6.548337 10 -0.558907 
-6.416047 10 -0.602010 
-6.283757 10 -0.640123 
-6.151468 10 -0.663007 
-6.019178 10 -0.681480 
-5.886888 10 -0.682500 
-5.754599 10 -0.676368 
-5.622309 10 -0.654594 
-5.490020 10 -0.618460 
-5.357730 10 -0.570284 
-5.225440 10 -0.498323 
-5.093151 10 -0.414933 
-4.960861 10 -0.297856 
-4.828571 10 -0.164433 
-4.696282 10 0.012231 
-4.563992 10 0.206979 
-4.431703 10 0.427768 
-4.299413 10 0.622180 
-4.167123 10 0.793753 
-4.034834 10 0.925023 
-3.902544 10 1.022914 
-3.770254 10 1.101168 
-3.637965 10 1.149754 
-3.505675 10 1.173697 
-3.373386 10 1.183107 
-3.241096 10 1.172009 
-3.108806 10 1.131232 
-2.976517 10 1.070467 
-2.844227 10 0.986136 
-2.711937 10 0.858488 
-2.579648 10 0.680831 
-2.447358 10 0.449429 
-2.315068 10 0.136080 
-2.182779 10 -0.148556 
-2.050489 10 -0.373655 
-1.918200 10 -0.534141 
-1.785910 10 -0.651460 
-1.653620 10 -0.744711 
-1.521331 10 -0.807133 
-1.389041 10 -0.851875 
-1.256751 10 -0.879648 
-1.124462 10 -0.884960 
-0.992172 10 -0.879928 
-0.859883 10 -0.855704 
-0.727593 10 -0.819966 
-0.595303 10 -0.774559 
-0.463014 10 -0.709710 
-0.330724 10 -0.637146 
-0.198434 10 -0.546246 
-0.066145 10 -0.453929 
0.066145 10 -0.354768 
0.198434 10 -0.258136 
0.330724 10 -0.158959 
0.463014 10 -0.066882 
0.595303 10 0.019996 
0.727593 10 0.095352 
0.859883 10 0.163576 
0.992172 10 0.219808 
1.124462 10 0.269100 
1.256751 10 0.308174 
1.389041 10 0.339843 
1.521331 10 0.362281 
1.653620 10 0.376210 
1.785910 10 0.383840 
1.918200 10 0.383157 
2.050489 10 0.378673 
2.182779 10 0.364717 
2.315068 10 0.348466 
2.447358 10 0.323025 
2.579648 10 0.298539 
2.711937 10 0.266797 
2.844227 10 0.238017 
2.976517 10 0.201991 
3.108806 10 0.169615 
3.241096 10 0.131368 
3.373386 10 0.099170 
3.505675 10 0.062826 
3.637965 10 0.033448 
3.770254 10 0.000177 
3.902544 10 -0.025684 
4.034834 10 -0.054446 
4.167123 10 -0.074579 
4.299413 10 -0.096883 
4.431703 10 -0.110626 
4.563992 10 -0.126900 
4.696282 10 -0.134640 
4.828571 10 -0.144668 
4.960861 10 -0.146153 
5.093151 10 -0.150367 
5.225440 10 -0.146480 
5.357730 10 -0.145466 
5.490020 10 -0.136249 
5.622309 10 -0.130136 
5.754599 10 -0.116796 
5.886888 10 -0.108167 
6.019178 10 -0.093763 
6.151468 10 -0.084766 
6.283757 10 -0.069947 
6.416047 10 -0.060303 
6.548337 10 -0.044845 
6.680626 10 -0.034910 
6.812916 10 -0.019690 
6.945205 10 -0.010561 
7.077495 10 0.003380 
7.209785 10 0.010872 
7.342074 10 0.022929 
7.474364 10 0.028368 
7.606654 10 0.038245 
7.738943 10 0.041418 
7.871233 10 0.048968 
8.003523 10 0.049800 
8.135812 10 0.055022 
8.268102 10 0.053577 
8.400391 10 0.056610 
8.532681 10 0.053118 
8.664971 10 0.054272 
8.797260 10 0.049110 
8.929550 10 0.048825 
9.061840 10 0.042463 
9.194129 10 0.041210 
9.326419 10 0.034091 
9.458708 10 0.032268 
9.590998 10 0.024751 
9.723288 10 0.022694 
9.855577 10 0.015101 
9.987867 10 0.013127 
10.120157 10 0.005769 
10.252446 10 0.004172 
10.384736 10 -0.002683 
10.517025 10 -0.003669 
10.649315 10 -0.009823 
10.781605 10 -0.010040 
10.913894 10 -0.015373 
11.046184 10 -0.014737 
11.178474 10 -0.019202 
11.310763 10 -0.017698 
11.443053 10 -0.021310 
11.575342 10 -0.018986 
11.707632 10 -0.021818 
11.839922 10 -0.018766 
11.972211 10 -0.020932 
12.104501 10 -0.017282 
12.236791 10 -0.018921 
12.369080 10 -0.014820 
12.501370 10 -0.016084 
12.633660 10 -0.011683 
12.765949 10 -0.012723 
12.898239 10 -0.008172 
13.030528 10 -0.009131 
13.162818 10 -0.004565 
13.295108 10 -0.005571 
13.427397 10 -0.001108 
13.559687 10 -0.002267 
13.691977 10 0.002000 
13.824266 10 0.000606 
13.956556 10 0.004607 
14.088845 10 0.002924 
14.221135 10 0.006618 
14.353425 10 0.004618 
14.485714 10 0.007991 
14.618004 10 0.005671 
14.750294 10 0.008731 
14.882583 10 0.006110 
15.014873 10 0.008883 
15.147162 10 0.005995 
15.279452 10 0.008525 
15.411742 10 0.005418 
15.544031 10 0.007755 
15.676321 10 0.004483 
15.808611 10 0.006683 
15.940900 10 0.003304 
16.073190 10 0.005425 
16.205479 10 0.001993 
16.337769 10 0.004088 
16.470059 10 0.000655 
16.602348 10 0.002772 
16.734638 10 -0.000619 
16.866928 10 0.001559 
16.999217 10 -0.001755 
17.131507 10 0.000513 
17.263796 10 -0.002700 
17.396086 10 -0.000322 
17.528376 10 -0.003420 
17.660665 10 -0.000923 
17.792955 10 -0.003900 
17.925245 10 -0.001283 
18.057534 10 -0.004143 
18.189824 10 -0.001415 
18.322114 10 -0.004169 
18.454403 10 -0.001342 
18.586693 10 -0.004007 
18.718982 10 -0.001100 
18.851272 10 -0.003695 
18.983562 10 -0.000728 
19.115851 10 -0.003274 
19.248141 10 -0.000269 
19.380431 10 -0.002788 
19.512720 10 0.000233 
19.645010 10 -0.002278 
19.777299 10 0.000740 
19.909589 10 -0.001782 
20.041879 10 0.001218 
20.174168 10 -0.001329 
20.306458 10 0.001640 
20.438748 10 -0.000945 
20.571037 10 0.001984 
20.703327 10 -0.000643 
20.835616 10 0.002240 
20.967906 10 -0.000434 
21.100196 10 0.002402 
21.232485 10 -0.000318 
21.364775 10 0.002474 
21.497065 10 -0.000290 
21.629354 10 0.002462 
21.761644 10 -0.000339 
21.893933 10 0.002378 
22.026223 10 -0.000452 
22.158513 10 0.002239 
22.290802 10 -0.000613 
22.423092 10 0.002061 
22.555382 10 -0.000804 
22.687671 10 0.001862 
22.819961 10 -0.001007 
22.952251 10 0.001658 
23.084540 10 -0.001208 
23.216830 10 0.001464 
23.349119 10 -0.001392 
23.481409 10 0.001292 
23.613699 10 -0.001549 
23.745988 10 0.001152 
23.878278 10 -0.001670 
24.010568 10 0.001051 
24.142857 10 -0.001752 
24.275147 10 0.000990 
24.407436 10 -0.001792 
24.539726 10 0.000970 
24.672016 10 -0.001793 
24.804305 10 0.000987 
24.936595 10 -0.001758 
25.068885 10 0.001037 
25.201174 10 -0.001695 
25.333464 10 0.001113 
25.465753 10 -0.001610 
25.598043 10 0.001204 
25.730333 10 -0.001513 
25.862622 10 0.001304 
25.994912 10 -0.001414 
26.127202 10 0.001401 
26.259491 10 -0.001320 
26.391781 10 0.001490 
26.524070 10 -0.001239 
26.656360 10 0.001561 
26.788650 10 -0.001179 
26.920939 10 0.001609 
27.053229 10 -0.001143 
27.185519 10 0.001632 
27.317808 10 -0.001134 
27.450098 10 0.001628 
27.582387 10 -0.001151 
27.714677 10 0.001598 
27.846967 10 -0.001193 
27.979256 10 0.001546 
28.111546 10 -0.001254 
28.243836 10 0.001478 
28.376125 10 -0.001327 
28.508415 10 0.001402 
28.640705 10 -0.001404 
28.772994 10 0.001326 
28.905284 10 -0.001476 
29.037573 10 0.001260 
29.169863 10 -0.001534 
29.302153 10 0.001212 
29.434442 10 -0.001570 
29.566732 10 0.001190 
29.699022 10 -0.001578 
29.831311 10 0.001197 
29.963601 10 -0.001556 
30.095890 10 0.001233 
30.228180 10 -0.001506 
30.360470 10 0.001295 
30.492759 10 -0.001434 
30.625049 10 0.001373 
30.757339 10 -0.001353 
30.889628 10 0.001454 
31.021918 10 -0.001275 
31.154207 10 0.001524 
31.286497 10 -0.001218 
31.418787 10 0.001566 
31.551076 10 -0.001194 
31.683366 10 0.001569 
31.815656 10 -0.001212 
31.947945 10 0.001531 
32.080235 10 -0.001268 
32.212524 10 0.001461 
32.344814 10 -0.001345 
32.477104 10 0.001385 
32.609393 10 -0.001411 
32.741683 10 0.001340 
32.873973 10 -0.001426 
33.006262 10 0.001361 
33.138552 10 -0.001367 
33.270842 10 0.001450 
33.403131 10 -0.001272 
33.535421 10 0.001508 
33.667710 10 -0.001327 
33.800000 10 0.001223 


==> stdMS30pulse6.dat <==
-33.667710 15 0.000932 
-33.535421 15 -0.002598 
-33.403131 15 0.000973 
-33.270842 15 -0.002541 
-33.138552 15 0.001061 
-33.006262 15 -0.002421 
-32.873973 15 0.001214 
-32.741683 15 -0.002235 
-32.609393 15 0.001433 
-32.477104 15 -0.001985 
-32.344814 15 0.001712 
-32.212524 15 -0.001679 
-32.080235 15 0.002041 
-31.947945 15 -0.001330 
-31.815656 15 0.002405 
-31.683366 15 -0.000957 
-31.551076 15 0.002782 
-31.418787 15 -0.000582 
-31.286497 15 0.003147 
-31.154207 15 -0.000234 
-31.021918 15 0.003470 
-30.889628 15 0.000057 
-30.757339 15 0.003722 
-30.625049 15 0.000261 
-30.492759 15 0.003871 
-30.360470 15 0.000347 
-30.228180 15 0.003888 
-30.095890 15 0.000289 
-29.963601 15 0.003750 
-29.831311 15 0.000068 
-29.699022 15 0.003441 
-29.566732 15 -0.000329 
-29.434442 15 0.002956 
-29.302153 15 -0.000901 
-29.169863 15 0.002301 
-29.037573 15 -0.001634 
-28.905284 15 0.001497 
-28.772994 15 -0.002500 
-28.640705 15 0.000579 
-28.508415 15 -0.003458 
-28.376125 15 -0.000405 
-28.243836 15 -0.004451 
-28.111546 15 -0.001390 
-27.979256 15 -0.005410 
-27.846967 15 -0.002303 
-27.714677 15 -0.006258 
-27.582387 15 -0.003063 
-27.450098 15 -0.006910 
-27.317808 15 -0.003588 
-27.185519 15 -0.007286 
-27.053229 15 -0.003796 
-26.920939 15 -0.007310 
-26.788650 15 -0.003620 
-26.656360 15 -0.006920 
-26.524070 15 -0.003007 
-26.391781 15 -0.006076 
-26.259491 15 -0.001928 
-26.127202 15 -0.004764 
-25.994912 15 -0.000386 
-25.862622 15 -0.003002 
-25.730333 15 0.001581 
-25.598043 15 -0.000849 
-25.465753 15 0.003897 
-25.333464 15 0.001601 
-25.201174 15 0.006447 
-25.068885 15 0.004213 
-24.936595 15 0.009078 
-24.804305 15 0.006816 
-24.672016 15 0.011603 
-24.539726 15 0.009211 
-24.407436 15 0.013815 
-24.275147 15 0.011183 
-24.142857 15 0.015491 
-24.010568 15 0.012508 
-23.878278 15 0.016412 
-23.745988 15 0.012975 
-23.613699 15 0.016380 
-23.481409 15 0.012401 
-23.349119 15 0.015231 
-23.216830 15 0.010650 
-23.084540 15 0.012862 
-22.952251 15 0.007653 
-22.819961 15 0.009240 
-22.687671 15 0.003421 
-22.555382 15 0.004425 
-22.423092 15 -0.001938 
-22.290802 15 -0.001425 
-22.158513 15 -0.008214 
-22.026223 15 -0.008047 
-21.893933 15 -0.015088 
-21.761644 15 -0.015070 
-21.629354 15 -0.022144 
-21.497065 15 -0.022032 
-21.364775 15 -0.028879 
-21.232485 15 -0.028395 
-21.100196 15 -0.034727 
-20.967906 15 -0.033575 
-20.835616 15 -0.039093 
-20.703327 15 -0.036975 
-20.571037 15 -0.041392 
-20.438748 15 -0.038031 
-20.306458 15 -0.041092 
-20.174168 15 -0.036261 
-20.041879 15 -0.037769 
-19.909589 15 -0.031308 
-19.777299 15 -0.031149 
-19.645010 15 -0.022997 
-19.512720 15 -0.021161 
-19.380431 15 -0.011371 
-19.248141 15 -0.007977 
-19.115851 15 0.003264 
-18.983562 15 0.007962 
-18.851272 15 0.020323 
-18.718982 15 0.025924 
-18.586693 15 0.038933 
-18.454403 15 0.044891 
-18.322114 15 0.057945 
-18.189824 15 0.063595 
-18.057534 15 0.075983 
-17.925245 15 0.080566 
-17.792955 15 0.091509 
-17.660665 15 0.094220 
-17.528376 15 0.102920 
-17.396086 15 0.102960 
-17.263796 15 0.108654 
-17.131507 15 0.105292 
-16.999217 15 0.107310 
-16.866928 15 0.099943 
-16.734638 15 0.097768 
-16.602348 15 0.085983 
-16.470059 15 0.079309 
-16.337769 15 0.062941 
-16.205479 15 0.051739 
-16.073190 15 0.030932 
-15.940900 15 0.015512 
-15.808611 15 -0.009220 
-15.676321 15 -0.028153 
-15.544031 15 -0.055878 
-15.411742 15 -0.077176 
-15.279452 15 -0.106531 
-15.147162 15 -0.128617 
-15.014873 15 -0.157847 
-14.882583 15 -0.178780 
-14.750294 15 -0.205843 
-14.618004 15 -0.223471 
-14.485714 15 -0.246195 
-14.353425 15 -0.258344 
-14.221135 15 -0.274593 
-14.088845 15 -0.279244 
-13.956556 15 -0.287048 
-13.824266 15 -0.282443 
-13.691977 15 -0.280092 
-13.559687 15 -0.264766 
-13.427397 15 -0.250869 
-13.295108 15 -0.223658 
-13.162818 15 -0.197228 
-13.030528 15 -0.157350 
-12.898239 15 -0.117977 
-12.765949 15 -0.065322 
-12.633660 15 -0.013538 
-12.501370 15 0.050716 
-12.369080 15 0.112789 
-12.236791 15 0.185319 
-12.104501 15 0.253252 
-11.972211 15 0.328036 
-11.839922 15 0.395189 
-11.707632 15 0.464201 
-11.575342 15 0.523429 
-11.443053 15 0.578606 
-11.310763 15 0.624414 
-11.178474 15 0.659450 
-11.046184 15 0.688179 
-10.913894 15 0.699428 
-10.781605 15 0.707185 
-10.649315 15 0.693596 
-10.517025 15 0.674497 
-10.384736 15 0.635292 
-10.252446 15 0.581890 
-10.120157 15 0.512100 
-9.987867 15 0.415299 
-9.855577 15 0.301970 
-9.723288 15 0.147629 
-9.590998 15 -0.029470 
-9.458708 15 -0.250289 
-9.326419 15 -0.468077 
-9.194129 15 -0.674878 
-9.061840 15 -0.830982 
-8.929550 15 -0.961012 
-8.797260 15 -1.056938 
-8.664971 15 -1.118734 
-8.532681 15 -1.166445 
-8.400391 15 -1.190189 
-8.268102 15 -1.186527 
-8.135812 15 -1.167444 
-8.003523 15 -1.128308 
-7.871233 15 -1.055968 
-7.738943 15 -0.959205 
-7.606654 15 -0.823603 
-7.474364 15 -0.627820 
-7.342074 15 -0.386619 
-7.209785 15 -0.072543 
-7.077495 15 0.190020 
-6.945205 15 0.386469 
-6.812916 15 0.538266 
-6.680626 15 0.653232 
-6.548337 15 0.736855 
-6.416047 15 0.792882 
-6.283757 15 0.834449 
-6.151468 15 0.854902 
-6.019178 15 0.864192 
-5.886888 15 0.855850 
-5.754599 15 0.831717 
-5.622309 15 0.797171 
-5.490020 15 0.743922 
-5.357730 15 0.684802 
-5.225440 15 0.607887 
-5.093151 15 0.527198 
-4.960861 15 0.434445 
-4.828571 15 0.340703 
-4.696282 15 0.243564 
-4.563992 15 0.151722 
-4.431703 15 0.062805 
-4.299413 15 -0.017808 
-4.167123 15 -0.092860 
-4.034834 15 -0.156704 
-3.902544 15 -0.212563 
-3.770254 15 -0.257354 
-3.637965 15 -0.295643 
-3.505675 15 -0.325996 
-3.373386 15 -0.348628 
-3.241096 15 -0.362806 
-3.108806 15 -0.367864 
-2.976517 15 -0.368698 
-2.844227 15 -0.361837 
-2.711937 15 -0.352897 
-2.579648 15 -0.334288 
-2.447358 15 -0.315081 
-2.315068 15 -0.286941 
-2.182779 15 -0.261052 
-2.050489 15 -0.226973 
-1.918200 15 -0.197426 
-1.785910 15 -0.161680 
-1.653620 15 -0.132233 
-1.521331 15 -0.095715 
-1.389041 15 -0.064905 
-1.256751 15 -0.028902 
-1.124462 15 -0.002567 
-0.992172 15 0.026468 
-0.859883 15 0.046253 
-0.727593 15 0.070738 
-0.595303 15 0.087306 
-0.463014 15 0.107919 
-0.330724 15 0.118420 
-0.198434 15 0.131328 
-0.066145 15 0.134248 
0.066145 15 0.141210 
0.198434 15 0.139393 
0.330724 15 0.142051 
0.463014 15 0.135769 
0.595303 15 0.134150 
0.727593 15 0.123662 
0.859883 15 0.118105 
0.992172 15 0.104160 
1.124462 15 0.096398 
1.256751 15 0.081388 
1.389041 15 0.072926 
1.521331 15 0.056827 
1.653620 15 0.047444 
1.785910 15 0.031490 
1.918200 15 0.023462 
2.050489 15 0.009158 
2.182779 15 0.002126 
2.315068 15 -0.011919 
2.447358 15 -0.018510 
2.579648 15 -0.030885 
2.711937 15 -0.034488 
2.844227 15 -0.043574 
2.976517 15 -0.044647 
3.108806 15 -0.051988 
3.241096 15 -0.051277 
3.373386 15 -0.056227 
3.505675 15 -0.052660 
3.637965 15 -0.054943 
3.770254 15 -0.049438 
3.902544 15 -0.050548 
4.034834 15 -0.044087 
4.167123 15 -0.043979 
4.299413 15 -0.036099 
4.431703 15 -0.034947 
4.563992 15 -0.026721 
4.696282 15 -0.025664 
4.828571 15 -0.017559 
4.960861 15 -0.016694 
5.093151 15 -0.009153 
5.225440 15 -0.009240 
5.357730 15 -0.002562 
5.490020 15 -0.002834 
5.622309 15 0.004462 
5.754599 15 0.005027 
5.886888 15 0.012516 
6.019178 15 0.012230 
6.151468 15 0.018143 
6.283757 15 0.016186 
6.416047 15 0.020751 
6.548337 15 0.017823 
6.680626 15 0.021665 
6.812916 15 0.018112 
6.945205 15 0.021340 
7.077495 15 0.017167 
7.209785 15 0.019796 
7.342074 15 0.015083 
7.474364 15 0.017267 
7.606654 15 0.012212 
7.738943 15 0.014156 
7.871233 15 0.008949 
8.003523 15 0.010823 
8.135812 15 0.005608 
8.268102 15 0.007511 
8.400391 15 0.002348 
8.532681 15 0.004322 
8.664971 15 -0.000755 
8.797260 15 0.001330 
8.929550 15 -0.003594 
9.061840 15 -0.001302 
9.194129 15 -0.005963 
9.326419 15 -0.003362 
9.458708 15 -0.007683 
9.590998 15 -0.004734 
9.723288 15 -0.008715 
9.855577 15 -0.005443 
9.987867 15 -0.009122 
10.120157 15 -0.005570 
10.252446 15 -0.008991 
10.384736 15 -0.005204 
10.517025 15 -0.008416 
10.649315 15 -0.004446 
10.781605 15 -0.007502 
10.913894 15 -0.003403 
11.046184 15 -0.006360 
11.178474 15 -0.002186 
11.310763 15 -0.005094 
11.443053 15 -0.000895 
11.575342 15 -0.003799 
11.707632 15 0.000382 
11.839922 15 -0.002559 
11.972211 15 0.001567 
12.104501 15 -0.001446 
12.236791 15 0.002595 
12.369080 15 -0.000514 
12.501370 15 0.003421 
12.633660 15 0.000199 
12.765949 15 0.004017 
12.898239 15 0.000676 
13.030528 15 0.004376 
13.162818 15 0.000920 
13.295108 15 0.004510 
13.427397 15 0.000950 
13.559687 15 0.004443 
13.691977 15 0.000795 
13.824266 15 0.004209 
13.956556 15 0.000491 
14.088845 15 0.003847 
14.221135 15 0.000081 
14.353425 15 0.003399 
14.485714 15 -0.000395 
14.618004 15 0.002906 
14.750294 15 -0.000895 
14.882583 15 0.002406 
15.014873 15 -0.001386 
15.147162 15 0.001933 
15.279452 15 -0.001835 
15.411742 15 0.001513 
15.544031 15 -0.002219 
15.676321 15 0.001168 
15.808611 15 -0.002522 
15.940900 15 0.000910 
16.073190 15 -0.002735 
16.205479 15 0.000743 
16.337769 15 -0.002856 
16.470059 15 0.000667 
16.602348 15 -0.002889 
16.734638 15 0.000674 
16.866928 15 -0.002844 
16.999217 15 0.000754 
17.131507 15 -0.002734 
17.263796 15 0.000891 
17.396086 15 -0.002574 
17.528376 15 0.001068 
17.660665 15 -0.002382 
17.792955 15 0.001271 
17.925245 15 -0.002174 
18.057534 15 0.001481 
18.189824 15 -0.001966 
18.322114 15 0.001684 
18.454403 15 -0.001770 
18.586693 15 0.001868 
18.718982 15 -0.001600 
18.851272 15 0.002023 
18.983562 15 -0.001462 
19.115851 15 0.002142 
19.248141 15 -0.001363 
19.380431 15 0.002222 
19.512720 15 -0.001303 
19.645010 15 0.002261 
19.777299 15 -0.001284 
19.909589 15 0.002262 
20.041879 15 -0.001300 
20.174168 15 0.002229 
20.306458 15 -0.001348 
20.438748 15 0.002168 
20.571037 15 -0.001420 
20.703327 15 0.002087 
20.835616 15 -0.001508 
20.967906 15 0.001994 
21.100196 15 -0.001604 
21.232485 15 0.001897 
21.364775 15 -0.001701 
21.497065 15 0.001803 
21.629354 15 -0.001789 
21.761644 15 0.001721 
21.893933 15 -0.001864 
22.026223 15 0.001655 
22.158513 15 -0.001920 
22.290802 15 0.001610 
22.423092 15 -0.001953 
22.555382 15 0.001589 
22.687671 15 -0.001963 
22.819961 15 0.001591 
22.952251 15 -0.001949 
23.084540 15 0.001615 
23.216830 15 -0.001915 
23.349119 15 0.001659 
23.481409 15 -0.001863 
23.613699 15 0.001717 
23.745988 15 -0.001801 
23.878278 15 0.001783 
24.010568 15 -0.001732 
24.142857 15 0.001851 
24.275147 15 -0.001666 
24.407436 15 0.001914 
24.539726 15 -0.001608 
24.672016 15 0.001966 
24.804305 15 -0.001564 
24.936595 15 0.002000 
25.068885 15 -0.001540 
25.201174 15 0.002014 
25.333464 15 -0.001538 
25.465753 15 0.002004 
25.598043 15 -0.001559 
25.730333 15 0.001972 
25.862622 15 -0.001601 
25.994912 15 0.001920 
26.127202 15 -0.001661 
26.259491 15 0.001854 
26.391781 15 -0.001733 
26.524070 15 0.001780 
26.656360 15 -0.001807 
26.788650 15 0.001706 
26.920939 15 -0.001877 
27.053229 15 0.001643 
27.185519 15 -0.001932 
27.317808 15 0.001597 
27.450098 15 -0.001966 
27.582387 15 0.001577 
27.714677 15 -0.001972 
27.846967 15 0.001586 
27.979256 15 -0.001949 
28.111546 15 0.001623 
28.243836 15 -0.001898 
28.376125 15 0.001687 
28.508415 15 -0.001824 
28.640705 15 0.001768 
28.772994 15 -0.001737 
28.905284 15 0.001857 
29.037573 15 -0.001649 
29.169863 15 0.001941 
29.302153 15 -0.001572 
29.434442 15 0.002008 
29.566732 15 -0.001517 
29.699022 15 0.002049 
29.831311 15 -0.001492 
29.963601 15 0.002058 
30.095890 15 -0.001499 
30.228180 15 0.002037 
30.360470 15 -0.001531 
30.492759 15 0.001995 
30.625049 15 -0.001580 
30.757339 15 0.001944 
30.889628 15 -0.001631 
31.021918 15 0.001897 
31.154207 15 -0.001671 
31.286497 15 0.001864 
31.418787 15 -0.001697 
31.551076 15 0.001843 
31.683366 15 -0.001718 
31.815656 15 0.001817 
31.947945 15 -0.001755 
32.080235 15 0.001759 
32.212524 15 -0.001842 
32.344814 15 0.001638 
32.477104 15 -0.002001 
32.609393 15 0.001444 
32.741683 15 -0.002221 
32.873973 15 0.001214 
33.006262 15 -0.002434 
33.138552 15 0.001049 
33.270842 15 -0.002522 
33.403131 15 0.001052 
33.535421 15 -0.002452 
33.667710 15 0.001093 
33.800000 15 -0.002668 


==> stdMS30pulse8.dat <==
-33.667710 20 0.000686 
-33.535421 20 0.001142 
-33.403131 20 0.001659 
-33.270842 20 0.002132 
-33.138552 20 0.002662 
-33.006262 20 0.003128 
-32.873973 20 0.003632 
-32.741683 20 0.004054 
-32.609393 20 0.004492 
-32.477104 20 0.004827 
-32.344814 20 0.005156 
-32.212524 20 0.005361 
-32.080235 20 0.005540 
-31.947945 20 0.005575 
-31.815656 20 0.005566 
-31.683366 20 0.005396 
-31.551076 20 0.005170 
-31.418787 20 0.004772 
-31.286497 20 0.004310 
-31.154207 20 0.003672 
-31.021918 20 0.002971 
-30.889628 20 0.002098 
-30.757339 20 0.001171 
-30.625049 20 0.000088 
-30.492759 20 -0.001031 
-30.360470 20 -0.002282 
-30.228180 20 -0.003538 
-30.095890 20 -0.004891 
-29.963601 20 -0.006211 
-29.831311 20 -0.007585 
-29.699022 20 -0.008877 
-29.566732 20 -0.010172 
-29.434442 20 -0.011332 
-29.302153 20 -0.012438 
-29.169863 20 -0.013350 
-29.037573 20 -0.014153 
-28.905284 20 -0.014705 
-28.772994 20 -0.015093 
-28.640705 20 -0.015177 
-28.508415 20 -0.015050 
-28.376125 20 -0.014578 
-28.243836 20 -0.013858 
-28.111546 20 -0.012766 
-27.979256 20 -0.011408 
-27.846967 20 -0.009668 
-27.714677 20 -0.007665 
-27.582387 20 -0.005295 
-27.450098 20 -0.002689 
-27.317808 20 0.000244 
-27.185519 20 0.003357 
-27.053229 20 0.006730 
-26.920939 20 0.010202 
-26.788650 20 0.013839 
-26.656360 20 0.017467 
-26.524070 20 0.021140 
-26.391781 20 0.024673 
-26.259491 20 0.028114 
-26.127202 20 0.031266 
-25.994912 20 0.034176 
-25.862622 20 0.036641 
-25.730333 20 0.038711 
-25.598043 20 0.040181 
-25.465753 20 0.041113 
-25.333464 20 0.041303 
-25.201174 20 0.040832 
-25.068885 20 0.039503 
-24.936595 20 0.037424 
-24.804305 20 0.034411 
-24.672016 20 0.030605 
-24.539726 20 0.025842 
-24.407436 20 0.020297 
-24.275147 20 0.013836 
-24.142857 20 0.006672 
-24.010568 20 -0.001296 
-23.878278 20 -0.009817 
-23.745988 20 -0.018953 
-23.613699 20 -0.028417 
-23.481409 20 -0.038234 
-23.349119 20 -0.048079 
-23.216830 20 -0.057953 
-23.084540 20 -0.067491 
-22.952251 20 -0.076685 
-22.819961 20 -0.085133 
-22.687671 20 -0.092840 
-22.555382 20 -0.099365 
-22.423092 20 -0.104754 
-22.290802 20 -0.108530 
-22.158513 20 -0.110807 
-22.026223 20 -0.111078 
-21.893933 20 -0.109546 
-21.761644 20 -0.105684 
-21.629354 20 -0.099801 
-21.497065 20 -0.091373 
-21.364775 20 -0.080819 
-21.232485 20 -0.067644 
-21.100196 20 -0.052382 
-20.967906 20 -0.034597 
-20.835616 20 -0.014941 
-20.703327 20 0.006932 
-20.571037 20 0.030256 
-20.438748 20 0.055264 
-20.306458 20 0.081069 
-20.174168 20 0.107803 
-20.041879 20 0.134447 
-19.909589 20 0.161088 
-19.777299 20 0.186550 
-19.645010 20 0.210979 
-19.512720 20 0.233012 
-19.380431 20 0.252987 
-19.248141 20 0.269308 
-19.115851 20 0.282650 
-18.983562 20 0.291121 
-18.851272 20 0.295849 
-18.718982 20 0.294593 
-18.586693 20 0.288995 
-18.454403 20 0.276442 
-18.322114 20 0.259096 
-18.189824 20 0.234015 
-18.057534 20 0.203837 
-17.925245 20 0.165427 
-17.792955 20 0.121850 
-17.660665 20 0.070018 
-17.528376 20 0.013438 
-17.396086 20 -0.050602 
-17.263796 20 -0.118007 
-17.131507 20 -0.190840 
-16.999217 20 -0.264205 
-16.866928 20 -0.339633 
-16.734638 20 -0.411425 
-16.602348 20 -0.481381 
-16.470059 20 -0.543272 
-16.337769 20 -0.600169 
-16.205479 20 -0.645539 
-16.073190 20 -0.683809 
-15.940900 20 -0.708672 
-15.808611 20 -0.724297 
-15.676321 20 -0.726377 
-15.544031 20 -0.715687 
-15.411742 20 -0.692334 
-15.279452 20 -0.651128 
-15.147162 20 -0.596808 
-15.014873 20 -0.518584 
-14.882583 20 -0.422516 
-14.750294 20 -0.294060 
-14.618004 20 -0.137392 
-14.485714 20 0.062412 
-14.353425 20 0.289652 
-14.221135 20 0.522499 
-14.088845 20 0.718404 
-13.956556 20 0.874078 
-13.824266 20 0.995820 
-13.691977 20 1.079670 
-13.559687 20 1.141109 
-13.427397 20 1.182700 
-13.295108 20 1.196067 
-13.162818 20 1.186390 
-13.030528 20 1.165371 
-12.898239 20 1.118669 
-12.765949 20 1.034410 
-12.633660 20 0.924697 
-12.501370 20 0.786990 
-12.369080 20 0.577533 
-12.236791 20 0.310882 
-12.104501 20 0.024112 
-11.972211 20 -0.219364 
-11.839922 20 -0.404117 
-11.707632 20 -0.540878 
-11.575342 20 -0.645756 
-11.443053 20 -0.725026 
-11.310763 20 -0.778085 
-11.178474 20 -0.817367 
-11.046184 20 -0.834616 
-10.913894 20 -0.840829 
-10.781605 20 -0.830423 
-10.649315 20 -0.806316 
-10.517025 20 -0.770218 
-10.384736 20 -0.719366 
-10.252446 20 -0.658437 
-10.120157 20 -0.584299 
-9.987867 20 -0.504667 
-9.855577 20 -0.417470 
-9.723288 20 -0.326985 
-9.590998 20 -0.231899 
-9.458708 20 -0.143427 
-9.326419 20 -0.060300 
-9.194129 20 0.015867 
-9.061840 20 0.088135 
-8.929550 20 0.150507 
-8.797260 20 0.205204 
-8.664971 20 0.248990 
-8.532681 20 0.285757 
-8.400391 20 0.312627 
-8.268102 20 0.333696 
-8.135812 20 0.347144 
-8.003523 20 0.355993 
-7.871233 20 0.356903 
-7.738943 20 0.351549 
-7.606654 20 0.338487 
-7.474364 20 0.321244 
-7.342074 20 0.300141 
-7.209785 20 0.277428 
-7.077495 20 0.251567 
-6.945205 20 0.222778 
-6.812916 20 0.190550 
-6.680626 20 0.157338 
-6.548337 20 0.124333 
-6.416047 20 0.092759 
-6.283757 20 0.061852 
-6.151468 20 0.032223 
-6.019178 20 0.003958 
-5.886888 20 -0.021989 
-5.754599 20 -0.045861 
-5.622309 20 -0.066782 
-5.490020 20 -0.084980 
-5.357730 20 -0.100043 
-5.225440 20 -0.112644 
-5.093151 20 -0.122400 
-4.960861 20 -0.129609 
-4.828571 20 -0.133723 
-4.696282 20 -0.135095 
-4.563992 20 -0.133865 
-4.431703 20 -0.130943 
-4.299413 20 -0.126493 
-4.167123 20 -0.120633 
-4.034834 20 -0.112781 
-3.902544 20 -0.102759 
-3.770254 20 -0.091308 
-3.637965 20 -0.080025 
-3.505675 20 -0.069376 
-3.373386 20 -0.058319 
-3.241096 20 -0.045930 
-3.108806 20 -0.032943 
-2.976517 20 -0.020894 
-2.844227 20 -0.010293 
-2.711937 20 -0.000576 
-2.579648 20 0.008788 
-2.447358 20 0.017626 
-2.315068 20 0.025655 
-2.182779 20 0.032930 
-2.050489 20 0.039462 
-1.918200 20 0.044528 
-1.785910 20 0.047398 
-1.653620 20 0.048483 
-1.521331 20 0.049323 
-1.389041 20 0.050729 
-1.256751 20 0.052021 
-1.124462 20 0.051724 
-0.992172 20 0.049243 
-0.859883 20 0.045097 
-0.727593 20 0.040690 
-0.595303 20 0.036965 
-0.463014 20 0.033947 
-0.330724 20 0.030639 
-0.198434 20 0.026409 
-0.066145 20 0.021336 
0.066145 20 0.016209 
0.198434 20 0.011377 
0.330724 20 0.006994 
0.463014 20 0.002971 
0.595303 20 -0.000604 
0.727593 20 -0.003997 
0.859883 20 -0.007384 
0.992172 20 -0.010836 
1.124462 20 -0.013795 
1.256751 20 -0.015968 
1.389041 20 -0.017468 
1.521331 20 -0.018884 
1.653620 20 -0.020176 
1.785910 20 -0.020968 
1.918200 20 -0.020656 
2.050489 20 -0.019374 
2.182779 20 -0.017629 
2.315068 20 -0.016230 
2.447358 20 -0.015261 
2.579648 20 -0.014382 
2.711937 20 -0.012944 
2.844227 20 -0.011048 
2.976517 20 -0.009103 
3.108806 20 -0.007650 
3.241096 20 -0.006559 
3.373386 20 -0.005593 
3.505675 20 -0.004336 
3.637965 20 -0.002870 
3.770254 20 -0.001382 
3.902544 20 -0.000262 
4.034834 20 0.000616 
4.167123 20 0.001464 
4.299413 20 0.002631 
4.431703 20 0.003927 
4.563992 20 0.005226 
4.696282 20 0.006362 
4.828571 20 0.007531 
4.960861 20 0.008549 
5.093151 20 0.009197 
5.225440 20 0.009011 
5.357730 20 0.008058 
5.490020 20 0.006633 
5.622309 20 0.005460 
5.754599 20 0.004795 
5.886888 20 0.004653 
6.019178 20 0.004573 
6.151468 20 0.004382 
6.283757 20 0.003907 
6.416047 20 0.003330 
6.548337 20 0.002646 
6.680626 20 0.002040 
6.812916 20 0.001432 
6.945205 20 0.000926 
7.077495 20 0.000400 
7.209785 20 -0.000059 
7.342074 20 -0.000564 
7.474364 20 -0.001005 
7.606654 20 -0.001479 
7.738943 20 -0.001863 
7.871233 20 -0.002250 
8.003523 20 -0.002509 
8.135812 20 -0.002734 
8.268102 20 -0.002813 
8.400391 20 -0.002857 
8.532681 20 -0.002771 
8.664971 20 -0.002686 
8.797260 20 -0.002516 
8.929550 20 -0.002385 
9.061840 20 -0.002191 
9.194129 20 -0.002043 
9.326419 20 -0.001828 
9.458708 20 -0.001652 
9.590998 20 -0.001407 
9.723288 20 -0.001205 
9.855577 20 -0.000943 
9.987867 20 -0.000733 
10.120157 20 -0.000474 
10.252446 20 -0.000275 
10.384736 20 -0.000034 
10.517025 20 0.000141 
10.649315 20 0.000353 
10.781605 20 0.000494 
10.913894 20 0.000667 
11.046184 20 0.000765 
11.178474 20 0.000893 
11.310763 20 0.000943 
11.443053 20 0.001024 
11.575342 20 0.001028 
11.707632 20 0.001065 
11.839922 20 0.001028 
11.972211 20 0.001027 
12.104501 20 0.000957 
12.236791 20 0.000927 
12.369080 20 0.000830 
12.501370 20 0.000779 
12.633660 20 0.000664 
12.765949 20 0.000598 
12.898239 20 0.000472 
13.030528 20 0.000399 
13.162818 20 0.000270 
13.295108 20 0.000196 
13.427397 20 0.000070 
13.559687 20 0.000003 
13.691977 20 -0.000114 
13.824266 20 -0.000170 
13.956556 20 -0.000273 
14.088845 20 -0.000313 
14.221135 20 -0.000399 
14.353425 20 -0.000421 
14.485714 20 -0.000487 
14.618004 20 -0.000489 
14.750294 20 -0.000537 
14.882583 20 -0.000519 
15.014873 20 -0.000548 
15.147162 20 -0.000513 
15.279452 20 -0.000524 
15.411742 20 -0.000474 
15.544031 20 -0.000472 
15.676321 20 -0.000409 
15.808611 20 -0.000396 
15.940900 20 -0.000324 
16.073190 20 -0.000304 
16.205479 20 -0.000228 
16.337769 20 -0.000204 
16.470059 20 -0.000126 
16.602348 20 -0.000103 
16.734638 20 -0.000027 
16.866928 20 -0.000008 
16.999217 20 0.000063 
17.131507 20 0.000075 
17.263796 20 0.000138 
17.396086 20 0.000142 
17.528376 20 0.000196 
17.660665 20 0.000190 
17.792955 20 0.000233 
17.925245 20 0.000216 
18.057534 20 0.000249 
18.189824 20 0.000221 
18.322114 20 0.000243 
18.454403 20 0.000206 
18.586693 20 0.000219 
18.718982 20 0.000174 
18.851272 20 0.000180 
18.983562 20 0.000129 
19.115851 20 0.000130 
19.248141 20 0.000075 
19.380431 20 0.000075 
19.512720 20 0.000019 
19.645010 20 0.000019 
19.777299 20 -0.000034 
19.909589 20 -0.000031 
20.041879 20 -0.000080 
20.174168 20 -0.000071 
20.306458 20 -0.000114 
20.438748 20 -0.000097 
20.571037 20 -0.000132 
20.703327 20 -0.000107 
20.835616 20 -0.000132 
20.967906 20 -0.000099 
21.100196 20 -0.000116 
21.232485 20 -0.000074 
21.364775 20 -0.000083 
21.497065 20 -0.000035 
21.629354 20 -0.000039 
21.761644 20 0.000014 
21.893933 20 0.000013 
22.026223 20 0.000068 
22.158513 20 0.000067 
22.290802 20 0.000119 
22.423092 20 0.000115 
22.555382 20 0.000162 
22.687671 20 0.000151 
22.819961 20 0.000189 
22.952251 20 0.000168 
23.084540 20 0.000196 
23.216830 20 0.000163 
23.349119 20 0.000179 
23.481409 20 0.000133 
23.613699 20 0.000135 
23.745988 20 0.000077 
23.878278 20 0.000068 
24.010568 20 -0.000001 
24.142857 20 -0.000020 
24.275147 20 -0.000096 
24.407436 20 -0.000121 
24.539726 20 -0.000201 
24.672016 20 -0.000226 
24.804305 20 -0.000304 
24.936595 20 -0.000325 
25.068885 20 -0.000396 
25.201174 20 -0.000406 
25.333464 20 -0.000465 
25.465753 20 -0.000461 
25.598043 20 -0.000502 
25.730333 20 -0.000480 
25.862622 20 -0.000502 
25.994912 20 -0.000458 
26.127202 20 -0.000460 
26.259491 20 -0.000396 
26.391781 20 -0.000377 
26.524070 20 -0.000295 
26.656360 20 -0.000259 
26.788650 20 -0.000162 
26.920939 20 -0.000115 
27.053229 20 -0.000009 
27.185519 20 0.000045 
27.317808 20 0.000154 
27.450098 20 0.000208 
27.582387 20 0.000314 
27.714677 20 0.000362 
27.846967 20 0.000459 
27.979256 20 0.000497 
28.111546 20 0.000582 
28.243836 20 0.000606 
28.376125 20 0.000677 
28.508415 20 0.000687 
28.640705 20 0.000743 
28.772994 20 0.000737 
28.905284 20 0.000779 
29.037573 20 0.000758 
29.169863 20 0.000784 
29.302153 20 0.000746 
29.434442 20 0.000755 
29.566732 20 0.000698 
29.699022 20 0.000684 
29.831311 20 0.000603 
29.963601 20 0.000561 
30.095890 20 0.000447 
30.228180 20 0.000369 
30.360470 20 0.000217 
30.492759 20 0.000098 
30.625049 20 -0.000096 
30.757339 20 -0.000254 
30.889628 20 -0.000484 
31.021918 20 -0.000671 
31.154207 20 -0.000920 
31.286497 20 -0.001115 
31.418787 20 -0.001357 
31.551076 20 -0.001528 
31.683366 20 -0.001730 
31.815656 20 -0.001847 
31.947945 20 -0.001982 
32.080235 20 -0.002025 
32.212524 20 -0.002083 
32.344814 20 -0.002053 
32.477104 20 -0.002048 
32.609393 20 -0.001967 
32.741683 20 -0.001923 
32.873973 20 -0.001808 
33.006262 20 -0.001721 
33.138552 20 -0.001534 
33.270842 20 -0.001327 
33.403131 20 -0.000963 
33.535421 20 -0.000547 
33.667710 20 -0.000047 
33.800000 20 0.000175 


==> stdMS30pulseLogenerrordown.dat <==
0.000000 -Inf 
0.100000 -18.187250 
0.200000 -17.572550 
0.300000 -17.303274 
0.400000 -17.220712 
0.500000 -17.294615 
0.600000 -17.552595 
0.700000 -18.144403 
0.800000 -21.732265 
0.900000 -18.167690 
1.000000 -17.515848 
1.100000 -17.207691 
1.200000 -17.087203 
1.300000 -17.106802 
1.400000 -17.266432 
1.500000 -17.631005 
1.600000 -18.464457 
1.700000 -19.381783 
1.800000 -17.952043 
1.900000 -17.493687 
2.000000 -17.305503 
2.100000 -17.293759 
2.200000 -17.440969 
2.300000 -17.838728 
2.400000 -18.926592 
2.500000 -18.775732 
2.600000 -17.745363 
2.700000 -17.320997 
2.800000 -17.123750 
2.900000 -17.067389 
3.000000 -17.152723 
3.100000 -17.393601 
3.200000 -17.876163 
3.300000 -19.164323 
3.400000 -18.673876 
3.500000 -17.819418 
3.600000 -17.501006 
3.700000 -17.401475 
3.800000 -17.485951 
3.900000 -17.797312 
4.000000 -18.596177 
4.100000 -19.344957 
4.200000 -17.889205 
4.300000 -17.398752 
4.400000 -17.135386 
4.500000 -17.036099 
4.600000 -17.066810 
4.700000 -17.234424 
4.800000 -17.584603 
4.900000 -18.393809 
5.000000 -19.717175 
5.100000 -18.059380 
5.200000 -17.573743 
5.300000 -17.386837 
5.400000 -17.396769 
5.500000 -17.593883 
5.600000 -18.102342 
5.700000 -19.958086 
5.800000 -18.394995 
5.900000 -17.626318 
6.000000 -17.258525 
6.100000 -17.108457 
6.200000 -17.091456 
6.300000 -17.199063 
6.400000 -17.488222 
6.500000 -18.113745 
6.600000 -21.536689 
6.700000 -18.207133 
6.800000 -17.584677 
6.900000 -17.327688 
7.000000 -17.258359 
7.100000 -17.355264 
7.200000 -17.655597 
7.300000 -18.360760 
7.400000 -19.867109 
7.500000 -17.995025 
7.600000 -17.451549 
7.700000 -17.204697 
7.800000 -17.115416 
7.900000 -17.178646 
8.000000 -17.398144 
8.100000 -17.883583 
8.200000 -19.338205 
8.300000 -18.458247 
8.400000 -17.644981 
8.500000 -17.300155 
8.600000 -17.161069 
8.700000 -17.176499 
8.800000 -17.348117 
8.900000 -17.750409 
9.000000 -18.769922 
9.100000 -18.870634 
9.200000 -17.786445 
9.300000 -17.363451 
9.400000 -17.178548 
9.500000 -17.157471 
9.600000 -17.286981 
9.700000 -17.612392 
9.800000 -18.333730 
9.900000 -19.923854 
10.000000 -18.010054 
10.100000 -17.479804 
10.200000 -17.247610 
10.300000 -17.191876 
10.400000 -17.298029 
10.500000 -17.586842 
10.600000 -18.274392 
10.700000 -20.267354 
10.800000 -18.050679 
10.900000 -17.476898 
11.000000 -17.222865 
11.100000 -17.138507 
11.200000 -17.197132 
11.300000 -17.413208 
11.400000 -17.909464 
11.500000 -19.368010 
11.600000 -18.552081 
11.700000 -17.725186 
11.800000 -17.377983 
11.900000 -17.250826 
12.000000 -17.277650 
12.100000 -17.485726 
12.200000 -17.983626 
12.300000 -19.574611 
12.400000 -18.401130 
12.500000 -17.586356 
12.600000 -17.248291 
12.700000 -17.100912 
12.800000 -17.098483 
12.900000 -17.232153 
13.000000 -17.563836 
13.100000 -18.254279 
13.200000 -20.257993 
13.300000 -18.088066 
13.400000 -17.558965 
13.500000 -17.326762 
13.600000 -17.282961 
13.700000 -17.409482 
13.800000 -17.750203 
13.900000 -18.612469 
14.000000 -19.205339 
14.100000 -17.888662 
14.200000 -17.408031 
14.300000 -17.174395 
14.400000 -17.115559 
14.500000 -17.200915 
14.600000 -17.444455 
14.700000 -17.979635 
14.800000 -19.834862 
14.900000 -18.380230 
15.000000 -17.644815 
15.100000 -17.328618 
15.200000 -17.219374 
15.300000 -17.275865 
15.400000 -17.500836 
15.500000 -18.031203 
15.600000 -19.902348 
15.700000 -18.324766 
15.800000 -17.589721 
15.900000 -17.259441 
16.000000 -17.137363 
16.100000 -17.150355 
16.200000 -17.328818 
16.300000 -17.746188 
16.400000 -18.798077 
16.500000 -18.831054 
16.600000 -17.751226 
16.700000 -17.334158 
16.800000 -17.157095 
16.900000 -17.130841 
17.000000 -17.248663 
17.100000 -17.552764 
17.200000 -18.229567 
17.300000 -20.397926 
17.400000 -18.050792 
17.500000 -17.503411 
17.600000 -17.255866 
17.700000 -17.189190 
17.800000 -17.272607 
17.900000 -17.554717 
18.000000 -18.208679 
18.100000 -20.865609 
18.200000 -18.087615 
18.300000 -17.497279 
18.400000 -17.223989 
18.500000 -17.126723 
18.600000 -17.175924 
18.700000 -17.386909 
18.800000 -17.848780 
18.900000 -19.106223 
19.000000 -18.599376 
19.100000 -17.708831 
19.200000 -17.351518 
19.300000 -17.217630 
19.400000 -17.244618 
19.500000 -17.431456 
19.600000 -17.862313 
19.700000 -19.093125 
19.800000 -18.617037 
19.900000 -17.711451 
20.000000 -17.330552 
20.100000 -17.165206 
20.200000 -17.154678 
20.300000 -17.289064 
20.400000 -17.626336 
20.500000 -18.398613 
20.600000 -19.670404 
20.700000 -17.966957 
20.800000 -17.433769 
20.900000 -17.202041 
21.000000 -17.149657 
21.100000 -17.236197 
21.200000 -17.512997 
21.300000 -18.128004 
21.400000 -21.348817 
21.500000 -18.223017 
21.600000 -17.576119 
21.700000 -17.303861 
21.800000 -17.215536 
21.900000 -17.284395 
22.000000 -17.528254 
22.100000 -18.079858 
22.200000 -20.347800 
22.300000 -18.261503 
22.400000 -17.577758 
22.500000 -17.283430 
22.600000 -17.150696 
22.700000 -17.172355 
22.800000 -17.367312 
22.900000 -17.791218 
23.000000 -18.863696 
23.100000 -18.819810 
23.200000 -17.789015 
23.300000 -17.400645 
23.400000 -17.242326 
23.500000 -17.247059 
23.600000 -17.423492 
23.700000 -17.827124 
23.800000 -18.945108 
23.900000 -18.702089 
24.000000 -17.726910 
24.100000 -17.322748 
24.200000 -17.139472 
24.300000 -17.115315 
24.400000 -17.225615 
24.500000 -17.531785 
24.600000 -18.245940 
24.700000 -20.156356 
24.800000 -18.022677 
24.900000 -17.459188 
25.000000 -17.214147 
25.100000 -17.155012 
25.200000 -17.238383 
25.300000 -17.496922 
25.400000 -18.058197 
25.500000 -20.202005 
25.600000 -18.290081 
25.700000 -17.592182 
25.800000 -17.298667 
25.900000 -17.194527 
26.000000 -17.244190 
26.100000 -17.453375 
26.200000 -17.955258 
26.300000 -19.554046 
26.400000 -18.374519 
26.500000 -17.602091 
26.600000 -17.271753 
26.700000 -17.134518 
26.800000 -17.143542 
26.900000 -17.307792 
27.000000 -17.687666 
27.100000 -18.589151 
27.200000 -19.170409 
27.300000 -17.890802 
27.400000 -17.445380 
27.500000 -17.256315 
27.600000 -17.243966 
27.700000 -17.401223 
27.800000 -17.794519 
27.900000 -18.792755 
28.000000 -18.899259 
28.100000 -17.783256 
28.200000 -17.343855 
28.300000 -17.141477 
28.400000 -17.090280 
28.500000 -17.178157 
28.600000 -17.433199 
28.700000 -17.987845 
28.800000 -20.134509 
28.900000 -18.270140 
29.000000 -17.582550 
29.100000 -17.279978 
29.200000 -17.168147 
29.300000 -17.221994 
29.400000 -17.439907 
29.500000 -17.935594 
29.600000 -19.447791 
29.700000 -18.469937 
29.800000 -17.671364 
29.900000 -17.334052 
30.000000 -17.208346 
30.100000 -17.244878 
30.200000 -17.439326 
30.300000 -17.889832 
30.400000 -19.154054 
30.500000 -18.576532 
30.600000 -17.688517 
30.700000 -17.308150 
30.800000 -17.160431 
30.900000 -17.139971 
31.000000 -17.269913 
31.100000 -17.616734 
31.200000 -18.364836 
31.300000 -20.037641 
31.400000 -18.069703 
31.500000 -17.537649 
31.600000 -17.323005 
31.700000 -17.291164 
31.800000 -17.419710 
31.900000 -17.793883 
32.000000 -18.753787 
32.100000 -18.919500 
32.200000 -17.752662 
32.300000 -17.322335 
32.400000 -17.106927 
32.500000 -17.048998 
32.600000 -17.125397 
32.700000 -17.361604 
32.800000 -17.843233 
32.900000 -19.283427 
33.000000 -18.494011 
33.100000 -17.697923 
33.200000 -17.368425 
33.300000 -17.243415 
33.400000 -17.283793 
33.500000 -17.495143 
33.600000 -17.997204 
33.700000 -19.723754 
33.800000 -18.408735 
33.900000 -17.651937 
34.000000 -17.300431 
34.100000 -17.161732 
34.200000 -17.181319 
34.300000 -17.352979 
34.400000 -17.743196 
34.500000 -18.710413 
34.600000 -18.958892 
34.700000 -17.801908 
34.800000 -17.374794 
34.900000 -17.198688 
35.000000 -17.174153 
35.100000 -17.299136 
35.200000 -17.625275 
35.300000 -18.371538 
35.400000 -19.736468 
35.500000 -17.987866 
35.600000 -17.478025 
35.700000 -17.251815 
35.800000 -17.197295 
35.900000 -17.299211 
36.000000 -17.606635 
36.100000 -18.318853 
36.200000 -19.957265 
36.300000 -17.992704 
36.400000 -17.437887 
36.500000 -17.181314 
36.600000 -17.092753 
36.700000 -17.142930 
36.800000 -17.346120 
36.900000 -17.790455 
37.000000 -18.977900 
37.100000 -18.625775 
37.200000 -17.700621 
37.300000 -17.330115 
37.400000 -17.168952 
37.500000 -17.164723 
37.600000 -17.324474 
37.700000 -17.701196 
37.800000 -18.602089 
37.900000 -19.202310 
38.000000 -17.897950 
38.100000 -17.447225 
38.200000 -17.263824 
38.300000 -17.238534 
38.400000 -17.390296 
38.500000 -17.762598 
38.600000 -18.709474 
38.700000 -18.943883 
38.800000 -17.794390 
38.900000 -17.353141 
39.000000 -17.141393 
39.100000 -17.095802 
39.200000 -17.176479 
39.300000 -17.414941 
39.400000 -17.933142 
39.500000 -19.574060 
39.600000 -18.477730 
39.700000 -17.735067 
39.800000 -17.427068 
39.900000 -17.350093 
40.000000 -17.433000 
40.100000 -17.720757 
40.200000 -18.492079 
40.300000 -19.463225 
40.400000 -17.927457 
40.500000 -17.365473 
40.600000 -17.113210 
40.700000 -16.999463 
40.800000 -17.036671 
40.900000 -17.196572 
41.000000 -17.565822 
41.100000 -18.297579 
41.200000 -19.817893 
41.300000 -18.001077 
41.400000 -17.540809 
41.500000 -17.360777 
41.600000 -17.354296 
41.700000 -17.535485 
41.800000 -17.974887 
41.900000 -19.331532 
42.000000 -18.534981 
42.100000 -17.694950 
42.200000 -17.325437 
42.300000 -17.138126 
42.400000 -17.101089 
42.500000 -17.212214 
42.600000 -17.498937 
42.700000 -18.112021 
42.800000 -21.590065 
42.900000 -18.206154 
43.000000 -17.586393 
43.100000 -17.314386 
43.200000 -17.245870 
43.300000 -17.329154 
43.400000 -17.620612 
43.500000 -18.303428 
43.600000 -20.224166 
43.700000 -18.043805 
43.800000 -17.477837 
43.900000 -17.219127 
44.000000 -17.133080 
44.100000 -17.186535 
44.200000 -17.399715 
44.300000 -17.883246 
44.400000 -19.351795 
44.500000 -18.452515 
44.600000 -17.641348 
44.700000 -17.293787 
44.800000 -17.156859 
44.900000 -17.169889 
45.000000 -17.339587 
45.100000 -17.732677 
45.200000 -18.715088 
45.300000 -18.884036 
45.400000 -17.757599 
45.500000 -17.329551 
45.600000 -17.143560 
45.700000 -17.108344 
45.800000 -17.213616 
45.900000 -17.487218 
46.000000 -18.098258 
46.100000 -21.075485 
46.200000 -18.227816 
46.300000 -17.603145 
46.400000 -17.346127 
46.500000 -17.287806 
46.600000 -17.384265 
46.700000 -17.711892 
46.800000 -18.503941 
46.900000 -19.383674 
47.000000 -17.904251 
47.100000 -17.394529 
47.200000 -17.149959 
47.300000 -17.062086 
47.400000 -17.122122 
47.500000 -17.329967 
47.600000 -17.720896 
47.700000 -18.630795 
47.800000 -19.159165 
47.900000 -17.951278 
48.000000 -17.542194 
48.100000 -17.386781 
48.200000 -17.428102 
48.300000 -17.662970 
48.400000 -18.283471 
48.500000 -20.442521 
48.600000 -18.028019 
48.700000 -17.447453 
48.800000 -17.138148 
48.900000 -17.001995 
49.000000 -16.989757 
49.100000 -17.116097 
49.200000 -17.395403 
49.300000 -17.989180 
49.400000 -19.762880 
49.500000 -18.427789 
49.600000 -17.730525 
49.700000 -17.466656 
49.800000 -17.409510 
49.900000 -17.532067 
50.000000 -17.914181 


==> stdMS30pulseLognormerrordown.dat <==
0.000000 -Inf 
0.100000 -11.466390 
0.200000 -10.917658 
0.300000 -10.645020 
0.400000 -10.599391 
0.500000 -10.753996 
0.600000 -11.157475 
0.700000 -13.392847 
0.800000 -11.493453 
0.900000 -10.772654 
1.000000 -10.219982 
1.100000 -10.047116 
1.200000 -9.793049 
1.300000 -9.996770 
1.400000 -10.023058 
1.500000 -10.321470 
1.600000 -10.055466 
1.700000 -10.855556 
1.800000 -10.746794 
1.900000 -10.452125 
2.000000 -11.657134 
2.100000 -9.617489 
2.200000 -13.748460 
2.300000 -9.968880 
2.400000 -10.489520 
2.500000 -10.450969 
2.600000 -9.595272 
2.700000 -10.227391 
2.800000 -9.549868 
2.900000 -9.846404 
3.000000 -9.799890 
3.100000 -9.740614 
3.200000 -10.407055 
3.300000 -10.696427 
3.400000 -10.802813 
3.500000 -10.445202 
3.600000 -13.001541 
3.700000 -10.319315 
3.800000 -10.138012 
3.900000 -11.236849 
4.000000 -9.310829 
4.100000 -10.282283 
4.200000 -9.395928 
4.300000 -9.266965 
4.400000 -9.658741 
4.500000 -8.741457 
4.600000 -9.857608 
4.700000 -8.957536 
4.800000 -9.246019 
4.900000 -9.879568 
5.000000 -9.316948 
5.100000 -10.817019 
5.200000 -11.297994 
5.300000 -10.072272 
5.400000 -12.805316 
5.500000 -10.908041 
5.600000 -10.406402 
5.700000 -10.944497 
5.800000 -10.024232 
5.900000 -9.867032 
6.000000 -9.912012 
6.100000 -9.431714 
6.200000 -9.736465 
6.300000 -9.646464 
6.400000 -9.586713 
6.500000 -10.430040 
6.600000 -9.805061 
6.700000 -9.778411 
6.800000 -12.750442 
6.900000 -10.184372 
7.000000 -10.791559 
7.100000 -11.188879 
7.200000 -9.764104 
7.300000 -11.313272 
7.400000 -9.941323 
7.500000 -10.022510 
7.600000 -9.679415 
7.700000 -9.398707 
7.800000 -9.827218 
7.900000 -9.473483 
8.000000 -10.068947 
8.100000 -9.848649 
8.200000 -10.608929 
8.300000 -11.780594 
8.400000 -12.725498 
8.500000 -11.595107 
8.600000 -11.174185 
8.700000 -11.805559 
8.800000 -11.623643 
8.900000 -11.180744 
9.000000 -10.982940 
9.100000 -10.473273 
9.200000 -10.131179 
9.300000 -9.740303 
9.400000 -9.699491 
9.500000 -9.623731 
9.600000 -9.681623 
9.700000 -9.835129 
9.800000 -9.535258 
9.900000 -10.693159 
10.000000 -10.271530 
10.100000 -13.377603 
10.200000 -10.484501 
10.300000 -12.404187 
10.400000 -10.381993 
10.500000 -10.591709 
10.600000 -10.076989 
10.700000 -9.232508 
10.800000 -10.167276 
10.900000 -9.220821 
11.000000 -9.740392 
11.100000 -9.565293 
11.200000 -9.580367 
11.300000 -9.781080 
11.400000 -9.913101 
11.500000 -10.398098 
11.600000 -11.020508 
11.700000 -11.593470 
11.800000 -11.649152 
11.900000 -16.235109 
12.000000 -12.848510 
12.100000 -10.156709 
12.200000 -11.147744 
12.300000 -9.190257 
12.400000 -9.461346 
12.500000 -9.616218 
12.600000 -8.849574 
12.700000 -9.725230 
12.800000 -8.980033 
12.900000 -9.101549 
13.000000 -9.840354 
13.100000 -9.030258 
13.200000 -9.984715 
13.300000 -9.511420 
13.400000 -9.840738 
13.500000 -11.837826 
13.600000 -9.774924 
13.700000 -10.886503 
13.800000 -10.373721 
13.900000 -9.361742 
14.000000 -10.105396 
14.100000 -9.580308 
14.200000 -9.461908 
14.300000 -9.689501 
14.400000 -9.491887 
14.500000 -9.469118 
14.600000 -9.945572 
14.700000 -9.873420 
14.800000 -9.879937 
14.900000 -10.758312 
15.000000 -9.863805 
15.100000 -10.902488 
15.200000 -10.622280 
15.300000 -9.414972 
15.400000 -11.254231 
15.500000 -8.939809 
15.600000 -9.477947 
15.700000 -9.342907 
15.800000 -8.764684 
15.900000 -9.701197 
16.000000 -8.966021 
16.100000 -9.553467 
16.200000 -9.486379 
16.300000 -9.751686 
16.400000 -10.123225 
16.500000 -10.448510 
16.600000 -11.248801 
16.700000 -11.721609 
16.800000 -12.984447 
16.900000 -12.644477 
17.000000 -11.457380 
17.100000 -11.906734 
17.200000 -10.086103 
17.300000 -10.137709 
17.400000 -9.601509 
17.500000 -9.285214 
17.600000 -9.643022 
17.700000 -9.160067 
17.800000 -9.671115 
17.900000 -9.303395 
18.000000 -9.909236 
18.100000 -9.609929 
18.200000 -10.657687 
18.300000 -10.002672 
18.400000 -10.596905 
18.500000 -10.966183 
18.600000 -10.228777 
18.700000 -11.366201 
18.800000 -10.018489 
18.900000 -10.458006 
19.000000 -9.722339 
19.100000 -9.779834 
19.200000 -9.390530 
19.300000 -9.442577 
19.400000 -9.665336 
19.500000 -9.451756 
19.600000 -9.800735 
19.700000 -9.761179 
19.800000 -10.175263 
19.900000 -10.822018 
20.000000 -12.138004 
20.100000 -12.378290 
20.200000 -12.738781 
20.300000 -12.176163 
20.400000 -10.531581 
20.500000 -10.202642 
20.600000 -10.201452 
20.700000 -9.525859 
20.800000 -9.720820 
20.900000 -9.080810 
21.000000 -9.319348 
21.100000 -9.543609 
21.200000 -9.036021 
21.300000 -9.839698 
21.400000 -9.113150 
21.500000 -9.026231 
21.600000 -10.549101 
21.700000 -9.051207 
21.800000 -10.356512 
21.900000 -9.653902 
22.000000 -9.485926 
22.100000 -10.592350 
22.200000 -9.444607 
22.300000 -9.800247 
22.400000 -9.443052 
22.500000 -9.294623 
22.600000 -9.609836 
22.700000 -9.462982 
22.800000 -9.668925 
22.900000 -9.906985 
23.000000 -10.023218 
23.100000 -9.401801 
23.200000 -9.963443 
23.300000 -10.265081 
23.400000 -9.231627 
23.500000 -10.774283 
23.600000 -8.902833 
23.700000 -9.397658 
23.800000 -9.548690 
23.900000 -8.680062 
24.000000 -9.642448 
24.100000 -8.332207 
24.200000 -9.289647 
24.300000 -8.778600 
24.400000 -8.938379 
24.500000 -9.365399 
24.600000 -9.033950 
24.700000 -10.130587 
24.800000 -10.398120 
24.900000 -10.821344 
25.000000 -11.249441 
25.100000 -12.001626 
25.200000 -11.493625 
25.300000 -10.333234 
25.400000 -10.152152 
25.500000 -10.075322 
25.600000 -9.404302 
25.700000 -9.549381 
25.800000 -8.962851 
25.900000 -9.608141 
26.000000 -9.027777 
26.100000 -9.429738 
26.200000 -9.229169 
26.300000 -9.108865 
26.400000 -10.170635 
26.500000 -9.659366 
26.600000 -11.163081 
26.700000 -10.165559 
26.800000 -11.399770 
26.900000 -10.482410 
27.000000 -10.720986 
27.100000 -10.019375 
27.200000 -9.754900 
27.300000 -9.798932 
27.400000 -9.408488 
27.500000 -9.585659 
27.600000 -9.474418 
27.700000 -9.626546 
27.800000 -9.804645 
27.900000 -9.955119 
28.000000 -10.077005 
28.100000 -10.428385 
28.200000 -11.345007 
28.300000 -11.660825 
28.400000 -12.555136 
28.500000 -12.448967 
28.600000 -11.318846 
28.700000 -10.621232 
28.800000 -10.235877 
28.900000 -9.904039 
29.000000 -9.709432 
29.100000 -9.284832 
29.200000 -9.558740 
29.300000 -9.145139 
29.400000 -9.376468 
29.500000 -9.440961 
29.600000 -9.240503 
29.700000 -10.244908 
29.800000 -9.209170 
29.900000 -10.206731 
30.000000 -9.261462 
30.100000 -9.065212 
30.200000 -10.229401 
30.300000 -8.725754 
30.400000 -9.892258 
30.500000 -8.980450 
30.600000 -9.132921 
30.700000 -9.542137 
30.800000 -9.266480 
30.900000 -9.558307 
31.000000 -9.522475 
31.100000 -9.675371 
31.200000 -9.883252 
31.300000 -10.006095 
31.400000 -10.328569 
31.500000 -9.778425 
31.600000 -10.754536 
31.700000 -9.038054 
31.800000 -9.435361 
31.900000 -9.174401 
32.000000 -8.575561 
32.100000 -9.633707 
32.200000 -8.180446 
32.300000 -8.885645 
32.400000 -8.732636 
32.500000 -8.495402 
32.600000 -9.355687 
32.700000 -8.479880 
32.800000 -9.553642 
32.900000 -9.063659 
33.000000 -9.744099 
33.100000 -10.079394 
33.200000 -10.113470 
33.300000 -10.928111 
33.400000 -11.065247 
33.500000 -10.667798 
33.600000 -10.114720 
33.700000 -9.960220 
33.800000 -9.764421 
33.900000 -8.957715 
34.000000 -9.332881 
34.100000 -8.962485 
34.200000 -9.164261 
34.300000 -9.361745 
34.400000 -8.924736 
34.500000 -9.880316 
34.600000 -9.344680 
34.700000 -10.051722 
34.800000 -9.794561 
34.900000 -9.580778 
35.000000 -10.997411 
35.100000 -9.698896 
35.200000 -10.592263 
35.300000 -9.668389 
35.400000 -9.680949 
35.500000 -9.730787 
35.600000 -9.616932 
35.700000 -9.501423 
35.800000 -9.390942 
35.900000 -9.542578 
36.000000 -9.536230 
36.100000 -9.973015 
36.200000 -9.815245 
36.300000 -10.391086 
36.400000 -10.851361 
36.500000 -11.413455 
36.600000 -11.214523 
36.700000 -11.603563 
36.800000 -11.355563 
36.900000 -10.668608 
37.000000 -10.305014 
37.100000 -9.676348 
37.200000 -9.719282 
37.300000 -9.510330 
37.400000 -9.563461 
37.500000 -9.255977 
37.600000 -9.583038 
37.700000 -9.054024 
37.800000 -9.835513 
37.900000 -8.883201 
38.000000 -9.456735 
38.100000 -9.529996 
38.200000 -9.010314 
38.300000 -10.292290 
38.400000 -8.786176 
38.500000 -9.985058 
38.600000 -9.004305 
38.700000 -9.216293 
38.800000 -9.118082 
38.900000 -8.768167 
39.000000 -9.413654 
39.100000 -8.951412 
39.200000 -9.481275 
39.300000 -9.420395 
39.400000 -9.601309 
39.500000 -9.737980 
39.600000 -9.908298 
39.700000 -10.330528 
39.800000 -9.801953 
39.900000 -9.512921 
40.000000 -9.829625 
40.100000 -8.736378 
40.200000 -9.869686 
40.300000 -8.544770 
40.400000 -9.063684 
40.500000 -8.535469 
40.600000 -8.396712 
40.700000 -9.170377 
40.800000 -8.191376 
40.900000 -9.239358 
41.000000 -8.553394 
41.100000 -8.836556 
41.200000 -9.548788 
41.300000 -8.968422 
41.400000 -10.166368 
41.500000 -10.071416 
41.600000 -10.485629 
41.700000 -10.594158 
41.800000 -10.271237 
41.900000 -9.926930 
42.000000 -9.695032 
42.100000 -9.646870 
42.200000 -9.272816 
42.300000 -9.267364 
42.400000 -9.235146 
42.500000 -8.913538 
42.600000 -9.588048 
42.700000 -8.819376 
42.800000 -9.371620 
42.900000 -9.680888 
43.000000 -8.982657 
43.100000 -10.551345 
43.200000 -9.357834 
43.300000 -10.002874 
43.400000 -9.973387 
43.500000 -9.304901 
43.600000 -9.907629 
43.700000 -9.026547 
43.800000 -9.569380 
43.900000 -9.040870 
44.000000 -9.326078 
44.100000 -9.319275 
44.200000 -9.441065 
44.300000 -9.678717 
44.400000 -9.981625 
44.500000 -10.312270 
44.600000 -10.501139 
44.700000 -10.641457 
44.800000 -10.039245 
44.900000 -11.250978 
45.000000 -9.935289 
45.100000 -10.620230 
45.200000 -9.541298 
45.300000 -9.956233 
45.400000 -9.335819 
45.500000 -9.503196 
45.600000 -9.024622 
45.700000 -9.273138 
45.800000 -9.140996 
45.900000 -9.161314 
46.000000 -9.333881 
46.100000 -9.090174 
46.200000 -10.002426 
46.300000 -9.023443 
46.400000 -10.318249 
46.500000 -8.642561 
46.600000 -10.066236 
46.700000 -8.896367 
46.800000 -9.052407 
46.900000 -9.208266 
47.000000 -8.540134 
47.100000 -9.500960 
47.200000 -8.800705 
47.300000 -9.269795 
47.400000 -8.917013 
47.500000 -9.351365 
47.600000 -9.422809 
47.700000 -9.641951 
47.800000 -9.650699 
47.900000 -10.072625 
48.000000 -10.203169 
48.100000 -10.179124 
48.200000 -9.426115 
48.300000 -10.152564 
48.400000 -8.984594 
48.500000 -9.122766 
48.600000 -8.838094 
48.700000 -8.210000 
48.800000 -9.290719 
48.900000 -8.185525 
49.000000 -9.056852 
49.100000 -8.426673 
49.200000 -8.579338 
49.300000 -9.260321 
49.400000 -8.758321 
49.500000 -9.739076 
49.600000 -8.882342 
49.700000 -9.337487 
49.800000 -10.155161 
49.900000 -9.565113 
50.000000 -10.176380 


==> stdMS38pulse0.dat <==
-33.348963 0 0.000021 
-33.217926 0 0.000022 
-33.086888 0 0.000022 
-32.955851 0 0.000022 
-32.824814 0 0.000022 
-32.693777 0 0.000022 
-32.562740 0 0.000022 
-32.431703 0 0.000022 
-32.300665 0 0.000022 
-32.169628 0 0.000022 
-32.038591 0 0.000022 
-31.907554 0 0.000022 
-31.776517 0 0.000022 
-31.645479 0 0.000022 
-31.514442 0 0.000022 
-31.383405 0 0.000021 
-31.252368 0 0.000021 
-31.121331 0 0.000021 
-30.990294 0 0.000021 
-30.859256 0 0.000021 
-30.728219 0 0.000021 
-30.597182 0 0.000021 
-30.466145 0 0.000021 
-30.335108 0 0.000020 
-30.204070 0 0.000020 
-30.073033 0 0.000020 
-29.941996 0 0.000020 
-29.810959 0 0.000020 
-29.679922 0 0.000020 
-29.548885 0 0.000020 
-29.417847 0 0.000020 
-29.286810 0 0.000020 
-29.155773 0 0.000020 
-29.024736 0 0.000020 
-28.893699 0 0.000020 
-28.762661 0 0.000020 
-28.631624 0 0.000020 
-28.500587 0 0.000020 
-28.369550 0 0.000020 
-28.238513 0 0.000021 
-28.107476 0 0.000021 
-27.976438 0 0.000021 
-27.845401 0 0.000022 
-27.714364 0 0.000022 
-27.583327 0 0.000023 
-27.452290 0 0.000023 
-27.321252 0 0.000024 
-27.190215 0 0.000024 
-27.059178 0 0.000025 
-26.928141 0 0.000025 
-26.797104 0 0.000026 
-26.666067 0 0.000026 
-26.535029 0 0.000027 
-26.403992 0 0.000027 
-26.272955 0 0.000027 
-26.141918 0 0.000028 
-26.010881 0 0.000028 
-25.879843 0 0.000028 
-25.748806 0 0.000028 
-25.617769 0 0.000028 
-25.486732 0 0.000027 
-25.355695 0 0.000027 
-25.224658 0 0.000026 
-25.093620 0 0.000026 
-24.962583 0 0.000025 
-24.831546 0 0.000024 
-24.700509 0 0.000023 
-24.569472 0 0.000021 
-24.438434 0 0.000020 
-24.307397 0 0.000018 
-24.176360 0 0.000017 
-24.045323 0 0.000015 
-23.914286 0 0.000013 
-23.783249 0 0.000011 
-23.652211 0 0.000009 
-23.521174 0 0.000007 
-23.390137 0 0.000006 
-23.259100 0 0.000004 
-23.128063 0 0.000002 
-22.997025 0 0.000001 
-22.865988 0 -0.000000 
-22.734951 0 -0.000001 
-22.603914 0 -0.000002 
-22.472877 0 -0.000002 
-22.341840 0 -0.000002 
-22.210802 0 -0.000001 
-22.079765 0 -0.000000 
-21.948728 0 0.000001 
-21.817691 0 0.000004 
-21.686654 0 0.000006 
-21.555616 0 0.000009 
-21.424579 0 0.000013 
-21.293542 0 0.000017 
-21.162505 0 0.000022 
-21.031468 0 0.000028 
-20.900431 0 0.000033 
-20.769393 0 0.000040 
-20.638356 0 0.000046 
-20.507319 0 0.000053 
-20.376282 0 0.000060 
-20.245245 0 0.000066 
-20.114207 0 0.000073 
-19.983170 0 0.000080 
-19.852133 0 0.000086 
-19.721096 0 0.000092 
-19.590059 0 0.000097 
-19.459022 0 0.000101 
-19.327984 0 0.000104 
-19.196947 0 0.000106 
-19.065910 0 0.000107 
-18.934873 0 0.000106 
-18.803836 0 0.000104 
-18.672798 0 0.000099 
-18.541761 0 0.000094 
-18.410724 0 0.000086 
-18.279687 0 0.000076 
-18.148650 0 0.000064 
-18.017613 0 0.000050 
-17.886575 0 0.000034 
-17.755538 0 0.000017 
-17.624501 0 -0.000003 
-17.493464 0 -0.000024 
-17.362427 0 -0.000046 
-17.231389 0 -0.000070 
-17.100352 0 -0.000094 
-16.969315 0 -0.000119 
-16.838278 0 -0.000144 
-16.707241 0 -0.000168 
-16.576204 0 -0.000192 
-16.445166 0 -0.000215 
-16.314129 0 -0.000235 
-16.183092 0 -0.000253 
-16.052055 0 -0.000268 
-15.921018 0 -0.000279 
-15.789980 0 -0.000286 
-15.658943 0 -0.000288 
-15.527906 0 -0.000285 
-15.396869 0 -0.000276 
-15.265832 0 -0.000261 
-15.134795 0 -0.000239 
-15.003757 0 -0.000210 
-14.872720 0 -0.000173 
-14.741683 0 -0.000130 
-14.610646 0 -0.000079 
-14.479609 0 -0.000021 
-14.348571 0 0.000044 
-14.217534 0 0.000115 
-14.086497 0 0.000192 
-13.955460 0 0.000274 
-13.824423 0 0.000360 
-13.693386 0 0.000449 
-13.562348 0 0.000539 
-13.431311 0 0.000630 
-13.300274 0 0.000719 
-13.169237 0 0.000805 
-13.038200 0 0.000886 
-12.907162 0 0.000959 
-12.776125 0 0.001024 
-12.645088 0 0.001077 
-12.514051 0 0.001116 
-12.383014 0 0.001140 
-12.251977 0 0.001147 
-12.120939 0 0.001134 
-11.989902 0 0.001099 
-11.858865 0 0.001041 
-11.727828 0 0.000959 
-11.596791 0 0.000852 
-11.465753 0 0.000718 
-11.334716 0 0.000557 
-11.203679 0 0.000370 
-11.072642 0 0.000158 
-10.941605 0 -0.000080 
-10.810568 0 -0.000341 
-10.679530 0 -0.000622 
-10.548493 0 -0.000921 
-10.417456 0 -0.001234 
-10.286419 0 -0.001558 
-10.155382 0 -0.001887 
-10.024344 0 -0.002216 
-9.893307 0 -0.002540 
-9.762270 0 -0.002851 
-9.631233 0 -0.003142 
-9.500196 0 -0.003408 
-9.369159 0 -0.003639 
-9.238121 0 -0.003828 
-9.107084 0 -0.003968 
-8.976047 0 -0.004051 
-8.845010 0 -0.004068 
-8.713973 0 -0.004014 
-8.582935 0 -0.003882 
-8.451898 0 -0.003665 
-8.320861 0 -0.003359 
-8.189824 0 -0.002960 
-8.058787 0 -0.002466 
-7.927750 0 -0.001875 
-7.796712 0 -0.001187 
-7.665675 0 -0.000407 
-7.534638 0 0.000464 
-7.403601 0 0.001417 
-7.272564 0 0.002446 
-7.141526 0 0.003538 
-7.010489 0 0.004681 
-6.879452 0 0.005860 
-6.748415 0 0.007057 
-6.617378 0 0.008253 
-6.486341 0 0.009425 
-6.355303 0 0.010551 
-6.224266 0 0.011604 
-6.093229 0 0.012559 
-5.962192 0 0.013388 
-5.831155 0 0.014063 
-5.700117 0 0.014556 
-5.569080 0 0.014837 
-5.438043 0 0.014882 
-5.307006 0 0.014663 
-5.175969 0 0.014157 
-5.044932 0 0.013343 
-4.913894 0 0.012204 
-4.782857 0 0.010726 
-4.651820 0 0.008900 
-4.520783 0 0.006723 
-4.389746 0 0.004197 
-4.258708 0 0.001330 
-4.127671 0 -0.001860 
-3.996634 0 -0.005350 
-3.865597 0 -0.009109 
-3.734560 0 -0.013098 
-3.603523 0 -0.017267 
-3.472485 0 -0.021562 
-3.341448 0 -0.025916 
-3.210411 0 -0.030259 
-3.079374 0 -0.034510 
-2.948337 0 -0.038584 
-2.817299 0 -0.042387 
-2.686262 0 -0.045823 
-2.555225 0 -0.048792 
-2.424188 0 -0.051191 
-2.293151 0 -0.052917 
-2.162114 0 -0.053870 
-2.031076 0 -0.053950 
-1.900039 0 -0.053067 
-1.769002 0 -0.051133 
-1.637965 0 -0.048074 
-1.506928 0 -0.043827 
-1.375890 0 -0.038342 
-1.244853 0 -0.031589 
-1.113816 0 -0.023553 
-0.982779 0 -0.014246 
-0.851742 0 -0.003699 
-0.720705 0 0.008028 
-0.589667 0 0.020847 
-0.458630 0 0.034640 
-0.327593 0 0.049259 
-0.196556 0 0.064523 
-0.065519 0 0.080218 
0.065519 0 0.096102 
0.196556 0 0.111901 
0.327593 0 0.127314 
0.458630 0 0.142017 
0.589667 0 0.155668 
0.720705 0 0.167910 
0.851742 0 0.178376 
0.982779 0 0.186697 
1.113816 0 0.192507 
1.244853 0 0.195446 
1.375890 0 0.195167 
1.506928 0 0.191341 
1.637965 0 0.183659 
1.769002 0 0.171837 
1.900039 0 0.155625 
2.031076 0 0.134808 
2.162114 0 0.109216 
2.293151 0 0.078738 
2.424188 0 0.043333 
2.555225 0 0.003055 
2.686262 0 -0.041927 
2.817299 0 -0.091295 
2.948337 0 -0.144553 
3.079374 0 -0.201000 
3.210411 0 -0.259709 
3.341448 0 -0.319533 
3.472485 0 -0.379134 
3.603523 0 -0.437040 
3.734560 0 -0.491728 
3.865597 0 -0.541701 
3.996634 0 -0.585566 
4.127671 0 -0.622065 
4.258708 0 -0.650085 
4.389746 0 -0.668619 
4.520783 0 -0.676720 
4.651820 0 -0.673413 
4.782857 0 -0.657602 
4.913894 0 -0.627934 
5.044932 0 -0.582613 
5.175969 0 -0.519105 
5.307006 0 -0.433628 
5.438043 0 -0.320179 
5.569080 0 -0.168557 
5.700117 0 0.039551 
5.831155 0 0.332150 
5.962192 0 0.691485 
6.093229 0 0.988810 
6.224266 0 1.188954 
6.355303 0 1.323318 
6.486341 0 1.413151 
6.617378 0 1.469315 
6.748415 0 1.497189 
6.879452 0 1.498950 
7.010489 0 1.474327 
7.141526 0 1.420343 
7.272564 0 1.329600 
7.403601 0 1.184370 
7.534638 0 0.929563 
7.665675 0 0.294612 
7.796712 0 -0.227466 
7.927750 0 -0.467167 
8.058787 0 -0.618622 
8.189824 0 -0.723180 
8.320861 0 -0.796240 
8.451898 0 -0.845288 
8.582935 0 -0.874515 
8.713973 0 -0.886476 
8.845010 0 -0.882838 
8.976047 0 -0.864772 
9.107084 0 -0.833212 
9.238121 0 -0.789055 
9.369159 0 -0.733345 
9.500196 0 -0.667439 
9.631233 0 -0.593122 
9.762270 0 -0.512635 
9.893307 0 -0.428558 
10.024344 0 -0.343577 
10.155382 0 -0.260197 
10.286419 0 -0.180513 
10.417456 0 -0.106097 
10.548493 0 -0.038002 
10.679530 0 0.023159 
10.810568 0 0.077106 
10.941605 0 0.123799 
11.072642 0 0.163359 
11.203679 0 0.196009 
11.334716 0 0.222041 
11.465753 0 0.241792 
11.596791 0 0.255631 
11.727828 0 0.263953 
11.858865 0 0.267173 
11.989902 0 0.265727 
12.120939 0 0.260071 
12.251977 0 0.250679 
12.383014 0 0.238039 
12.514051 0 0.222648 
12.645088 0 0.205008 
12.776125 0 0.185619 
12.907162 0 0.164966 
13.038200 0 0.143518 
13.169237 0 0.121714 
13.300274 0 0.099960 
13.431311 0 0.078621 
13.562348 0 0.058021 
13.693386 0 0.038434 
13.824423 0 0.020093 
13.955460 0 0.003181 
14.086497 0 -0.012159 
14.217534 0 -0.025827 
14.348571 0 -0.037763 
14.479609 0 -0.047938 
14.610646 0 -0.056357 
14.741683 0 -0.063051 
14.872720 0 -0.068079 
15.003757 0 -0.071517 
15.134795 0 -0.073461 
15.265832 0 -0.074021 
15.396869 0 -0.073320 
15.527906 0 -0.071488 
15.658943 0 -0.068662 
15.789980 0 -0.064982 
15.921018 0 -0.060588 
16.052055 0 -0.055621 
16.183092 0 -0.050214 
16.314129 0 -0.044499 
16.445166 0 -0.038597 
16.576204 0 -0.032624 
16.707241 0 -0.026684 
16.838278 0 -0.020870 
16.969315 0 -0.015267 
17.100352 0 -0.009945 
17.231389 0 -0.004966 
17.362427 0 -0.000378 
17.493464 0 0.003782 
17.624501 0 0.007485 
17.755538 0 0.010716 
17.886575 0 0.013465 
18.017613 0 0.015734 
18.148650 0 0.017532 
18.279687 0 0.018873 
18.410724 0 0.019780 
18.541761 0 0.020278 
18.672798 0 0.020398 
18.803836 0 0.020174 
18.934873 0 0.019643 
19.065910 0 0.018842 
19.196947 0 0.017809 
19.327984 0 0.016584 
19.459022 0 0.015205 
19.590059 0 0.013709 
19.721096 0 0.012131 
19.852133 0 0.010505 
19.983170 0 0.008862 
20.114207 0 0.007231 
20.245245 0 0.005636 
20.376282 0 0.004101 
20.507319 0 0.002645 
20.638356 0 0.001284 
20.769393 0 0.000032 
20.900431 0 -0.001102 
21.031468 0 -0.002110 
21.162505 0 -0.002988 
21.293542 0 -0.003733 
21.424579 0 -0.004347 
21.555616 0 -0.004831 
21.686654 0 -0.005190 
21.817691 0 -0.005430 
21.948728 0 -0.005558 
22.079765 0 -0.005583 
22.210802 0 -0.005514 
22.341840 0 -0.005361 
22.472877 0 -0.005135 
22.603914 0 -0.004846 
22.734951 0 -0.004506 
22.865988 0 -0.004123 
22.997025 0 -0.003709 
23.128063 0 -0.003274 
23.259100 0 -0.002826 
23.390137 0 -0.002374 
23.521174 0 -0.001926 
23.652211 0 -0.001488 
23.783249 0 -0.001068 
23.914286 0 -0.000669 
24.045323 0 -0.000297 
24.176360 0 0.000045 
24.307397 0 0.000354 
24.438434 0 0.000629 
24.569472 0 0.000867 
24.700509 0 0.001069 
24.831546 0 0.001235 
24.962583 0 0.001366 
25.093620 0 0.001462 
25.224658 0 0.001525 
25.355695 0 0.001558 
25.486732 0 0.001563 
25.617769 0 0.001542 
25.748806 0 0.001498 
25.879843 0 0.001434 
26.010881 0 0.001354 
26.141918 0 0.001259 
26.272955 0 0.001153 
26.403992 0 0.001038 
26.535029 0 0.000918 
26.666067 0 0.000795 
26.797104 0 0.000670 
26.928141 0 0.000547 
27.059178 0 0.000427 
27.190215 0 0.000312 
27.321252 0 0.000203 
27.452290 0 0.000101 
27.583327 0 0.000008 
27.714364 0 -0.000077 
27.845401 0 -0.000151 
27.976438 0 -0.000216 
28.107476 0 -0.000271 
28.238513 0 -0.000316 
28.369550 0 -0.000351 
28.500587 0 -0.000376 
28.631624 0 -0.000393 
28.762661 0 -0.000402 
28.893699 0 -0.000402 
29.024736 0 -0.000396 
29.155773 0 -0.000384 
29.286810 0 -0.000366 
29.417847 0 -0.000343 
29.548885 0 -0.000317 
29.679922 0 -0.000287 
29.810959 0 -0.000256 
29.941996 0 -0.000223 
30.073033 0 -0.000189 
30.204070 0 -0.000154 
30.335108 0 -0.000120 
30.466145 0 -0.000088 
30.597182 0 -0.000056 
30.728219 0 -0.000026 
30.859256 0 0.000002 
30.990294 0 0.000027 
31.121331 0 0.000050 
31.252368 0 0.000071 
31.383405 0 0.000088 
31.514442 0 0.000103 
31.645479 0 0.000115 
31.776517 0 0.000125 
31.907554 0 0.000131 
32.038591 0 0.000136 
32.169628 0 0.000138 
32.300665 0 0.000138 
32.431703 0 0.000136 
32.562740 0 0.000133 
32.693777 0 0.000127 
32.824814 0 0.000121 
32.955851 0 0.000114 
33.086888 0 0.000106 
33.217926 0 0.000097 
33.348963 0 0.000088 
33.480000 0 0.000078 


==> stdMS38pulse10.dat <==
-33.348963 2.5 0.079864 
-33.217926 2.5 -0.079832 
-33.086888 2.5 0.079848 
-32.955851 2.5 -0.079822 
-32.824814 2.5 0.079831 
-32.693777 2.5 -0.079813 
-32.562740 2.5 0.079813 
-32.431703 2.5 -0.079803 
-32.300665 2.5 0.079796 
-32.169628 2.5 -0.079793 
-32.038591 2.5 0.079778 
-31.907554 2.5 -0.079783 
-31.776517 2.5 0.079760 
-31.645479 2.5 -0.079773 
-31.514442 2.5 0.079741 
-31.383405 2.5 -0.079763 
-31.252368 2.5 0.079722 
-31.121331 2.5 -0.079752 
-30.990294 2.5 0.079703 
-30.859256 2.5 -0.079742 
-30.728219 2.5 0.079684 
-30.597182 2.5 -0.079732 
-30.466145 2.5 0.079664 
-30.335108 2.5 -0.079721 
-30.204070 2.5 0.079644 
-30.073033 2.5 -0.079711 
-29.941996 2.5 0.079624 
-29.810959 2.5 -0.079700 
-29.679922 2.5 0.079603 
-29.548885 2.5 -0.079690 
-29.417847 2.5 0.079581 
-29.286810 2.5 -0.079679 
-29.155773 2.5 0.079560 
-29.024736 2.5 -0.079669 
-28.893699 2.5 0.079538 
-28.762661 2.5 -0.079659 
-28.631624 2.5 0.079515 
-28.500587 2.5 -0.079648 
-28.369550 2.5 0.079492 
-28.238513 2.5 -0.079637 
-28.107476 2.5 0.079469 
-27.976438 2.5 -0.079626 
-27.845401 2.5 0.079446 
-27.714364 2.5 -0.079614 
-27.583327 2.5 0.079423 
-27.452290 2.5 -0.079602 
-27.321252 2.5 0.079401 
-27.190215 2.5 -0.079589 
-27.059178 2.5 0.079379 
-26.928141 2.5 -0.079574 
-26.797104 2.5 0.079357 
-26.666067 2.5 -0.079559 
-26.535029 2.5 0.079336 
-26.403992 2.5 -0.079541 
-26.272955 2.5 0.079317 
-26.141918 2.5 -0.079523 
-26.010881 2.5 0.079299 
-25.879843 2.5 -0.079502 
-25.748806 2.5 0.079281 
-25.617769 2.5 -0.079479 
-25.486732 2.5 0.079266 
-25.355695 2.5 -0.079455 
-25.224658 2.5 0.079251 
-25.093620 2.5 -0.079429 
-24.962583 2.5 0.079237 
-24.831546 2.5 -0.079401 
-24.700509 2.5 0.079224 
-24.569472 2.5 -0.079373 
-24.438434 2.5 0.079211 
-24.307397 2.5 -0.079343 
-24.176360 2.5 0.079198 
-24.045323 2.5 -0.079314 
-23.914286 2.5 0.079185 
-23.783249 2.5 -0.079284 
-23.652211 2.5 0.079169 
-23.521174 2.5 -0.079256 
-23.390137 2.5 0.079152 
-23.259100 2.5 -0.079229 
-23.128063 2.5 0.079132 
-22.997025 2.5 -0.079205 
-22.865988 2.5 0.079109 
-22.734951 2.5 -0.079183 
-22.603914 2.5 0.079082 
-22.472877 2.5 -0.079165 
-22.341840 2.5 0.079051 
-22.210802 2.5 -0.079149 
-22.079765 2.5 0.079016 
-21.948728 2.5 -0.079136 
-21.817691 2.5 0.078978 
-21.686654 2.5 -0.079126 
-21.555616 2.5 0.078936 
-21.424579 2.5 -0.079117 
-21.293542 2.5 0.078894 
-21.162505 2.5 -0.079108 
-21.031468 2.5 0.078850 
-20.900431 2.5 -0.079097 
-20.769393 2.5 0.078809 
-20.638356 2.5 -0.079083 
-20.507319 2.5 0.078770 
-20.376282 2.5 -0.079063 
-20.245245 2.5 0.078738 
-20.114207 2.5 -0.079035 
-19.983170 2.5 0.078714 
-19.852133 2.5 -0.078997 
-19.721096 2.5 0.078700 
-19.590059 2.5 -0.078946 
-19.459022 2.5 0.078698 
-19.327984 2.5 -0.078881 
-19.196947 2.5 0.078710 
-19.065910 2.5 -0.078801 
-18.934873 2.5 0.078736 
-18.803836 2.5 -0.078705 
-18.672798 2.5 0.078776 
-18.541761 2.5 -0.078595 
-18.410724 2.5 0.078829 
-18.279687 2.5 -0.078472 
-18.148650 2.5 0.078891 
-18.017613 2.5 -0.078340 
-17.886575 2.5 0.078959 
-17.755538 2.5 -0.078203 
-17.624501 2.5 0.079027 
-17.493464 2.5 -0.078069 
-17.362427 2.5 0.079088 
-17.231389 2.5 -0.077943 
-17.100352 2.5 0.079134 
-16.969315 2.5 -0.077835 
-16.838278 2.5 0.079157 
-16.707241 2.5 -0.077752 
-16.576204 2.5 0.079148 
-16.445166 2.5 -0.077704 
-16.314129 2.5 0.079099 
-16.183092 2.5 -0.077699 
-16.052055 2.5 0.079003 
-15.921018 2.5 -0.077742 
-15.789980 2.5 0.078854 
-15.658943 2.5 -0.077837 
-15.527906 2.5 0.078650 
-15.396869 2.5 -0.077985 
-15.265832 2.5 0.078392 
-15.134795 2.5 -0.078184 
-15.003757 2.5 0.078085 
-14.872720 2.5 -0.078426 
-14.741683 2.5 0.077738 
-14.610646 2.5 -0.078697 
-14.479609 2.5 0.077368 
-14.348571 2.5 -0.078982 
-14.217534 2.5 0.076994 
-14.086497 2.5 -0.079256 
-13.955460 2.5 0.076639 
-13.824423 2.5 -0.079495 
-13.693386 2.5 0.076333 
-13.562348 2.5 -0.079668 
-13.431311 2.5 0.076106 
-13.300274 2.5 -0.079744 
-13.169237 2.5 0.075990 
-13.038200 2.5 -0.079692 
-12.907162 2.5 0.076013 
-12.776125 2.5 -0.079484 
-12.645088 2.5 0.076201 
-12.514051 2.5 -0.079099 
-12.383014 2.5 0.076573 
-12.251977 2.5 -0.078521 
-12.120939 2.5 0.077137 
-11.989902 2.5 -0.077750 
-11.858865 2.5 0.077888 
-11.727828 2.5 -0.076797 
-11.596791 2.5 0.078806 
-11.465753 2.5 -0.075690 
-11.334716 2.5 0.079854 
-11.203679 2.5 -0.074475 
-11.072642 2.5 0.080978 
-10.941605 2.5 -0.073217 
-10.810568 2.5 0.082102 
-10.679530 2.5 -0.071997 
-10.548493 2.5 0.083138 
-10.417456 2.5 -0.070912 
-10.286419 2.5 0.083982 
-10.155382 2.5 -0.070071 
-10.024344 2.5 0.084522 
-9.893307 2.5 -0.069586 
-9.762270 2.5 0.084645 
-9.631233 2.5 -0.069570 
-9.500196 2.5 0.084244 
-9.369159 2.5 -0.070124 
-9.238121 2.5 0.083227 
-9.107084 2.5 -0.071327 
-8.976047 2.5 0.081529 
-8.845010 2.5 -0.073228 
-8.713973 2.5 0.079121 
-8.582935 2.5 -0.075833 
-8.451898 2.5 0.076023 
-8.320861 2.5 -0.079097 
-8.189824 2.5 0.072307 
-8.058787 2.5 -0.082912 
-7.927750 2.5 0.068111 
-7.796712 2.5 -0.087108 
-7.665675 2.5 0.063638 
-7.534638 2.5 -0.091446 
-7.403601 2.5 0.059155 
-7.272564 2.5 -0.095622 
-7.141526 2.5 0.054992 
-7.010489 2.5 -0.099282 
-6.879452 2.5 0.051523 
-6.748415 2.5 -0.102030 
-6.617378 2.5 0.049159 
-6.486341 2.5 -0.103454 
-6.355303 2.5 0.048312 
-6.224266 2.5 -0.103151 
-6.093229 2.5 0.049376 
-5.962192 2.5 -0.100761 
-5.831155 2.5 0.052684 
-5.700117 2.5 -0.096000 
-5.569080 2.5 0.058476 
-5.438043 2.5 -0.088700 
-5.307006 2.5 0.066852 
-5.175969 2.5 -0.078840 
-5.044932 2.5 0.077735 
-4.913894 2.5 -0.066588 
-4.782857 2.5 0.090838 
-4.651820 2.5 -0.052322 
-4.520783 2.5 0.105634 
-4.389746 2.5 -0.036655 
-4.258708 2.5 0.121347 
-4.127671 2.5 -0.020442 
-3.996634 2.5 0.136958 
-3.865597 2.5 -0.004770 
-3.734560 2.5 0.151235 
-3.603523 2.5 0.009071 
-3.472485 2.5 0.162788 
-3.341448 2.5 0.019639 
-3.210411 2.5 0.170145 
-3.079374 2.5 0.025416 
-2.948337 2.5 0.171845 
-2.817299 2.5 0.024900 
-2.686262 2.5 0.166546 
-2.555225 2.5 0.016713 
-2.424188 2.5 0.153125 
-2.293151 2.5 -0.000258 
-2.162114 2.5 0.130778 
-2.031076 2.5 -0.026703 
-1.900039 2.5 0.099117 
-1.769002 2.5 -0.062702 
-1.637965 2.5 0.058289 
-1.506928 2.5 -0.107526 
-1.375890 2.5 0.009111 
-1.244853 2.5 -0.159450 
-1.113816 2.5 -0.046761 
-0.982779 2.5 -0.215624 
-0.851742 2.5 -0.106722 
-0.720705 2.5 -0.272041 
-0.589667 2.5 -0.167228 
-0.458630 2.5 -0.323677 
-0.327593 2.5 -0.223989 
-0.196556 2.5 -0.364867 
-0.065519 2.5 -0.272195 
0.065519 2.5 -0.389958 
0.196556 2.5 -0.306606 
0.327593 2.5 -0.394035 
0.458630 2.5 -0.321444 
0.589667 2.5 -0.373350 
0.720705 2.5 -0.310326 
0.851742 2.5 -0.325058 
0.982779 2.5 -0.266493 
1.113816 2.5 -0.246303 
1.244853 2.5 -0.183287 
1.375890 2.5 -0.133149 
1.506928 2.5 -0.055054 
1.637965 2.5 0.020164 
1.769002 2.5 0.120111 
1.900039 2.5 0.220158 
2.031076 2.5 0.333689 
2.162114 2.5 0.465631 
2.293151 2.5 0.558345 
2.424188 2.5 0.727667 
2.555225 2.5 0.762334 
2.686262 2.5 0.935234 
2.817299 2.5 0.956607 
2.948337 2.5 1.022823 
3.079374 2.5 1.117309 
3.210411 2.5 1.067381 
3.341448 2.5 1.127232 
3.472485 2.5 1.114426 
3.603523 2.5 1.024696 
3.734560 2.5 1.086074 
3.865597 2.5 0.874943 
3.996634 2.5 0.707481 
4.127671 2.5 0.821875 
4.258708 2.5 -0.569858 
4.389746 2.5 -1.099430 
4.520783 2.5 -1.207676 
4.651820 2.5 -1.285891 
4.782857 2.5 -1.349068 
4.913894 2.5 -1.395451 
5.044932 2.5 -1.354128 
5.175969 2.5 -1.233241 
5.307006 2.5 -1.296162 
5.438043 2.5 -1.295660 
5.569080 2.5 -1.121242 
5.700117 2.5 -1.018899 
5.831155 2.5 -0.991744 
5.962192 2.5 -0.630102 
6.093229 2.5 -0.564668 
6.224266 2.5 -0.201955 
6.355303 2.5 -0.221782 
6.486341 2.5 0.071696 
6.617378 2.5 0.059745 
6.748415 2.5 0.310258 
6.879452 2.5 0.267203 
7.010489 2.5 0.447775 
7.141526 2.5 0.400629 
7.272564 2.5 0.508543 
7.403601 2.5 0.486152 
7.534638 2.5 0.514282 
7.665675 2.5 0.533632 
7.796712 2.5 0.480504 
7.927750 2.5 0.543178 
8.058787 2.5 0.422245 
8.189824 2.5 0.514914 
8.320861 2.5 0.349165 
8.451898 2.5 0.456719 
8.582935 2.5 0.265673 
8.713973 2.5 0.379820 
8.845010 2.5 0.176864 
8.976047 2.5 0.294705 
9.107084 2.5 0.088517 
9.238121 2.5 0.210229 
9.369159 2.5 0.005939 
9.500196 2.5 0.132806 
9.631233 2.5 -0.066592 
9.762270 2.5 0.066426 
9.893307 2.5 -0.126236 
10.024344 2.5 0.013240 
10.155382 2.5 -0.171655 
10.286419 2.5 -0.025949 
10.417456 2.5 -0.202804 
10.548493 2.5 -0.051323 
10.679530 2.5 -0.220613 
10.810568 2.5 -0.063812 
10.941605 2.5 -0.226585 
11.072642 2.5 -0.064992 
11.203679 2.5 -0.222500 
11.334716 2.5 -0.056914 
11.465753 2.5 -0.210323 
11.596791 2.5 -0.041823 
11.727828 2.5 -0.192199 
11.858865 2.5 -0.021925 
11.989902 2.5 -0.170330 
12.120939 2.5 0.000711 
12.251977 2.5 -0.146794 
12.383014 2.5 0.024209 
12.514051 2.5 -0.123388 
12.645088 2.5 0.046958 
12.776125 2.5 -0.101560 
12.907162 2.5 0.067671 
13.038200 2.5 -0.082383 
13.169237 2.5 0.085421 
13.300274 2.5 -0.066563 
13.431311 2.5 0.099638 
13.562348 2.5 -0.054468 
13.693386 2.5 0.110077 
13.824423 2.5 -0.046165 
13.955460 2.5 0.116772 
14.086497 2.5 -0.041473 
14.217534 2.5 0.119978 
14.348571 2.5 -0.040021 
14.479609 2.5 0.120123 
14.610646 2.5 -0.041310 
14.741683 2.5 0.117749 
14.872720 2.5 -0.044766 
15.003757 2.5 0.113461 
15.134795 2.5 -0.049788 
15.265832 2.5 0.107875 
15.396869 2.5 -0.055789 
15.527906 2.5 0.101578 
15.658943 2.5 -0.062227 
15.789980 2.5 0.095094 
15.921018 2.5 -0.068627 
16.052055 2.5 0.088862 
16.183092 2.5 -0.074603 
16.314129 2.5 0.083224 
16.445166 2.5 -0.079862 
16.576204 2.5 0.078422 
16.707241 2.5 -0.084206 
16.838278 2.5 0.074603 
16.969315 2.5 -0.087531 
17.100352 2.5 0.071823 
17.231389 2.5 -0.089814 
17.362427 2.5 0.070066 
17.493464 2.5 -0.091101 
17.624501 2.5 0.069256 
17.755538 2.5 -0.091491 
17.886575 2.5 0.069271 
18.017613 2.5 -0.091122 
18.148650 2.5 0.069962 
18.279687 2.5 -0.090153 
18.410724 2.5 0.071164 
18.541761 2.5 -0.088753 
18.672798 2.5 0.072710 
18.803836 2.5 -0.087087 
18.934873 2.5 0.074444 
19.065910 2.5 -0.085306 
19.196947 2.5 0.076225 
19.327984 2.5 -0.083541 
19.459022 2.5 0.077933 
19.590059 2.5 -0.081899 
19.721096 2.5 0.079476 
19.852133 2.5 -0.080457 
19.983170 2.5 0.080789 
20.114207 2.5 -0.079270 
20.245245 2.5 0.081832 
20.376282 2.5 -0.078363 
20.507319 2.5 0.082588 
20.638356 2.5 -0.077742 
20.769393 2.5 0.083063 
20.900431 2.5 -0.077393 
21.031468 2.5 0.083277 
21.162505 2.5 -0.077288 
21.293542 2.5 0.083265 
21.424579 2.5 -0.077389 
21.555616 2.5 0.083067 
21.686654 2.5 -0.077651 
21.817691 2.5 0.082730 
21.948728 2.5 -0.078030 
22.079765 2.5 0.082299 
22.210802 2.5 -0.078479 
22.341840 2.5 0.081818 
22.472877 2.5 -0.078958 
22.603914 2.5 0.081326 
22.734951 2.5 -0.079431 
22.865988 2.5 0.080855 
22.997025 2.5 -0.079870 
23.128063 2.5 0.080429 
23.259100 2.5 -0.080252 
23.390137 2.5 0.080068 
23.521174 2.5 -0.080564 
23.652211 2.5 0.079781 
23.783249 2.5 -0.080798 
23.914286 2.5 0.079572 
24.045323 2.5 -0.080953 
24.176360 2.5 0.079440 
24.307397 2.5 -0.081034 
24.438434 2.5 0.079380 
24.569472 2.5 -0.081048 
24.700509 2.5 0.079381 
24.831546 2.5 -0.081005 
24.962583 2.5 0.079432 
25.093620 2.5 -0.080918 
25.224658 2.5 0.079520 
25.355695 2.5 -0.080800 
25.486732 2.5 0.079633 
25.617769 2.5 -0.080662 
25.748806 2.5 0.079759 
25.879843 2.5 -0.080517 
26.010881 2.5 0.079888 
26.141918 2.5 -0.080374 
26.272955 2.5 0.080010 
26.403992 2.5 -0.080240 
26.535029 2.5 0.080119 
26.666067 2.5 -0.080122 
26.797104 2.5 0.080209 
26.928141 2.5 -0.080024 
27.059178 2.5 0.080279 
27.190215 2.5 -0.079947 
27.321252 2.5 0.080327 
27.452290 2.5 -0.079892 
27.583327 2.5 0.080353 
27.714364 2.5 -0.079857 
27.845401 2.5 0.080359 
27.976438 2.5 -0.079840 
28.107476 2.5 0.080348 
28.238513 2.5 -0.079839 
28.369550 2.5 0.080323 
28.500587 2.5 -0.079849 
28.631624 2.5 0.080288 
28.762661 2.5 -0.079868 
28.893699 2.5 0.080246 
29.024736 2.5 -0.079892 
29.155773 2.5 0.080200 
29.286810 2.5 -0.079918 
29.417847 2.5 0.080153 
29.548885 2.5 -0.079943 
29.679922 2.5 0.080107 
29.810959 2.5 -0.079965 
29.941996 2.5 0.080066 
30.073033 2.5 -0.079983 
30.204070 2.5 0.080029 
30.335108 2.5 -0.079995 
30.466145 2.5 0.079997 
30.597182 2.5 -0.080001 
30.728219 2.5 0.079972 
30.859256 2.5 -0.080001 
30.990294 2.5 0.079952 
31.121331 2.5 -0.079994 
31.252368 2.5 0.079938 
31.383405 2.5 -0.079982 
31.514442 2.5 0.079929 
31.645479 2.5 -0.079966 
31.776517 2.5 0.079924 
31.907554 2.5 -0.079946 
32.038591 2.5 0.079921 
32.169628 2.5 -0.079923 
32.300665 2.5 0.079921 
32.431703 2.5 -0.079898 
32.562740 2.5 0.079921 
32.693777 2.5 -0.079872 
32.824814 2.5 0.079922 
32.955851 2.5 -0.079846 
33.086888 2.5 0.079923 
33.217926 2.5 -0.079820 
33.348963 2.5 0.079923 
33.480000 2.5 -0.079794 


==> stdMS38pulse12.dat <==
-33.348963 3 0.005344 
-33.217926 3 -0.005198 
-33.086888 3 0.005343 
-32.955851 3 -0.005184 
-32.824814 3 0.005342 
-32.693777 3 -0.005170 
-32.562740 3 0.005341 
-32.431703 3 -0.005157 
-32.300665 3 0.005341 
-32.169628 3 -0.005145 
-32.038591 3 0.005341 
-31.907554 3 -0.005134 
-31.776517 3 0.005341 
-31.645479 3 -0.005123 
-31.514442 3 0.005342 
-31.383405 3 -0.005113 
-31.252368 3 0.005342 
-31.121331 3 -0.005104 
-30.990294 3 0.005343 
-30.859256 3 -0.005096 
-30.728219 3 0.005344 
-30.597182 3 -0.005089 
-30.466145 3 0.005345 
-30.335108 3 -0.005083 
-30.204070 3 0.005346 
-30.073033 3 -0.005078 
-29.941996 3 0.005347 
-29.810959 3 -0.005075 
-29.679922 3 0.005348 
-29.548885 3 -0.005073 
-29.417847 3 0.005348 
-29.286810 3 -0.005072 
-29.155773 3 0.005348 
-29.024736 3 -0.005073 
-28.893699 3 0.005348 
-28.762661 3 -0.005075 
-28.631624 3 0.005347 
-28.500587 3 -0.005079 
-28.369550 3 0.005345 
-28.238513 3 -0.005084 
-28.107476 3 0.005343 
-27.976438 3 -0.005091 
-27.845401 3 0.005341 
-27.714364 3 -0.005100 
-27.583327 3 0.005339 
-27.452290 3 -0.005109 
-27.321252 3 0.005336 
-27.190215 3 -0.005120 
-27.059178 3 0.005334 
-26.928141 3 -0.005131 
-26.797104 3 0.005332 
-26.666067 3 -0.005143 
-26.535029 3 0.005331 
-26.403992 3 -0.005156 
-26.272955 3 0.005331 
-26.141918 3 -0.005168 
-26.010881 3 0.005332 
-25.879843 3 -0.005180 
-25.748806 3 0.005334 
-25.617769 3 -0.005191 
-25.486732 3 0.005338 
-25.355695 3 -0.005202 
-25.224658 3 0.005344 
-25.093620 3 -0.005212 
-24.962583 3 0.005351 
-24.831546 3 -0.005221 
-24.700509 3 0.005361 
-24.569472 3 -0.005230 
-24.438434 3 0.005371 
-24.307397 3 -0.005239 
-24.176360 3 0.005383 
-24.045323 3 -0.005247 
-23.914286 3 0.005395 
-23.783249 3 -0.005257 
-23.652211 3 0.005407 
-23.521174 3 -0.005269 
-23.390137 3 0.005417 
-23.259100 3 -0.005282 
-23.128063 3 0.005426 
-22.997025 3 -0.005300 
-22.865988 3 0.005432 
-22.734951 3 -0.005321 
-22.603914 3 0.005434 
-22.472877 3 -0.005348 
-22.341840 3 0.005431 
-22.210802 3 -0.005380 
-22.079765 3 0.005424 
-21.948728 3 -0.005418 
-21.817691 3 0.005411 
-21.686654 3 -0.005462 
-21.555616 3 0.005393 
-21.424579 3 -0.005511 
-21.293542 3 0.005371 
-21.162505 3 -0.005565 
-21.031468 3 0.005346 
-20.900431 3 -0.005622 
-20.769393 3 0.005319 
-20.638356 3 -0.005681 
-20.507319 3 0.005294 
-20.376282 3 -0.005738 
-20.245245 3 0.005271 
-20.114207 3 -0.005790 
-19.983170 3 0.005256 
-19.852133 3 -0.005835 
-19.721096 3 0.005250 
-19.590059 3 -0.005868 
-19.459022 3 0.005258 
-19.327984 3 -0.005886 
-19.196947 3 0.005284 
-19.065910 3 -0.005886 
-18.934873 3 0.005329 
-18.803836 3 -0.005866 
-18.672798 3 0.005395 
-18.541761 3 -0.005824 
-18.410724 3 0.005485 
-18.279687 3 -0.005759 
-18.148650 3 0.005597 
-18.017613 3 -0.005673 
-17.886575 3 0.005729 
-17.755538 3 -0.005569 
-17.624501 3 0.005876 
-17.493464 3 -0.005453 
-17.362427 3 0.006034 
-17.231389 3 -0.005330 
-17.100352 3 0.006193 
-16.969315 3 -0.005211 
-16.838278 3 0.006343 
-16.707241 3 -0.005106 
-16.576204 3 0.006473 
-16.445166 3 -0.005027 
-16.314129 3 0.006571 
-16.183092 3 -0.004987 
-16.052055 3 0.006624 
-15.921018 3 -0.004998 
-15.789980 3 0.006620 
-15.658943 3 -0.005071 
-15.527906 3 0.006548 
-15.396869 3 -0.005215 
-15.265832 3 0.006402 
-15.134795 3 -0.005435 
-15.003757 3 0.006178 
-14.872720 3 -0.005732 
-14.741683 3 0.005879 
-14.610646 3 -0.006102 
-14.479609 3 0.005512 
-14.348571 3 -0.006531 
-14.217534 3 0.005092 
-14.086497 3 -0.007002 
-13.955460 3 0.004642 
-13.824423 3 -0.007488 
-13.693386 3 0.004192 
-13.562348 3 -0.007956 
-13.431311 3 0.003778 
-13.300274 3 -0.008366 
-13.169237 3 0.003442 
-13.038200 3 -0.008676 
-12.907162 3 0.003228 
-12.776125 3 -0.008839 
-12.645088 3 0.003182 
-12.514051 3 -0.008810 
-12.383014 3 0.003346 
-12.251977 3 -0.008550 
-12.120939 3 0.003757 
-11.989902 3 -0.008028 
-11.858865 3 0.004441 
-11.727828 3 -0.007224 
-11.596791 3 0.005407 
-11.465753 3 -0.006139 
-11.334716 3 0.006647 
-11.203679 3 -0.004790 
-11.072642 3 0.008130 
-10.941605 3 -0.003223 
-10.810568 3 0.009797 
-10.679530 3 -0.001507 
-10.548493 3 0.011565 
-10.417456 3 0.000261 
-10.286419 3 0.013323 
-10.155382 3 0.001959 
-10.024344 3 0.014939 
-9.893307 3 0.003444 
-9.762270 3 0.016257 
-9.631233 3 0.004555 
-9.500196 3 0.017115 
-9.369159 3 0.005127 
-9.238121 3 0.017346 
-9.107084 3 0.004996 
-8.976047 3 0.016794 
-8.845010 3 0.004016 
-8.713973 3 0.015330 
-8.582935 3 0.002074 
-8.451898 3 0.012863 
-8.320861 3 -0.000897 
-8.189824 3 0.009357 
-8.058787 3 -0.004901 
-7.927750 3 0.004846 
-7.796712 3 -0.009861 
-7.665675 3 -0.000553 
-7.534638 3 -0.015615 
-7.403601 3 -0.006633 
-7.272564 3 -0.021901 
-7.141526 3 -0.013088 
-7.010489 3 -0.028360 
-6.879452 3 -0.019518 
-6.748415 3 -0.034539 
-6.617378 3 -0.025438 
-6.486341 3 -0.039910 
-6.355303 3 -0.030292 
-6.224266 3 -0.043890 
-6.093229 3 -0.033483 
-5.962192 3 -0.045876 
-5.831155 3 -0.034405 
-5.700117 3 -0.045285 
-5.569080 3 -0.032488 
-5.438043 3 -0.041601 
-5.307006 3 -0.027252 
-5.175969 3 -0.034427 
-5.044932 3 -0.018359 
-4.913894 3 -0.023537 
-4.782857 3 -0.005679 
-4.651820 3 -0.008928 
-4.520783 3 0.010656 
-4.389746 3 0.009130 
-4.258708 3 0.030192 
-4.127671 3 0.030052 
-3.996634 3 0.052120 
-3.865597 3 0.052907 
-3.734560 3 0.075254 
-3.603523 3 0.076409 
-3.472485 3 0.098051 
-3.341448 3 0.098927 
-3.210411 3 0.118663 
-3.079374 3 0.118543 
-2.948337 3 0.135028 
-2.817299 3 0.133130 
-2.686262 3 0.144992 
-2.555225 3 0.140471 
-2.424188 3 0.146447 
-2.293151 3 0.138394 
-2.162114 3 0.137465 
-2.031076 3 0.124918 
-1.900039 3 0.116432 
-1.769002 3 0.098425 
-1.637965 3 0.082169 
-1.506928 3 0.057875 
-1.375890 3 0.034084 
-1.244853 3 0.003088 
-1.113816 3 -0.027626 
-0.982779 3 -0.064890 
-0.851742 3 -0.101661 
-0.720705 3 -0.143388 
-0.589667 3 -0.185231 
-0.458630 3 -0.227798 
-0.327593 3 -0.273722 
-0.196556 3 -0.311640 
-0.065519 3 -0.360642 
0.065519 3 -0.387242 
0.196556 3 -0.438027 
0.327593 3 -0.446953 
0.458630 3 -0.497144 
0.589667 3 -0.484257 
0.720705 3 -0.529202 
0.851742 3 -0.493864 
0.982779 3 -0.525988 
1.113816 3 -0.470272 
1.244853 3 -0.480287 
1.375890 3 -0.405377 
1.506928 3 -0.385033 
1.637965 3 -0.286551 
1.769002 3 -0.229513 
1.900039 3 -0.095446 
2.031076 3 0.007284 
2.162114 3 0.192960 
2.293151 3 0.356592 
2.424188 3 0.583699 
2.555225 3 0.792067 
2.686262 3 0.930321 
2.817299 3 1.169823 
2.948337 3 1.156700 
3.079374 3 1.277035 
3.210411 3 1.443187 
3.341448 3 1.373958 
3.472485 3 1.296148 
3.603523 3 1.318248 
3.734560 3 1.414194 
3.865597 3 1.392265 
3.996634 3 1.212222 
4.127671 3 0.823346 
4.258708 3 -0.342390 
4.389746 3 -0.721967 
4.520783 3 -0.961447 
4.651820 3 -0.816570 
4.782857 3 -0.986390 
4.913894 3 -1.102915 
5.044932 3 -1.030347 
5.175969 3 -1.069036 
5.307006 3 -1.150295 
5.438043 3 -1.008100 
5.569080 3 -1.035971 
5.700117 3 -0.974606 
5.831155 3 -0.820457 
5.962192 3 -0.804787 
6.093229 3 -0.584024 
6.224266 3 -0.576627 
6.355303 3 -0.394780 
6.486341 3 -0.359037 
6.617378 3 -0.163899 
6.748415 3 -0.127892 
6.879452 3 0.046495 
7.010489 3 0.048697 
7.141526 3 0.195890 
7.272564 3 0.172562 
7.403601 3 0.296449 
7.534638 3 0.256922 
7.665675 3 0.357304 
7.796712 3 0.307476 
7.927750 3 0.385583 
8.058787 3 0.328197 
8.189824 3 0.385857 
8.320861 3 0.324413 
8.451898 3 0.362785 
8.582935 3 0.300037 
8.713973 3 0.322522 
8.845010 3 0.259467 
8.976047 3 0.270535 
9.107084 3 0.208102 
9.238121 3 0.212014 
9.369159 3 0.151127 
9.500196 3 0.151908 
9.631233 3 0.093336 
9.762270 3 0.094291 
9.893307 3 0.038959 
10.024344 3 0.042234 
10.155382 3 -0.008754 
10.286419 3 -0.002147 
10.417456 3 -0.047761 
10.548493 3 -0.037599 
10.679530 3 -0.077164 
10.810568 3 -0.063610 
10.941605 3 -0.096941 
11.072642 3 -0.080358 
11.203679 3 -0.107628 
11.334716 3 -0.088593 
11.465753 3 -0.110164 
11.596791 3 -0.089429 
11.727828 3 -0.105840 
11.858865 3 -0.084145 
11.989902 3 -0.096199 
12.120939 3 -0.074104 
12.251977 3 -0.082862 
12.383014 3 -0.060717 
12.514051 3 -0.067365 
12.645088 3 -0.045391 
12.776125 3 -0.051064 
12.907162 3 -0.029443 
13.038200 3 -0.035092 
13.169237 3 -0.014012 
13.300274 3 -0.020346 
13.431311 3 -0.000005 
13.562348 3 -0.007483 
13.693386 3 0.011930 
13.824423 3 0.003071 
13.955460 3 0.021398 
14.086497 3 0.011104 
14.217534 3 0.028240 
14.348571 3 0.016592 
14.479609 3 0.032495 
14.610646 3 0.019663 
14.741683 3 0.034364 
14.872720 3 0.020566 
15.003757 3 0.034164 
15.134795 3 0.019630 
15.265832 3 0.032287 
15.396869 3 0.017238 
15.527906 3 0.029161 
15.658943 3 0.013794 
15.789980 3 0.025209 
15.921018 3 0.009698 
16.052055 3 0.020826 
16.183092 3 0.005320 
16.314129 3 0.016360 
16.445166 3 0.000985 
16.576204 3 0.012101 
16.707241 3 -0.003043 
16.838278 3 0.008269 
16.969315 3 -0.006566 
17.100352 3 0.005020 
17.231389 3 -0.009452 
17.362427 3 0.002446 
17.493464 3 -0.011635 
17.624501 3 0.000581 
17.755538 3 -0.013103 
17.886575 3 -0.000591 
18.017613 3 -0.013893 
18.148650 3 -0.001124 
18.279687 3 -0.014077 
18.410724 3 -0.001102 
18.541761 3 -0.013752 
18.672798 3 -0.000628 
18.803836 3 -0.013030 
18.934873 3 0.000186 
19.065910 3 -0.012026 
19.196947 3 0.001228 
19.327984 3 -0.010853 
19.459022 3 0.002389 
19.590059 3 -0.009611 
19.721096 3 0.003575 
19.852133 3 -0.008389 
19.983170 3 0.004706 
20.114207 3 -0.007258 
20.245245 3 0.005719 
20.376282 3 -0.006269 
20.507319 3 0.006572 
20.638356 3 -0.005456 
20.769393 3 0.007238 
20.900431 3 -0.004836 
21.031468 3 0.007709 
21.162505 3 -0.004411 
21.293542 3 0.007988 
21.424579 3 -0.004171 
21.555616 3 0.008091 
21.686654 3 -0.004096 
21.817691 3 0.008043 
21.948728 3 -0.004158 
22.079765 3 0.007871 
22.210802 3 -0.004329 
22.341840 3 0.007608 
22.472877 3 -0.004576 
22.603914 3 0.007284 
22.734951 3 -0.004870 
22.865988 3 0.006929 
22.997025 3 -0.005181 
23.128063 3 0.006570 
23.259100 3 -0.005486 
23.390137 3 0.006227 
23.521174 3 -0.005766 
23.652211 3 0.005918 
23.783249 3 -0.006007 
23.914286 3 0.005654 
24.045323 3 -0.006199 
24.176360 3 0.005442 
24.307397 3 -0.006338 
24.438434 3 0.005285 
24.569472 3 -0.006423 
24.700509 3 0.005181 
24.831546 3 -0.006458 
24.962583 3 0.005125 
25.093620 3 -0.006447 
25.224658 3 0.005112 
25.355695 3 -0.006399 
25.486732 3 0.005132 
25.617769 3 -0.006322 
25.748806 3 0.005178 
25.879843 3 -0.006224 
26.010881 3 0.005242 
26.141918 3 -0.006114 
26.272955 3 0.005314 
26.403992 3 -0.006000 
26.535029 3 0.005387 
26.666067 3 -0.005888 
26.797104 3 0.005457 
26.928141 3 -0.005783 
27.059178 3 0.005518 
27.190215 3 -0.005689 
27.321252 3 0.005567 
27.452290 3 -0.005609 
27.583327 3 0.005602 
27.714364 3 -0.005544 
27.845401 3 0.005624 
27.976438 3 -0.005493 
28.107476 3 0.005631 
28.238513 3 -0.005457 
28.369550 3 0.005626 
28.500587 3 -0.005433 
28.631624 3 0.005610 
28.762661 3 -0.005420 
28.893699 3 0.005585 
29.024736 3 -0.005414 
29.155773 3 0.005555 
29.286810 3 -0.005415 
29.417847 3 0.005521 
29.548885 3 -0.005418 
29.679922 3 0.005486 
29.810959 3 -0.005423 
29.941996 3 0.005451 
30.073033 3 -0.005428 
30.204070 3 0.005418 
30.335108 3 -0.005430 
30.466145 3 0.005390 
30.597182 3 -0.005428 
30.728219 3 0.005365 
30.859256 3 -0.005423 
30.990294 3 0.005346 
31.121331 3 -0.005414 
31.252368 3 0.005332 
31.383405 3 -0.005399 
31.514442 3 0.005324 
31.645479 3 -0.005381 
31.776517 3 0.005321 
31.907554 3 -0.005358 
32.038591 3 0.005323 
32.169628 3 -0.005332 
32.300665 3 0.005328 
32.431703 3 -0.005303 
32.562740 3 0.005338 
32.693777 3 -0.005272 
32.824814 3 0.005351 
32.955851 3 -0.005238 
33.086888 3 0.005366 
33.217926 3 -0.005203 
33.348963 3 0.005384 
33.480000 3 -0.005167 


==> stdMS38pulse14.dat <==
-33.348963 3.5 -0.040165 
-33.217926 3.5 0.040123 
-33.086888 3.5 -0.040264 
-32.955851 3.5 0.040227 
-32.824814 3.5 -0.040363 
-32.693777 3.5 0.040332 
-32.562740 3.5 -0.040462 
-32.431703 3.5 0.040436 
-32.300665 3.5 -0.040559 
-32.169628 3.5 0.040541 
-32.038591 3.5 -0.040655 
-31.907554 3.5 0.040647 
-31.776517 3.5 -0.040751 
-31.645479 3.5 0.040752 
-31.514442 3.5 -0.040845 
-31.383405 3.5 0.040858 
-31.252368 3.5 -0.040938 
-31.121331 3.5 0.040964 
-30.990294 3.5 -0.041030 
-30.859256 3.5 0.041070 
-30.728219 3.5 -0.041122 
-30.597182 3.5 0.041176 
-30.466145 3.5 -0.041212 
-30.335108 3.5 0.041282 
-30.204070 3.5 -0.041302 
-30.073033 3.5 0.041387 
-29.941996 3.5 -0.041391 
-29.810959 3.5 0.041493 
-29.679922 3.5 -0.041480 
-29.548885 3.5 0.041597 
-29.417847 3.5 -0.041568 
-29.286810 3.5 0.041701 
-29.155773 3.5 -0.041656 
-29.024736 3.5 0.041805 
-28.893699 3.5 -0.041743 
-28.762661 3.5 0.041907 
-28.631624 3.5 -0.041831 
-28.500587 3.5 0.042008 
-28.369550 3.5 -0.041919 
-28.238513 3.5 0.042107 
-28.107476 3.5 -0.042007 
-27.976438 3.5 0.042206 
-27.845401 3.5 -0.042095 
-27.714364 3.5 0.042303 
-27.583327 3.5 -0.042183 
-27.452290 3.5 0.042398 
-27.321252 3.5 -0.042272 
-27.190215 3.5 0.042492 
-27.059178 3.5 -0.042360 
-26.928141 3.5 0.042585 
-26.797104 3.5 -0.042448 
-26.666067 3.5 0.042677 
-26.535029 3.5 -0.042536 
-26.403992 3.5 0.042769 
-26.272955 3.5 -0.042623 
-26.141918 3.5 0.042860 
-26.010881 3.5 -0.042708 
-25.879843 3.5 0.042951 
-25.748806 3.5 -0.042792 
-25.617769 3.5 0.043042 
-25.486732 3.5 -0.042875 
-25.355695 3.5 0.043134 
-25.224658 3.5 -0.042955 
-25.093620 3.5 0.043226 
-24.962583 3.5 -0.043033 
-24.831546 3.5 0.043320 
-24.700509 3.5 -0.043109 
-24.569472 3.5 0.043414 
-24.438434 3.5 -0.043182 
-24.307397 3.5 0.043508 
-24.176360 3.5 -0.043254 
-24.045323 3.5 0.043603 
-23.914286 3.5 -0.043324 
-23.783249 3.5 0.043698 
-23.652211 3.5 -0.043393 
-23.521174 3.5 0.043791 
-23.390137 3.5 -0.043463 
-23.259100 3.5 0.043882 
-23.128063 3.5 -0.043533 
-22.997025 3.5 0.043969 
-22.865988 3.5 -0.043607 
-22.734951 3.5 0.044052 
-22.603914 3.5 -0.043684 
-22.472877 3.5 0.044129 
-22.341840 3.5 -0.043766 
-22.210802 3.5 0.044198 
-22.079765 3.5 -0.043855 
-21.948728 3.5 0.044258 
-21.817691 3.5 -0.043952 
-21.686654 3.5 0.044308 
-21.555616 3.5 -0.044057 
-21.424579 3.5 0.044348 
-21.293542 3.5 -0.044171 
-21.162505 3.5 0.044378 
-21.031468 3.5 -0.044293 
-20.900431 3.5 0.044399 
-20.769393 3.5 -0.044422 
-20.638356 3.5 0.044411 
-20.507319 3.5 -0.044558 
-20.376282 3.5 0.044417 
-20.245245 3.5 -0.044696 
-20.114207 3.5 0.044420 
-19.983170 3.5 -0.044834 
-19.852133 3.5 0.044424 
-19.721096 3.5 -0.044967 
-19.590059 3.5 0.044433 
-19.459022 3.5 -0.045091 
-19.327984 3.5 0.044452 
-19.196947 3.5 -0.045201 
-19.065910 3.5 0.044486 
-18.934873 3.5 -0.045291 
-18.803836 3.5 0.044542 
-18.672798 3.5 -0.045357 
-18.541761 3.5 0.044622 
-18.410724 3.5 -0.045394 
-18.279687 3.5 0.044730 
-18.148650 3.5 -0.045400 
-18.017613 3.5 0.044870 
-17.886575 3.5 -0.045373 
-17.755538 3.5 0.045041 
-17.624501 3.5 -0.045314 
-17.493464 3.5 0.045240 
-17.362427 3.5 -0.045226 
-17.231389 3.5 0.045465 
-17.100352 3.5 -0.045117 
-16.969315 3.5 0.045706 
-16.838278 3.5 -0.044994 
-16.707241 3.5 0.045953 
-16.576204 3.5 -0.044870 
-16.445166 3.5 0.046193 
-16.314129 3.5 -0.044759 
-16.183092 3.5 0.046410 
-16.052055 3.5 -0.044679 
-15.921018 3.5 0.046587 
-15.789980 3.5 -0.044648 
-15.658943 3.5 0.046705 
-15.527906 3.5 -0.044682 
-15.396869 3.5 0.046747 
-15.265832 3.5 -0.044801 
-15.134795 3.5 0.046697 
-15.003757 3.5 -0.045018 
-14.872720 3.5 0.046542 
-14.741683 3.5 -0.045342 
-14.610646 3.5 0.046275 
-14.479609 3.5 -0.045779 
-14.348571 3.5 0.045896 
-14.217534 3.5 -0.046323 
-14.086497 3.5 0.045415 
-13.955460 3.5 -0.046962 
-13.824423 3.5 0.044848 
-13.693386 3.5 -0.047673 
-13.562348 3.5 0.044226 
-13.431311 3.5 -0.048420 
-13.300274 3.5 0.043587 
-13.169237 3.5 -0.049160 
-13.038200 3.5 0.042982 
-12.907162 3.5 -0.049839 
-12.776125 3.5 0.042469 
-12.645088 3.5 -0.050394 
-12.514051 3.5 0.042112 
-12.383014 3.5 -0.050760 
-12.251977 3.5 0.041977 
-12.120939 3.5 -0.050871 
-11.989902 3.5 0.042131 
-11.858865 3.5 -0.050664 
-11.727828 3.5 0.042630 
-11.596791 3.5 -0.050087 
-11.465753 3.5 0.043520 
-11.334716 3.5 -0.049105 
-11.203679 3.5 0.044823 
-11.072642 3.5 -0.047705 
-10.941605 3.5 0.046541 
-10.810568 3.5 -0.045903 
-10.679530 3.5 0.048641 
-10.548493 3.5 -0.043749 
-10.417456 3.5 0.051055 
-10.286419 3.5 -0.041330 
-10.155382 3.5 0.053677 
-10.024344 3.5 -0.038774 
-9.893307 3.5 0.056363 
-9.762270 3.5 -0.036246 
-9.631233 3.5 0.058931 
-9.500196 3.5 -0.033946 
-9.369159 3.5 0.061168 
-9.238121 3.5 -0.032100 
-9.107084 3.5 0.062839 
-8.976047 3.5 -0.030949 
-8.845010 3.5 0.063699 
-8.713973 3.5 -0.030734 
-8.582935 3.5 0.063510 
-8.451898 3.5 -0.031681 
-8.320861 3.5 0.062062 
-8.189824 3.5 -0.033974 
-8.058787 3.5 0.059192 
-7.927750 3.5 -0.037739 
-7.796712 3.5 0.054809 
-7.665675 3.5 -0.043020 
-7.534638 3.5 0.048919 
-7.403601 3.5 -0.049758 
-7.272564 3.5 0.041641 
-7.141526 3.5 -0.057771 
-7.010489 3.5 0.033232 
-6.879452 3.5 -0.066745 
-6.748415 3.5 0.024090 
-6.617378 3.5 -0.076225 
-6.486341 3.5 0.014757 
-6.355303 3.5 -0.085616 
-6.224266 3.5 0.005911 
-6.093229 3.5 -0.094199 
-5.962192 3.5 -0.001666 
-5.831155 3.5 -0.101156 
-5.700117 3.5 -0.007116 
-5.569080 3.5 -0.105608 
-5.438043 3.5 -0.009564 
-5.307006 3.5 -0.106669 
-5.175969 3.5 -0.008171 
-5.044932 3.5 -0.103508 
-4.913894 3.5 -0.002207 
-4.782857 3.5 -0.095430 
-4.651820 3.5 0.008882 
-4.520783 3.5 -0.081957 
-4.389746 3.5 0.025396 
-4.258708 3.5 -0.062921 
-4.127671 3.5 0.047312 
-3.996634 3.5 -0.038556 
-3.865597 3.5 0.074207 
-3.734560 3.5 -0.009582 
-3.603523 3.5 0.105188 
-3.472485 3.5 0.022734 
-3.341448 3.5 0.138844 
-3.210411 3.5 0.056558 
-3.079374 3.5 0.173219 
-2.948337 3.5 0.089533 
-2.817299 3.5 0.205827 
-2.686262 3.5 0.118898 
-2.555225 3.5 0.233747 
-2.424188 3.5 0.141653 
-2.293151 3.5 0.253766 
-2.162114 3.5 0.154739 
-2.031076 3.5 0.262601 
-1.900039 3.5 0.155181 
-1.769002 3.5 0.257127 
-1.637965 3.5 0.140183 
-1.506928 3.5 0.234577 
-1.375890 3.5 0.107234 
-1.244853 3.5 0.192685 
-1.113816 3.5 0.054296 
-0.982779 3.5 0.129816 
-0.851742 3.5 -0.019833 
-0.720705 3.5 0.045261 
-0.589667 3.5 -0.114930 
-0.458630 3.5 -0.060016 
-0.327593 3.5 -0.228466 
-0.196556 3.5 -0.182285 
-0.065519 3.5 -0.354157 
0.065519 3.5 -0.314629 
0.196556 3.5 -0.479959 
0.327593 3.5 -0.448894 
0.458630 3.5 -0.587051 
0.589667 3.5 -0.579254 
0.720705 3.5 -0.653710 
0.851742 3.5 -0.700120 
0.982779 3.5 -0.668245 
1.113816 3.5 -0.792133 
1.244853 3.5 -0.644449 
1.375890 3.5 -0.813980 
1.506928 3.5 -0.611176 
1.637965 3.5 -0.728613 
1.769002 3.5 -0.564201 
1.900039 3.5 -0.535960 
2.031076 3.5 -0.437683 
2.162114 3.5 -0.244747 
2.293151 3.5 -0.114379 
2.424188 3.5 0.270798 
2.555225 3.5 0.628024 
2.686262 3.5 1.146841 
2.817299 3.5 1.163720 
2.948337 3.5 1.278729 
3.079374 3.5 1.469674 
3.210411 3.5 1.621376 
3.341448 3.5 1.632392 
3.472485 3.5 1.587147 
3.603523 3.5 1.556923 
3.734560 3.5 1.388442 
3.865597 3.5 1.268112 
3.996634 3.5 1.164136 
4.127671 3.5 0.906986 
4.258708 3.5 0.049017 
4.389746 3.5 -0.126224 
4.520783 3.5 -0.367440 
4.651820 3.5 -0.422502 
4.782857 3.5 -0.634154 
4.913894 3.5 -0.645081 
5.044932 3.5 -0.789229 
5.175969 3.5 -0.783194 
5.307006 3.5 -0.819978 
5.438043 3.5 -0.866648 
5.569080 3.5 -0.762120 
5.700117 3.5 -0.858856 
5.831155 3.5 -0.682354 
5.962192 3.5 -0.749740 
6.093229 3.5 -0.606544 
6.224266 3.5 -0.636437 
6.355303 3.5 -0.522587 
6.486341 3.5 -0.479944 
6.617378 3.5 -0.386452 
6.748415 3.5 -0.298510 
6.879452 3.5 -0.228134 
7.010489 3.5 -0.140013 
7.141526 3.5 -0.087849 
7.272564 3.5 -0.011766 
7.403601 3.5 0.027014 
7.534638 3.5 0.090668 
7.665675 3.5 0.114637 
7.796712 3.5 0.168483 
7.927750 3.5 0.175879 
8.058787 3.5 0.222242 
8.189824 3.5 0.212458 
8.320861 3.5 0.254368 
8.451898 3.5 0.226861 
8.582935 3.5 0.266691 
8.713973 3.5 0.223467 
8.845010 3.5 0.261183 
8.976047 3.5 0.206231 
9.107084 3.5 0.241223 
9.238121 3.5 0.178406 
9.369159 3.5 0.210743 
9.500196 3.5 0.143204 
9.631233 3.5 0.173726 
9.762270 3.5 0.103765 
9.893307 3.5 0.133983 
10.024344 3.5 0.063123 
10.155382 3.5 0.094760 
10.286419 3.5 0.024058 
10.417456 3.5 0.058534 
10.548493 3.5 -0.011169 
10.679530 3.5 0.027018 
10.810568 3.5 -0.040980 
10.941605 3.5 0.001303 
11.072642 3.5 -0.064543 
11.203679 3.5 -0.018005 
11.334716 3.5 -0.081678 
11.465753 3.5 -0.030753 
11.596791 3.5 -0.092641 
11.727828 3.5 -0.037259 
11.858865 3.5 -0.097932 
11.989902 3.5 -0.038257 
12.120939 3.5 -0.098212 
12.251977 3.5 -0.034746 
12.383014 3.5 -0.094291 
12.514051 3.5 -0.027822 
12.645088 3.5 -0.087113 
12.776125 3.5 -0.018559 
12.907162 3.5 -0.077697 
13.038200 3.5 -0.007944 
13.169237 3.5 -0.067051 
13.300274 3.5 0.003151 
13.431311 3.5 -0.056094 
13.562348 3.5 0.013990 
13.693386 3.5 -0.045604 
13.824423 3.5 0.023984 
13.955460 3.5 -0.036181 
14.086497 3.5 0.032699 
14.217534 3.5 -0.028247 
14.348571 3.5 0.039851 
14.479609 3.5 -0.022044 
14.610646 3.5 0.045296 
14.741683 3.5 -0.017654 
14.872720 3.5 0.049014 
15.003757 3.5 -0.015026 
15.134795 3.5 0.051090 
15.265832 3.5 -0.014003 
15.396869 3.5 0.051690 
15.527906 3.5 -0.014355 
15.658943 3.5 0.051041 
15.789980 3.5 -0.015812 
15.921018 3.5 0.049409 
16.052055 3.5 -0.018083 
16.183092 3.5 0.047076 
16.314129 3.5 -0.020886 
16.445166 3.5 0.044318 
16.576204 3.5 -0.023957 
16.707241 3.5 0.041391 
16.838278 3.5 -0.027065 
16.969315 3.5 0.038516 
17.100352 3.5 -0.030020 
17.231389 3.5 0.035870 
17.362427 3.5 -0.032676 
17.493464 3.5 0.033584 
17.624501 3.5 -0.034929 
17.755538 3.5 0.031744 
17.886575 3.5 -0.036720 
18.017613 3.5 0.030389 
18.148650 3.5 -0.038027 
18.279687 3.5 0.029522 
18.410724 3.5 -0.038864 
18.541761 3.5 0.029114 
18.672798 3.5 -0.039268 
18.803836 3.5 0.029115 
18.934873 3.5 -0.039298 
19.065910 3.5 0.029454 
19.196947 3.5 -0.039025 
19.327984 3.5 0.030057 
19.459022 3.5 -0.038527 
19.590059 3.5 0.030845 
19.721096 3.5 -0.037881 
19.852133 3.5 0.031741 
19.983170 3.5 -0.037161 
20.114207 3.5 0.032678 
20.245245 3.5 -0.036430 
20.376282 3.5 0.033596 
20.507319 3.5 -0.035742 
20.638356 3.5 0.034448 
20.769393 3.5 -0.035140 
20.900431 3.5 0.035201 
21.031468 3.5 -0.034650 
21.162505 3.5 0.035832 
21.293542 3.5 -0.034290 
21.424579 3.5 0.036331 
21.555616 3.5 -0.034064 
21.686654 3.5 0.036696 
21.817691 3.5 -0.033970 
21.948728 3.5 0.036937 
22.079765 3.5 -0.033995 
22.210802 3.5 0.037066 
22.341840 3.5 -0.034123 
22.472877 3.5 0.037102 
22.603914 3.5 -0.034333 
22.734951 3.5 0.037066 
22.865988 3.5 -0.034605 
22.997025 3.5 0.036981 
23.128063 3.5 -0.034917 
23.259100 3.5 0.036865 
23.390137 3.5 -0.035249 
23.521174 3.5 0.036739 
23.652211 3.5 -0.035584 
23.783249 3.5 0.036618 
23.914286 3.5 -0.035907 
24.045323 3.5 0.036515 
24.176360 3.5 -0.036206 
24.307397 3.5 0.036440 
24.438434 3.5 -0.036475 
24.569472 3.5 0.036399 
24.700509 3.5 -0.036708 
24.831546 3.5 0.036394 
24.962583 3.5 -0.036905 
25.093620 3.5 0.036425 
25.224658 3.5 -0.037067 
25.355695 3.5 0.036491 
25.486732 3.5 -0.037197 
25.617769 3.5 0.036586 
25.748806 3.5 -0.037299 
25.879843 3.5 0.036707 
26.010881 3.5 -0.037379 
26.141918 3.5 0.036847 
26.272955 3.5 -0.037442 
26.403992 3.5 0.037001 
26.535029 3.5 -0.037496 
26.666067 3.5 0.037162 
26.797104 3.5 -0.037544 
26.928141 3.5 0.037325 
27.059178 3.5 -0.037593 
27.190215 3.5 0.037487 
27.321252 3.5 -0.037645 
27.452290 3.5 0.037643 
27.583327 3.5 -0.037704 
27.714364 3.5 0.037791 
27.845401 3.5 -0.037772 
27.976438 3.5 0.037929 
28.107476 3.5 -0.037850 
28.238513 3.5 0.038057 
28.369550 3.5 -0.037939 
28.500587 3.5 0.038175 
28.631624 3.5 -0.038037 
28.762661 3.5 0.038284 
28.893699 3.5 -0.038144 
29.024736 3.5 0.038384 
29.155773 3.5 -0.038259 
29.286810 3.5 0.038477 
29.417847 3.5 -0.038380 
29.548885 3.5 0.038564 
29.679922 3.5 -0.038505 
29.810959 3.5 0.038649 
29.941996 3.5 -0.038632 
30.073033 3.5 0.038731 
30.204070 3.5 -0.038760 
30.335108 3.5 0.038813 
30.466145 3.5 -0.038888 
30.597182 3.5 0.038896 
30.728219 3.5 -0.039013 
30.859256 3.5 0.038981 
30.990294 3.5 -0.039136 
31.121331 3.5 0.039070 
31.252368 3.5 -0.039255 
31.383405 3.5 0.039162 
31.514442 3.5 -0.039370 
31.645479 3.5 0.039258 
31.776517 3.5 -0.039479 
31.907554 3.5 0.039359 
32.038591 3.5 -0.039584 
32.169628 3.5 0.039464 
32.300665 3.5 -0.039684 
32.431703 3.5 0.039575 
32.562740 3.5 -0.039778 
32.693777 3.5 0.039690 
32.824814 3.5 -0.039867 
32.955851 3.5 0.039809 
33.086888 3.5 -0.039951 
33.217926 3.5 0.039934 
33.348963 3.5 -0.040029 
33.480000 3.5 0.040063 


==> stdMS38pulse16.dat <==
-33.348963 4 -0.028966 
-33.217926 4 0.028846 
-33.086888 4 -0.028713 
-32.955851 4 0.028578 
-32.824814 4 -0.028461 
-32.693777 4 0.028311 
-32.562740 4 -0.028209 
-32.431703 4 0.028045 
-32.300665 4 -0.027957 
-32.169628 4 0.027778 
-32.038591 4 -0.027704 
-31.907554 4 0.027512 
-31.776517 4 -0.027451 
-31.645479 4 0.027247 
-31.514442 4 -0.027196 
-31.383405 4 0.026982 
-31.252368 4 -0.026942 
-31.121331 4 0.026718 
-30.990294 4 -0.026686 
-30.859256 4 0.026454 
-30.728219 4 -0.026429 
-30.597182 4 0.026191 
-30.466145 4 -0.026171 
-30.335108 4 0.025929 
-30.204070 4 -0.025913 
-30.073033 4 0.025668 
-29.941996 4 -0.025653 
-29.810959 4 0.025407 
-29.679922 4 -0.025393 
-29.548885 4 0.025147 
-29.417847 4 -0.025132 
-29.286810 4 0.024887 
-29.155773 4 -0.024870 
-29.024736 4 0.024627 
-28.893699 4 -0.024607 
-28.762661 4 0.024368 
-28.631624 4 -0.024344 
-28.500587 4 0.024108 
-28.369550 4 -0.024081 
-28.238513 4 0.023848 
-28.107476 4 -0.023817 
-27.976438 4 0.023588 
-27.845401 4 -0.023554 
-27.714364 4 0.023327 
-27.583327 4 -0.023290 
-27.452290 4 0.023066 
-27.321252 4 -0.023026 
-27.190215 4 0.022804 
-27.059178 4 -0.022761 
-26.928141 4 0.022542 
-26.797104 4 -0.022496 
-26.666067 4 0.022280 
-26.535029 4 -0.022230 
-26.403992 4 0.022018 
-26.272955 4 -0.021963 
-26.141918 4 0.021756 
-26.010881 4 -0.021695 
-25.879843 4 0.021495 
-25.748806 4 -0.021425 
-25.617769 4 0.021235 
-25.486732 4 -0.021152 
-25.355695 4 0.020977 
-25.224658 4 -0.020876 
-25.093620 4 0.020721 
-24.962583 4 -0.020596 
-24.831546 4 0.020468 
-24.700509 4 -0.020313 
-24.569472 4 0.020217 
-24.438434 4 -0.020025 
-24.307397 4 0.019969 
-24.176360 4 -0.019733 
-24.045323 4 0.019724 
-23.914286 4 -0.019438 
-23.783249 4 0.019481 
-23.652211 4 -0.019138 
-23.521174 4 0.019240 
-23.390137 4 -0.018836 
-23.259100 4 0.019000 
-23.128063 4 -0.018532 
-22.997025 4 0.018758 
-22.865988 4 -0.018229 
-22.734951 4 0.018515 
-22.603914 4 -0.017926 
-22.472877 4 0.018267 
-22.341840 4 -0.017627 
-22.210802 4 0.018012 
-22.079765 4 -0.017334 
-21.948728 4 0.017749 
-21.817691 4 -0.017049 
-21.686654 4 0.017476 
-21.555616 4 -0.016773 
-21.424579 4 0.017189 
-21.293542 4 -0.016508 
-21.162505 4 0.016889 
-21.031468 4 -0.016256 
-20.900431 4 0.016573 
-20.769393 4 -0.016018 
-20.638356 4 0.016242 
-20.507319 4 -0.015791 
-20.376282 4 0.015897 
-20.245245 4 -0.015576 
-20.114207 4 0.015539 
-19.983170 4 -0.015370 
-19.852133 4 0.015171 
-19.721096 4 -0.015168 
-19.590059 4 0.014799 
-19.459022 4 -0.014967 
-19.327984 4 0.014427 
-19.196947 4 -0.014759 
-19.065910 4 0.014061 
-18.934873 4 -0.014538 
-18.803836 4 0.013709 
-18.672798 4 -0.014297 
-18.541761 4 0.013379 
-18.410724 4 -0.014028 
-18.279687 4 0.013077 
-18.148650 4 -0.013725 
-18.017613 4 0.012810 
-17.886575 4 -0.013380 
-17.755538 4 0.012582 
-17.624501 4 -0.012992 
-17.493464 4 0.012397 
-17.362427 4 -0.012557 
-17.231389 4 0.012255 
-17.100352 4 -0.012078 
-16.969315 4 0.012151 
-16.838278 4 -0.011560 
-16.707241 4 0.012080 
-16.576204 4 -0.011012 
-16.445166 4 0.012028 
-16.314129 4 -0.010448 
-16.183092 4 0.011980 
-16.052055 4 -0.009886 
-15.921018 4 0.011916 
-15.789980 4 -0.009348 
-15.658943 4 0.011813 
-15.527906 4 -0.008858 
-15.396869 4 0.011645 
-15.265832 4 -0.008444 
-15.134795 4 0.011385 
-15.003757 4 -0.008130 
-14.872720 4 0.011007 
-14.741683 4 -0.007942 
-14.610646 4 0.010490 
-14.479609 4 -0.007901 
-14.348571 4 0.009815 
-14.217534 4 -0.008019 
-14.086497 4 0.008974 
-13.955460 4 -0.008300 
-13.824423 4 0.007967 
-13.693386 4 -0.008739 
-13.562348 4 0.006809 
-13.431311 4 -0.009312 
-13.300274 4 0.005528 
-13.169237 4 -0.009985 
-13.038200 4 0.004168 
-12.907162 4 -0.010704 
-12.776125 4 0.002789 
-12.645088 4 -0.011402 
-12.514051 4 0.001464 
-12.383014 4 -0.011999 
-12.251977 4 0.000280 
-12.120939 4 -0.012402 
-11.989902 4 -0.000668 
-11.858865 4 -0.012515 
-11.727828 4 -0.001280 
-11.596791 4 -0.012240 
-11.465753 4 -0.001463 
-11.334716 4 -0.011489 
-11.203679 4 -0.001131 
-11.072642 4 -0.010186 
-10.941605 4 -0.000221 
-10.810568 4 -0.008284 
-10.679530 4 0.001301 
-10.548493 4 -0.005766 
-10.417456 4 0.003429 
-10.286419 4 -0.002661 
-10.155382 4 0.006113 
-10.024344 4 0.000957 
-9.893307 4 0.009245 
-9.762270 4 0.004958 
-9.631233 4 0.012662 
-9.500196 4 0.009154 
-9.369159 4 0.016142 
-9.238121 4 0.013303 
-9.107084 4 0.019411 
-8.976047 4 0.017114 
-8.845010 4 0.022150 
-8.713973 4 0.020253 
-8.582935 4 0.024016 
-8.451898 4 0.022364 
-8.320861 4 0.024654 
-8.189824 4 0.023090 
-8.058787 4 0.023729 
-7.927750 4 0.022096 
-7.796712 4 0.020947 
-7.665675 4 0.019107 
-7.534638 4 0.016092 
-7.403601 4 0.013939 
-7.272564 4 0.009049 
-7.141526 4 0.006538 
-7.010489 4 -0.000164 
-6.879452 4 -0.002983 
-6.748415 4 -0.011370 
-6.617378 4 -0.014316 
-6.486341 4 -0.024210 
-6.355303 4 -0.026938 
-6.224266 4 -0.038131 
-6.093229 4 -0.040106 
-5.962192 4 -0.052376 
-5.831155 4 -0.052873 
-5.700117 4 -0.065988 
-5.569080 4 -0.064127 
-5.438043 4 -0.077835 
-5.307006 4 -0.072650 
-5.175969 4 -0.086649 
-5.044932 4 -0.077191 
-4.913894 4 -0.091088 
-4.782857 4 -0.076551 
-4.651820 4 -0.089829 
-4.520783 4 -0.069671 
-4.389746 4 -0.081677 
-4.258708 4 -0.055711 
-4.127671 4 -0.065705 
-3.996634 4 -0.034117 
-3.865597 4 -0.041421 
-3.734560 4 -0.004688 
-3.603523 4 -0.008959 
-3.472485 4 0.032359 
-3.341448 4 0.030734 
-3.210411 4 0.076297 
-3.079374 4 0.075749 
-2.948337 4 0.125774 
-2.817299 4 0.123159 
-2.686262 4 0.178687 
-2.555225 4 0.169121 
-2.424188 4 0.232088 
-2.293151 4 0.209177 
-2.162114 4 0.282163 
-2.031076 4 0.238723 
-1.900039 4 0.324291 
-1.769002 4 0.253546 
-1.637965 4 0.353184 
-1.506928 4 0.250181 
-1.375890 4 0.363144 
-1.244853 4 0.225881 
-1.113816 4 0.348468 
-0.982779 4 0.178181 
-0.851742 4 0.303880 
-0.720705 4 0.104371 
-0.589667 4 0.224899 
-0.458630 4 0.001222 
-0.327593 4 0.108535 
-0.196556 4 -0.134907 
-0.065519 4 -0.044470 
0.065519 4 -0.306855 
0.196556 4 -0.225392 
0.327593 4 -0.510943 
0.458630 4 -0.415769 
0.589667 4 -0.723206 
0.720705 4 -0.601839 
0.851742 4 -0.885761 
0.982779 4 -0.800791 
1.113816 4 -0.933817 
1.244853 4 -1.006520 
1.375890 4 -0.912240 
1.506928 4 -1.079598 
1.637965 4 -0.964871 
1.769002 4 -0.956622 
1.900039 4 -0.981344 
2.031076 4 -0.809128 
2.162114 4 -0.806339 
2.293151 4 -0.559476 
2.424188 4 -0.395767 
2.555225 4 0.515705 
2.686262 4 1.209377 
2.817299 4 1.348774 
2.948337 4 1.462111 
3.079374 4 1.422369 
3.210411 4 1.385284 
3.341448 4 1.454955 
3.472485 4 1.468713 
3.603523 4 1.456640 
3.734560 4 1.237761 
3.865597 4 1.220812 
3.996634 4 1.089354 
4.127671 4 0.696535 
4.258708 4 0.611383 
4.389746 4 0.249536 
4.520783 4 0.249251 
4.651820 4 -0.066488 
4.782857 4 -0.075901 
4.913894 4 -0.360887 
5.044932 4 -0.316816 
5.175969 4 -0.530014 
5.307006 4 -0.469132 
5.438043 4 -0.587096 
5.569080 4 -0.563115 
5.700117 4 -0.568002 
5.831155 4 -0.594322 
5.962192 4 -0.529985 
6.093229 4 -0.619685 
6.224266 4 -0.488905 
6.355303 4 -0.590674 
6.486341 4 -0.417631 
6.617378 4 -0.505316 
6.748415 4 -0.316599 
6.879452 4 -0.397414 
7.010489 4 -0.211995 
7.141526 4 -0.289477 
7.272564 4 -0.111949 
7.403601 4 -0.189544 
7.534638 4 -0.018532 
7.665675 4 -0.102003 
7.796712 4 0.063170 
7.927750 4 -0.028787 
8.058787 4 0.128950 
8.189824 4 0.028524 
8.320861 4 0.178248 
8.451898 4 0.069077 
8.582935 4 0.211186 
8.713973 4 0.094399 
8.845010 4 0.228108 
8.976047 4 0.106609 
9.107084 4 0.230499 
9.238121 4 0.107602 
9.369159 4 0.220715 
9.500196 4 0.099136 
9.631233 4 0.201780 
9.762270 4 0.082836 
9.893307 4 0.177047 
10.024344 4 0.060567 
10.155382 4 0.149497 
10.286419 4 0.034654 
10.417456 4 0.121378 
10.548493 4 0.007594 
10.679530 4 0.094309 
10.810568 4 -0.018391 
10.941605 4 0.069533 
11.072642 4 -0.041671 
11.203679 4 0.048064 
11.334716 4 -0.061254 
11.465753 4 0.030647 
11.596791 4 -0.076645 
11.727828 4 0.017656 
11.858865 4 -0.087673 
11.989902 4 0.009071 
12.120939 4 -0.094403 
12.251977 4 0.004559 
12.383014 4 -0.097126 
12.514051 4 0.003592 
12.645088 4 -0.096334 
12.776125 4 0.005544 
12.907162 4 -0.092681 
13.038200 4 0.009754 
13.169237 4 -0.086904 
13.300274 4 0.015558 
13.431311 4 -0.079753 
13.562348 4 0.022320 
13.693386 4 -0.071930 
13.824423 4 0.029453 
13.955460 4 -0.064046 
14.086497 4 0.036448 
14.217534 4 -0.056596 
14.348571 4 0.042888 
14.479609 4 -0.049954 
14.610646 4 0.048462 
14.741683 4 -0.044368 
14.872720 4 0.052962 
15.003757 4 -0.039972 
15.134795 4 0.056280 
15.265832 4 -0.036800 
15.396869 4 0.058401 
15.527906 4 -0.034804 
15.658943 4 0.059386 
15.789980 4 -0.033871 
15.921018 4 0.059359 
16.052055 4 -0.033849 
16.183092 4 0.058487 
16.314129 4 -0.034557 
16.445166 4 0.056959 
16.576204 4 -0.035805 
16.707241 4 0.054975 
16.838278 4 -0.037403 
16.969315 4 0.052726 
17.100352 4 -0.039175 
17.231389 4 0.050385 
17.362427 4 -0.040967 
17.493464 4 0.048100 
17.624501 4 -0.042647 
17.755538 4 0.045986 
17.886575 4 -0.044117 
18.017613 4 0.044129 
18.148650 4 -0.045307 
18.279687 4 0.042580 
18.410724 4 -0.046178 
18.541761 4 0.041363 
18.672798 4 -0.046715 
18.803836 4 0.040478 
18.934873 4 -0.046930 
19.065910 4 0.039902 
19.196947 4 -0.046849 
19.327984 4 0.039599 
19.459022 4 -0.046516 
19.590059 4 0.039523 
19.721096 4 -0.045980 
19.852133 4 0.039622 
19.983170 4 -0.045294 
20.114207 4 0.039842 
20.245245 4 -0.044512 
20.376282 4 0.040133 
20.507319 4 -0.043683 
20.638356 4 0.040447 
20.769393 4 -0.042851 
20.900431 4 0.040746 
21.031468 4 -0.042052 
21.162505 4 0.040998 
21.293542 4 -0.041312 
21.424579 4 0.041180 
21.555616 4 -0.040651 
21.686654 4 0.041277 
21.817691 4 -0.040078 
21.948728 4 0.041284 
22.079765 4 -0.039597 
22.210802 4 0.041200 
22.341840 4 -0.039204 
22.472877 4 0.041032 
22.603914 4 -0.038891 
22.734951 4 0.040788 
22.865988 4 -0.038647 
22.997025 4 0.040482 
23.128063 4 -0.038458 
23.259100 4 0.040128 
23.390137 4 -0.038308 
23.521174 4 0.039742 
23.652211 4 -0.038184 
23.783249 4 0.039336 
23.914286 4 -0.038073 
24.045323 4 0.038925 
24.176360 4 -0.037962 
24.307397 4 0.038518 
24.438434 4 -0.037841 
24.569472 4 0.038124 
24.700509 4 -0.037704 
24.831546 4 0.037750 
24.962583 4 -0.037546 
25.093620 4 0.037399 
25.224658 4 -0.037363 
25.355695 4 0.037072 
25.486732 4 -0.037155 
25.617769 4 0.036770 
25.748806 4 -0.036924 
25.879843 4 0.036492 
26.010881 4 -0.036670 
26.141918 4 0.036233 
26.272955 4 -0.036399 
26.403992 4 0.035991 
26.535029 4 -0.036113 
26.666067 4 0.035761 
26.797104 4 -0.035817 
26.928141 4 0.035539 
27.059178 4 -0.035514 
27.190215 4 0.035322 
27.321252 4 -0.035209 
27.452290 4 0.035106 
27.583327 4 -0.034905 
27.714364 4 0.034887 
27.845401 4 -0.034604 
27.976438 4 0.034664 
28.107476 4 -0.034309 
28.238513 4 0.034435 
28.369550 4 -0.034021 
28.500587 4 0.034198 
28.631624 4 -0.033740 
28.762661 4 0.033954 
28.893699 4 -0.033468 
29.024736 4 0.033702 
29.155773 4 -0.033203 
29.286810 4 0.033443 
29.417847 4 -0.032945 
29.548885 4 0.033177 
29.679922 4 -0.032693 
29.810959 4 0.032906 
29.941996 4 -0.032447 
30.073033 4 0.032630 
30.204070 4 -0.032203 
30.335108 4 0.032352 
30.466145 4 -0.031963 
30.597182 4 0.032072 
30.728219 4 -0.031723 
30.859256 4 0.031791 
30.990294 4 -0.031484 
31.121331 4 0.031511 
31.252368 4 -0.031243 
31.383405 4 0.031233 
31.514442 4 -0.031001 
31.645479 4 0.030957 
31.776517 4 -0.030756 
31.907554 4 0.030684 
32.038591 4 -0.030507 
32.169628 4 0.030415 
32.300665 4 -0.030254 
32.431703 4 0.030151 
32.562740 4 -0.029996 
32.693777 4 0.029892 
32.824814 4 -0.029733 
32.955851 4 0.029639 
33.086888 4 -0.029463 
33.217926 4 0.029394 
33.348963 4 -0.029186 
33.480000 4 0.029155 


==> stdMS38pulse18.dat <==
-33.348963 4.5 0.072187 
-33.217926 4.5 -0.072108 
-33.086888 4.5 0.072276 
-32.955851 4.5 -0.072209 
-32.824814 4.5 0.072363 
-32.693777 4.5 -0.072309 
-32.562740 4.5 0.072447 
-32.431703 4.5 -0.072409 
-32.300665 4.5 0.072530 
-32.169628 4.5 -0.072508 
-32.038591 4.5 0.072611 
-31.907554 4.5 -0.072607 
-31.776517 4.5 0.072691 
-31.645479 4.5 -0.072704 
-31.514442 4.5 0.072769 
-31.383405 4.5 -0.072801 
-31.252368 4.5 0.072845 
-31.121331 4.5 -0.072897 
-30.990294 4.5 0.072921 
-30.859256 4.5 -0.072992 
-30.728219 4.5 0.072994 
-30.597182 4.5 -0.073085 
-30.466145 4.5 0.073067 
-30.335108 4.5 -0.073177 
-30.204070 4.5 0.073138 
-30.073033 4.5 -0.073268 
-29.941996 4.5 0.073208 
-29.810959 4.5 -0.073356 
-29.679922 4.5 0.073277 
-29.548885 4.5 -0.073444 
-29.417847 4.5 0.073344 
-29.286810 4.5 -0.073530 
-29.155773 4.5 0.073410 
-29.024736 4.5 -0.073615 
-28.893699 4.5 0.073475 
-28.762661 4.5 -0.073698 
-28.631624 4.5 0.073538 
-28.500587 4.5 -0.073780 
-28.369550 4.5 0.073599 
-28.238513 4.5 -0.073860 
-28.107476 4.5 0.073658 
-27.976438 4.5 -0.073940 
-27.845401 4.5 0.073716 
-27.714364 4.5 -0.074019 
-27.583327 4.5 0.073771 
-27.452290 4.5 -0.074097 
-27.321252 4.5 0.073824 
-27.190215 4.5 -0.074174 
-27.059178 4.5 0.073875 
-26.928141 4.5 -0.074249 
-26.797104 4.5 0.073925 
-26.666067 4.5 -0.074324 
-26.535029 4.5 0.073972 
-26.403992 4.5 -0.074397 
-26.272955 4.5 0.074019 
-26.141918 4.5 -0.074468 
-26.010881 4.5 0.074064 
-25.879843 4.5 -0.074536 
-25.748806 4.5 0.074110 
-25.617769 4.5 -0.074601 
-25.486732 4.5 0.074156 
-25.355695 4.5 -0.074662 
-25.224658 4.5 0.074203 
-25.093620 4.5 -0.074718 
-24.962583 4.5 0.074253 
-24.831546 4.5 -0.074768 
-24.700509 4.5 0.074306 
-24.569472 4.5 -0.074812 
-24.438434 4.5 0.074363 
-24.307397 4.5 -0.074848 
-24.176360 4.5 0.074424 
-24.045323 4.5 -0.074876 
-23.914286 4.5 0.074491 
-23.783249 4.5 -0.074897 
-23.652211 4.5 0.074563 
-23.521174 4.5 -0.074909 
-23.390137 4.5 0.074640 
-23.259100 4.5 -0.074914 
-23.128063 4.5 0.074721 
-22.997025 4.5 -0.074912 
-22.865988 4.5 0.074805 
-22.734951 4.5 -0.074905 
-22.603914 4.5 0.074891 
-22.472877 4.5 -0.074894 
-22.341840 4.5 0.074977 
-22.210802 4.5 -0.074883 
-22.079765 4.5 0.075060 
-21.948728 4.5 -0.074873 
-21.817691 4.5 0.075137 
-21.686654 4.5 -0.074869 
-21.555616 4.5 0.075205 
-21.424579 4.5 -0.074872 
-21.293542 4.5 0.075261 
-21.162505 4.5 -0.074887 
-21.031468 4.5 0.075302 
-20.900431 4.5 -0.074915 
-20.769393 4.5 0.075325 
-20.638356 4.5 -0.074960 
-20.507319 4.5 0.075330 
-20.376282 4.5 -0.075022 
-20.245245 4.5 0.075315 
-20.114207 4.5 -0.075102 
-19.983170 4.5 0.075282 
-19.852133 4.5 -0.075199 
-19.721096 4.5 0.075231 
-19.590059 4.5 -0.075309 
-19.459022 4.5 0.075167 
-19.327984 4.5 -0.075428 
-19.196947 4.5 0.075096 
-19.065910 4.5 -0.075550 
-18.934873 4.5 0.075024 
-18.803836 4.5 -0.075666 
-18.672798 4.5 0.074960 
-18.541761 4.5 -0.075769 
-18.410724 4.5 0.074915 
-18.279687 4.5 -0.075847 
-18.148650 4.5 0.074899 
-18.017613 4.5 -0.075891 
-17.886575 4.5 0.074922 
-17.755538 4.5 -0.075889 
-17.624501 4.5 0.074995 
-17.493464 4.5 -0.075833 
-17.362427 4.5 0.075125 
-17.231389 4.5 -0.075717 
-17.100352 4.5 0.075317 
-16.969315 4.5 -0.075537 
-16.838278 4.5 0.075573 
-16.707241 4.5 -0.075294 
-16.576204 4.5 0.075890 
-16.445166 4.5 -0.074995 
-16.314129 4.5 0.076259 
-16.183092 4.5 -0.074650 
-16.052055 4.5 0.076666 
-15.921018 4.5 -0.074278 
-15.789980 4.5 0.077089 
-15.658943 4.5 -0.073904 
-15.527906 4.5 0.077501 
-15.396869 4.5 -0.073557 
-15.265832 4.5 0.077870 
-15.134795 4.5 -0.073273 
-15.003757 4.5 0.078159 
-14.872720 4.5 -0.073090 
-14.741683 4.5 0.078329 
-14.610646 4.5 -0.073047 
-14.479609 4.5 0.078342 
-14.348571 4.5 -0.073181 
-14.217534 4.5 0.078162 
-14.086497 4.5 -0.073527 
-13.955460 4.5 0.077759 
-13.824423 4.5 -0.074107 
-13.693386 4.5 0.077117 
-13.562348 4.5 -0.074935 
-13.431311 4.5 0.076228 
-13.300274 4.5 -0.076007 
-13.169237 4.5 0.075107 
-13.038200 4.5 -0.077300 
-12.907162 4.5 0.073786 
-12.776125 4.5 -0.078771 
-12.645088 4.5 0.072321 
-12.514051 4.5 -0.080353 
-12.383014 4.5 0.070790 
-12.251977 4.5 -0.081956 
-12.120939 4.5 0.069294 
-11.989902 4.5 -0.083471 
-11.858865 4.5 0.067954 
-11.727828 4.5 -0.084769 
-11.596791 4.5 0.066906 
-11.465753 4.5 -0.085709 
-11.334716 4.5 0.066292 
-11.203679 4.5 -0.086148 
-11.072642 4.5 0.066256 
-10.941605 4.5 -0.085947 
-10.810568 4.5 0.066929 
-10.679530 4.5 -0.084987 
-10.548493 4.5 0.068415 
-10.417456 4.5 -0.083176 
-10.286419 4.5 0.070783 
-10.155382 4.5 -0.080469 
-10.024344 4.5 0.074052 
-9.893307 4.5 -0.076879 
-9.762270 4.5 0.078174 
-9.631233 4.5 -0.072485 
-9.500196 4.5 0.083030 
-9.369159 4.5 -0.067448 
-9.238121 4.5 0.088420 
-9.107084 4.5 -0.062013 
-8.976047 4.5 0.094061 
-8.845010 4.5 -0.056507 
-8.713973 4.5 0.099590 
-8.582935 4.5 -0.051336 
-8.451898 4.5 0.104573 
-8.320861 4.5 -0.046969 
-8.189824 4.5 0.108522 
-8.058787 4.5 -0.043914 
-7.927750 4.5 0.110919 
-7.796712 4.5 -0.042693 
-7.665675 4.5 0.111252 
-7.534638 4.5 -0.043799 
-7.403601 4.5 0.109048 
-7.272564 4.5 -0.047656 
-7.141526 4.5 0.103921 
-7.010489 4.5 -0.054576 
-6.879452 4.5 0.095622 
-6.748415 4.5 -0.064706 
-6.617378 4.5 0.084089 
-6.486341 4.5 -0.077990 
-6.355303 4.5 0.069494 
-6.224266 4.5 -0.094122 
-6.093229 4.5 0.052291 
-5.962192 4.5 -0.112517 
-5.831155 4.5 0.033241 
-5.700117 4.5 -0.132289 
-5.569080 4.5 0.013425 
-5.438043 4.5 -0.152251 
-5.307006 4.5 -0.005780 
-5.175969 4.5 -0.170933 
-5.044932 4.5 -0.022744 
-4.913894 4.5 -0.186638 
-4.782857 4.5 -0.035669 
-4.651820 4.5 -0.197519 
-4.520783 4.5 -0.042688 
-4.389746 4.5 -0.201690 
-4.258708 4.5 -0.041985 
-4.127671 4.5 -0.197349 
-3.996634 4.5 -0.031915 
-3.865597 4.5 -0.182910 
-3.734560 4.5 -0.011146 
-3.603523 4.5 -0.157152 
-3.472485 4.5 0.021203 
-3.341448 4.5 -0.119387 
-3.210411 4.5 0.065392 
-3.079374 4.5 -0.069698 
-2.948337 4.5 0.120878 
-2.817299 4.5 -0.009217 
-2.686262 4.5 0.186072 
-2.555225 4.5 0.059586 
-2.424188 4.5 0.258072 
-2.293151 4.5 0.132783 
-2.162114 4.5 0.332407 
-2.031076 4.5 0.205221 
-1.900039 4.5 0.402932 
-1.769002 4.5 0.271176 
-1.637965 4.5 0.462094 
-1.506928 4.5 0.325103 
-1.375890 4.5 0.501736 
-1.244853 4.5 0.361822 
-1.113816 4.5 0.514360 
-0.982779 4.5 0.375757 
-0.851742 4.5 0.494267 
-0.720705 4.5 0.359758 
-0.589667 4.5 0.437564 
-0.458630 4.5 0.304521 
-0.327593 4.5 0.340423 
-0.196556 4.5 0.198872 
-0.065519 4.5 0.195955 
0.065519 4.5 0.030594 
0.196556 4.5 -0.009157 
0.327593 4.5 -0.210278 
0.458630 4.5 -0.292995 
0.589667 4.5 -0.514086 
0.720705 4.5 -0.647909 
0.851742 4.5 -0.809301 
0.982779 4.5 -0.987117 
1.113816 4.5 -1.037319 
1.244853 4.5 -1.169880 
1.375890 4.5 -1.282968 
1.506928 4.5 -1.176521 
1.637965 4.5 -1.329524 
1.769002 4.5 -1.393398 
1.900039 4.5 -1.195944 
2.031076 4.5 -1.143727 
2.162114 4.5 -1.191744 
2.293151 4.5 -1.231918 
2.424188 4.5 -0.788910 
2.555225 4.5 0.771703 
2.686262 4.5 0.809673 
2.817299 4.5 0.977798 
2.948337 4.5 1.222445 
3.079374 4.5 1.131073 
3.210411 4.5 1.152052 
3.341448 4.5 1.319676 
3.472485 4.5 1.194991 
3.603523 4.5 1.107776 
3.734560 4.5 1.164078 
3.865597 4.5 1.012151 
3.996634 4.5 0.870521 
4.127671 4.5 0.889324 
4.258708 4.5 0.615889 
4.389746 4.5 0.679601 
4.520783 4.5 0.413865 
4.651820 4.5 0.439422 
4.782857 4.5 0.152236 
4.913894 4.5 0.154686 
5.044932 4.5 -0.096882 
5.175969 4.5 -0.066507 
5.307006 4.5 -0.261697 
5.438043 4.5 -0.210016 
5.569080 4.5 -0.352767 
5.700117 4.5 -0.287961 
5.831155 4.5 -0.391036 
5.962192 4.5 -0.367307 
6.093229 4.5 -0.426670 
6.224266 4.5 -0.420130 
6.355303 4.5 -0.420419 
6.486341 4.5 -0.426387 
6.617378 4.5 -0.371428 
6.748415 4.5 -0.396374 
6.879452 4.5 -0.305805 
7.010489 4.5 -0.349550 
7.141526 4.5 -0.233440 
7.272564 4.5 -0.293777 
7.403601 4.5 -0.158815 
7.534638 4.5 -0.230507 
7.665675 4.5 -0.087164 
7.796712 4.5 -0.164889 
7.927750 4.5 -0.021134 
8.058787 4.5 -0.103327 
8.189824 4.5 0.036724 
8.320861 4.5 -0.049158 
8.451898 4.5 0.084067 
8.582935 4.5 -0.004745 
8.713973 4.5 0.120676 
8.845010 4.5 0.028212 
8.976047 4.5 0.147091 
9.107084 4.5 0.049288 
9.238121 4.5 0.164047 
9.369159 4.5 0.058957 
9.500196 4.5 0.172446 
9.631233 4.5 0.058603 
9.762270 4.5 0.173021 
9.893307 4.5 0.050489 
10.024344 4.5 0.166567 
10.155382 4.5 0.037061 
10.286419 4.5 0.154377 
10.417456 4.5 0.020336 
10.548493 4.5 0.138255 
10.679530 4.5 0.001836 
10.810568 4.5 0.120128 
10.941605 4.5 -0.017178 
11.072642 4.5 0.101659 
11.203679 4.5 -0.035531 
11.334716 4.5 0.084090 
11.465753 4.5 -0.052187 
11.596791 4.5 0.068308 
11.727828 4.5 -0.066389 
11.858865 4.5 0.054956 
11.989902 4.5 -0.077723 
12.120939 4.5 0.044467 
12.251977 4.5 -0.086072 
12.383014 4.5 0.037047 
12.514051 4.5 -0.091533 
12.645088 4.5 0.032665 
12.776125 4.5 -0.094340 
12.907162 4.5 0.031077 
13.038200 4.5 -0.094817 
13.169237 4.5 0.031884 
13.300274 4.5 -0.093349 
13.431311 4.5 0.034590 
13.562348 4.5 -0.090362 
13.693386 4.5 0.038666 
13.824423 4.5 -0.086296 
13.955460 4.5 0.043593 
14.086497 4.5 -0.081584 
14.217534 4.5 0.048900 
14.348571 4.5 -0.076627 
14.479609 4.5 0.054187 
14.610646 4.5 -0.071776 
14.741683 4.5 0.059133 
14.872720 4.5 -0.067319 
15.003757 4.5 0.063501 
15.134795 4.5 -0.063474 
15.265832 4.5 0.067141 
15.396869 4.5 -0.060383 
15.527906 4.5 0.069973 
15.658943 4.5 -0.058117 
15.789980 4.5 0.071981 
15.921018 4.5 -0.056679 
16.052055 4.5 0.073202 
16.183092 4.5 -0.056021 
16.314129 4.5 0.073710 
16.445166 4.5 -0.056049 
16.576204 4.5 0.073610 
16.707241 4.5 -0.056645 
16.838278 4.5 0.073022 
16.969315 4.5 -0.057674 
17.100352 4.5 0.072075 
17.231389 4.5 -0.058999 
17.362427 4.5 0.070897 
17.493464 4.5 -0.060490 
17.624501 4.5 0.069608 
17.755538 4.5 -0.062031 
17.886575 4.5 0.068313 
18.017613 4.5 -0.063523 
18.148650 4.5 0.067101 
18.279687 4.5 -0.064891 
18.410724 4.5 0.066038 
18.541761 4.5 -0.066081 
18.672798 4.5 0.065170 
18.803836 4.5 -0.067058 
18.934873 4.5 0.064524 
19.065910 4.5 -0.067808 
19.196947 4.5 0.064106 
19.327984 4.5 -0.068334 
19.459022 4.5 0.063908 
19.590059 4.5 -0.068652 
19.721096 4.5 0.063910 
19.852133 4.5 -0.068785 
19.983170 4.5 0.064082 
20.114207 4.5 -0.068767 
20.245245 4.5 0.064389 
20.376282 4.5 -0.068633 
20.507319 4.5 0.064795 
20.638356 4.5 -0.068420 
20.769393 4.5 0.065263 
20.900431 4.5 -0.068161 
21.031468 4.5 0.065759 
21.162505 4.5 -0.067889 
21.293542 4.5 0.066256 
21.424579 4.5 -0.067629 
21.555616 4.5 0.066728 
21.686654 4.5 -0.067403 
21.817691 4.5 0.067158 
21.948728 4.5 -0.067226 
22.079765 4.5 0.067533 
22.210802 4.5 -0.067107 
22.341840 4.5 0.067849 
22.472877 4.5 -0.067050 
22.603914 4.5 0.068102 
22.734951 4.5 -0.067055 
22.865988 4.5 0.068295 
22.997025 4.5 -0.067116 
23.128063 4.5 0.068435 
23.259100 4.5 -0.067228 
23.390137 4.5 0.068529 
23.521174 4.5 -0.067380 
23.652211 4.5 0.068588 
23.783249 4.5 -0.067564 
23.914286 4.5 0.068620 
24.045323 4.5 -0.067768 
24.176360 4.5 0.068637 
24.307397 4.5 -0.067984 
24.438434 4.5 0.068646 
24.569472 4.5 -0.068203 
24.700509 4.5 0.068656 
24.831546 4.5 -0.068417 
24.962583 4.5 0.068674 
25.093620 4.5 -0.068620 
25.224658 4.5 0.068704 
25.355695 4.5 -0.068809 
25.486732 4.5 0.068750 
25.617769 4.5 -0.068982 
25.748806 4.5 0.068812 
25.879843 4.5 -0.069136 
26.010881 4.5 0.068892 
26.141918 4.5 -0.069273 
26.272955 4.5 0.068989 
26.403992 4.5 -0.069394 
26.535029 4.5 0.069101 
26.666067 4.5 -0.069500 
26.797104 4.5 0.069226 
26.928141 4.5 -0.069594 
27.059178 4.5 0.069360 
27.190215 4.5 -0.069680 
27.321252 4.5 0.069501 
27.452290 4.5 -0.069759 
27.583327 4.5 0.069647 
27.714364 4.5 -0.069835 
27.845401 4.5 0.069794 
27.976438 4.5 -0.069909 
28.107476 4.5 0.069940 
28.238513 4.5 -0.069985 
28.369550 4.5 0.070083 
28.500587 4.5 -0.070064 
28.631624 4.5 0.070222 
28.762661 4.5 -0.070147 
28.893699 4.5 0.070355 
29.024736 4.5 -0.070234 
29.155773 4.5 0.070483 
29.286810 4.5 -0.070326 
29.417847 4.5 0.070604 
29.548885 4.5 -0.070424 
29.679922 4.5 0.070720 
29.810959 4.5 -0.070526 
29.941996 4.5 0.070829 
30.073033 4.5 -0.070633 
30.204070 4.5 0.070934 
30.335108 4.5 -0.070743 
30.466145 4.5 0.071034 
30.597182 4.5 -0.070855 
30.728219 4.5 0.071131 
30.859256 4.5 -0.070970 
30.990294 4.5 0.071225 
31.121331 4.5 -0.071085 
31.252368 4.5 0.071317 
31.383405 4.5 -0.071200 
31.514442 4.5 0.071409 
31.645479 4.5 -0.071313 
31.776517 4.5 0.071501 
31.907554 4.5 -0.071424 
32.038591 4.5 0.071595 
32.169628 4.5 -0.071532 
32.300665 4.5 0.071690 
32.431703 4.5 -0.071634 
32.562740 4.5 0.071790 
32.693777 4.5 -0.071731 
32.824814 4.5 0.071895 
32.955851 4.5 -0.071820 
33.086888 4.5 0.072006 
33.217926 4.5 -0.071899 
33.348963 4.5 0.072125 
33.480000 4.5 -0.071967 


==> stdMS38pulse2.dat <==
-33.348963 0.5 0.008514 
-33.217926 0.5 -0.008409 
-33.086888 0.5 0.008516 
-32.955851 0.5 -0.008409 
-32.824814 0.5 0.008516 
-32.693777 0.5 -0.008408 
-32.562740 0.5 0.008517 
-32.431703 0.5 -0.008407 
-32.300665 0.5 0.008517 
-32.169628 0.5 -0.008407 
-32.038591 0.5 0.008518 
-31.907554 0.5 -0.008406 
-31.776517 0.5 0.008518 
-31.645479 0.5 -0.008406 
-31.514442 0.5 0.008518 
-31.383405 0.5 -0.008406 
-31.252368 0.5 0.008519 
-31.121331 0.5 -0.008406 
-30.990294 0.5 0.008519 
-30.859256 0.5 -0.008406 
-30.728219 0.5 0.008519 
-30.597182 0.5 -0.008406 
-30.466145 0.5 0.008518 
-30.335108 0.5 -0.008406 
-30.204070 0.5 0.008518 
-30.073033 0.5 -0.008406 
-29.941996 0.5 0.008518 
-29.810959 0.5 -0.008406 
-29.679922 0.5 0.008518 
-29.548885 0.5 -0.008407 
-29.417847 0.5 0.008517 
-29.286810 0.5 -0.008407 
-29.155773 0.5 0.008517 
-29.024736 0.5 -0.008407 
-28.893699 0.5 0.008517 
-28.762661 0.5 -0.008407 
-28.631624 0.5 0.008517 
-28.500587 0.5 -0.008407 
-28.369550 0.5 0.008517 
-28.238513 0.5 -0.008407 
-28.107476 0.5 0.008517 
-27.976438 0.5 -0.008407 
-27.845401 0.5 0.008518 
-27.714364 0.5 -0.008406 
-27.583327 0.5 0.008518 
-27.452290 0.5 -0.008405 
-27.321252 0.5 0.008519 
-27.190215 0.5 -0.008405 
-27.059178 0.5 0.008520 
-26.928141 0.5 -0.008404 
-26.797104 0.5 0.008521 
-26.666067 0.5 -0.008403 
-26.535029 0.5 0.008522 
-26.403992 0.5 -0.008402 
-26.272955 0.5 0.008523 
-26.141918 0.5 -0.008401 
-26.010881 0.5 0.008524 
-25.879843 0.5 -0.008400 
-25.748806 0.5 0.008524 
-25.617769 0.5 -0.008400 
-25.486732 0.5 0.008524 
-25.355695 0.5 -0.008400 
-25.224658 0.5 0.008523 
-25.093620 0.5 -0.008402 
-24.962583 0.5 0.008521 
-24.831546 0.5 -0.008404 
-24.700509 0.5 0.008519 
-24.569472 0.5 -0.008406 
-24.438434 0.5 0.008516 
-24.307397 0.5 -0.008410 
-24.176360 0.5 0.008511 
-24.045323 0.5 -0.008415 
-23.914286 0.5 0.008506 
-23.783249 0.5 -0.008421 
-23.652211 0.5 0.008500 
-23.521174 0.5 -0.008427 
-23.390137 0.5 0.008494 
-23.259100 0.5 -0.008434 
-23.128063 0.5 0.008487 
-22.997025 0.5 -0.008440 
-22.865988 0.5 0.008480 
-22.734951 0.5 -0.008447 
-22.603914 0.5 0.008474 
-22.472877 0.5 -0.008452 
-22.341840 0.5 0.008469 
-22.210802 0.5 -0.008457 
-22.079765 0.5 0.008465 
-21.948728 0.5 -0.008459 
-21.817691 0.5 0.008464 
-21.686654 0.5 -0.008460 
-21.555616 0.5 0.008465 
-21.424579 0.5 -0.008457 
-21.293542 0.5 0.008469 
-21.162505 0.5 -0.008451 
-21.031468 0.5 0.008476 
-20.900431 0.5 -0.008443 
-20.769393 0.5 0.008486 
-20.638356 0.5 -0.008431 
-20.507319 0.5 0.008499 
-20.376282 0.5 -0.008417 
-20.245245 0.5 0.008515 
-20.114207 0.5 -0.008400 
-19.983170 0.5 0.008532 
-19.852133 0.5 -0.008382 
-19.721096 0.5 0.008550 
-19.590059 0.5 -0.008364 
-19.459022 0.5 0.008567 
-19.327984 0.5 -0.008348 
-19.196947 0.5 0.008582 
-19.065910 0.5 -0.008335 
-18.934873 0.5 0.008593 
-18.803836 0.5 -0.008327 
-18.672798 0.5 0.008597 
-18.541761 0.5 -0.008327 
-18.410724 0.5 0.008594 
-18.279687 0.5 -0.008334 
-18.148650 0.5 0.008581 
-18.017613 0.5 -0.008353 
-17.886575 0.5 0.008558 
-17.755538 0.5 -0.008382 
-17.624501 0.5 0.008522 
-17.493464 0.5 -0.008423 
-17.362427 0.5 0.008475 
-17.231389 0.5 -0.008476 
-17.100352 0.5 0.008417 
-16.969315 0.5 -0.008539 
-16.838278 0.5 0.008350 
-16.707241 0.5 -0.008609 
-16.576204 0.5 0.008277 
-16.445166 0.5 -0.008684 
-16.314129 0.5 0.008201 
-16.183092 0.5 -0.008759 
-16.052055 0.5 0.008128 
-15.921018 0.5 -0.008829 
-15.789980 0.5 0.008064 
-15.658943 0.5 -0.008887 
-15.527906 0.5 0.008014 
-15.396869 0.5 -0.008926 
-15.265832 0.5 0.007987 
-15.134795 0.5 -0.008940 
-15.003757 0.5 0.007988 
-14.872720 0.5 -0.008921 
-14.741683 0.5 0.008025 
-14.610646 0.5 -0.008866 
-14.479609 0.5 0.008100 
-14.348571 0.5 -0.008770 
-14.217534 0.5 0.008218 
-14.086497 0.5 -0.008631 
-13.955460 0.5 0.008377 
-13.824423 0.5 -0.008451 
-13.693386 0.5 0.008577 
-13.562348 0.5 -0.008234 
-13.431311 0.5 0.008808 
-13.300274 0.5 -0.007990 
-13.169237 0.5 0.009062 
-13.038200 0.5 -0.007730 
-12.907162 0.5 0.009324 
-12.776125 0.5 -0.007471 
-12.645088 0.5 0.009575 
-12.514051 0.5 -0.007234 
-12.383014 0.5 0.009793 
-12.251977 0.5 -0.007040 
-12.120939 0.5 0.009955 
-11.989902 0.5 -0.006915 
-11.858865 0.5 0.010037 
-11.727828 0.5 -0.006884 
-11.596791 0.5 0.010013 
-11.465753 0.5 -0.006969 
-11.334716 0.5 0.009861 
-11.203679 0.5 -0.007190 
-11.072642 0.5 0.009567 
-10.941605 0.5 -0.007561 
-10.810568 0.5 0.009118 
-10.679530 0.5 -0.008086 
-10.548493 0.5 0.008517 
-10.417456 0.5 -0.008762 
-10.286419 0.5 0.007773 
-10.155382 0.5 -0.009568 
-10.024344 0.5 0.006911 
-9.893307 0.5 -0.010475 
-9.762270 0.5 0.005971 
-9.631233 0.5 -0.011435 
-9.500196 0.5 0.005006 
-9.369159 0.5 -0.012388 
-9.238121 0.5 0.004083 
-9.107084 0.5 -0.013260 
-8.976047 0.5 0.003281 
-8.845010 0.5 -0.013969 
-8.713973 0.5 0.002687 
-8.582935 0.5 -0.014425 
-8.451898 0.5 0.002392 
-8.320861 0.5 -0.014538 
-8.189824 0.5 0.002483 
-8.058787 0.5 -0.014223 
-7.927750 0.5 0.003038 
-7.796712 0.5 -0.013411 
-7.665675 0.5 0.004119 
-7.534638 0.5 -0.012053 
-7.403601 0.5 0.005758 
-7.272564 0.5 -0.010133 
-7.141526 0.5 0.007954 
-7.010489 0.5 -0.007670 
-6.879452 0.5 0.010666 
-6.748415 0.5 -0.004733 
-6.617378 0.5 0.013800 
-6.486341 0.5 -0.001437 
-6.355303 0.5 0.017213 
-6.224266 0.5 0.002046 
-6.093229 0.5 0.020709 
-5.962192 0.5 0.005494 
-5.831155 0.5 0.024040 
-5.700117 0.5 0.008640 
-5.569080 0.5 0.026919 
-5.438043 0.5 0.011179 
-5.307006 0.5 0.029029 
-5.175969 0.5 0.012784 
-5.044932 0.5 0.030041 
-4.913894 0.5 0.013130 
-4.782857 0.5 0.029636 
-4.651820 0.5 0.011912 
-4.520783 0.5 0.027533 
-4.389746 0.5 0.008877 
-4.258708 0.5 0.023517 
-4.127671 0.5 0.003853 
-3.996634 0.5 0.017468 
-3.865597 0.5 -0.003217 
-3.734560 0.5 0.009395 
-3.603523 0.5 -0.012252 
-3.472485 0.5 -0.000540 
-3.341448 0.5 -0.023001 
-3.210411 0.5 -0.011996 
-3.079374 0.5 -0.035027 
-2.948337 0.5 -0.024444 
-2.817299 0.5 -0.047699 
-2.686262 0.5 -0.037158 
-2.555225 0.5 -0.060197 
-2.424188 0.5 -0.049235 
-2.293151 0.5 -0.071534 
-2.162114 0.5 -0.059618 
-2.031076 0.5 -0.080597 
-1.900039 0.5 -0.067150 
-1.769002 0.5 -0.086202 
-1.637965 0.5 -0.070635 
-1.506928 0.5 -0.087168 
-1.375890 0.5 -0.068919 
-1.244853 0.5 -0.082404 
-1.113816 0.5 -0.060981 
-0.982779 0.5 -0.071003 
-0.851742 0.5 -0.046037 
-0.720705 0.5 -0.052339 
-0.589667 0.5 -0.023642 
-0.458630 0.5 -0.026186 
-0.327593 0.5 0.006185 
-0.196556 0.5 0.007174 
-0.065519 0.5 0.042845 
0.065519 0.5 0.046831 
0.196556 0.5 0.085043 
0.327593 0.5 0.091146 
0.458630 0.5 0.130710 
0.589667 0.5 0.137694 
0.720705 0.5 0.176987 
0.851742 0.5 0.183301 
0.982779 0.5 0.220321 
1.113816 0.5 0.224183 
1.244853 0.5 0.256667 
1.375890 0.5 0.256187 
1.506928 0.5 0.281771 
1.637965 0.5 0.275061 
1.769002 0.5 0.291449 
1.900039 0.5 0.276662 
2.031076 0.5 0.281778 
2.162114 0.5 0.257076 
2.293151 0.5 0.249158 
2.424188 0.5 0.212657 
2.555225 0.5 0.190302 
2.686262 0.5 0.140100 
2.817299 0.5 0.102300 
2.948337 0.5 0.036806 
3.079374 0.5 -0.016896 
3.210411 0.5 -0.098060 
3.341448 0.5 -0.166925 
3.472485 0.5 -0.261127 
3.603523 0.5 -0.341790 
3.734560 0.5 -0.441009 
3.865597 0.5 -0.526266 
3.996634 0.5 -0.616794 
4.127671 0.5 -0.697129 
4.258708 0.5 -0.765489 
4.389746 0.5 -0.830406 
4.520783 0.5 -0.873735 
4.651820 0.5 -0.908385 
4.782857 0.5 -0.931778 
4.913894 0.5 -0.933898 
5.044932 0.5 -0.911387 
5.175969 0.5 -0.913985 
5.307006 0.5 -0.820391 
5.438043 0.5 -0.755533 
5.569080 0.5 -0.720183 
5.700117 0.5 -0.371626 
5.831155 0.5 -0.364938 
5.962192 0.5 0.621448 
6.093229 0.5 1.027675 
6.224266 0.5 1.240780 
6.355303 0.5 1.357288 
6.486341 0.5 1.427132 
6.617378 0.5 1.460362 
6.748415 0.5 1.491259 
6.879452 0.5 1.482377 
7.010489 0.5 1.442610 
7.141526 0.5 1.349317 
7.272564 0.5 1.234702 
7.403601 0.5 1.080864 
7.534638 0.5 0.902635 
7.665675 0.5 0.647599 
7.796712 0.5 0.306507 
7.927750 0.5 0.048118 
8.058787 0.5 -0.144555 
8.189824 0.5 -0.284589 
8.320861 0.5 -0.396338 
8.451898 0.5 -0.475820 
8.582935 0.5 -0.543095 
8.713973 0.5 -0.582284 
8.845010 0.5 -0.620485 
8.976047 0.5 -0.627775 
9.107084 0.5 -0.644764 
9.238121 0.5 -0.625066 
9.369159 0.5 -0.625068 
9.500196 0.5 -0.583087 
9.631233 0.5 -0.568595 
9.762270 0.5 -0.509800 
9.893307 0.5 -0.483455 
10.024344 0.5 -0.413820 
10.155382 0.5 -0.379649 
10.286419 0.5 -0.305133 
10.417456 0.5 -0.268305 
10.548493 0.5 -0.194261 
10.679530 0.5 -0.159790 
10.810568 0.5 -0.090386 
10.941605 0.5 -0.061995 
11.072642 0.5 0.000054 
11.203679 0.5 0.020244 
11.334716 0.5 0.073528 
11.465753 0.5 0.084698 
11.596791 0.5 0.128775 
11.727828 0.5 0.130984 
11.858865 0.5 0.166071 
11.989902 0.5 0.159920 
12.120939 0.5 0.186674 
12.251977 0.5 0.173103 
12.383014 0.5 0.192490 
12.514051 0.5 0.172650 
12.645088 0.5 0.185863 
12.776125 0.5 0.161034 
12.907162 0.5 0.169422 
13.038200 0.5 0.140939 
13.169237 0.5 0.145925 
13.300274 0.5 0.115107 
13.431311 0.5 0.118094 
13.562348 0.5 0.086178 
13.693386 0.5 0.088456 
13.824423 0.5 0.056537 
13.955460 0.5 0.059203 
14.086497 0.5 0.028191 
14.217534 0.5 0.032106 
14.348571 0.5 0.002692 
14.479609 0.5 0.008465 
14.610646 0.5 -0.018877 
14.741683 0.5 -0.010879 
14.872720 0.5 -0.035888 
15.003757 0.5 -0.025513 
15.134795 0.5 -0.048115 
15.265832 0.5 -0.035390 
15.396869 0.5 -0.055673 
15.527906 0.5 -0.040765 
15.658943 0.5 -0.058941 
15.789980 0.5 -0.042120 
15.921018 0.5 -0.058495 
16.052055 0.5 -0.040098 
16.183092 0.5 -0.055032 
16.314129 0.5 -0.035432 
16.445166 0.5 -0.049313 
16.576204 0.5 -0.028887 
16.707241 0.5 -0.042097 
16.838278 0.5 -0.021207 
16.969315 0.5 -0.034102 
17.100352 0.5 -0.013074 
17.231389 0.5 -0.025965 
17.362427 0.5 -0.005074 
17.493464 0.5 -0.018215 
17.624501 0.5 0.002321 
17.755538 0.5 -0.011262 
17.886575 0.5 0.008761 
18.017613 0.5 -0.005392 
18.148650 0.5 0.014019 
18.279687 0.5 -0.000772 
18.410724 0.5 0.017983 
18.541761 0.5 0.002536 
18.672798 0.5 0.020642 
18.803836 0.5 0.004566 
18.934873 0.5 0.022067 
19.065910 0.5 0.005423 
19.196947 0.5 0.022392 
19.327984 0.5 0.005266 
19.459022 0.5 0.021797 
19.590059 0.5 0.004287 
19.721096 0.5 0.020484 
19.852133 0.5 0.002696 
19.983170 0.5 0.018664 
20.114207 0.5 0.000701 
20.245245 0.5 0.016542 
20.376282 0.5 -0.001500 
20.507319 0.5 0.014304 
20.638356 0.5 -0.003735 
20.769393 0.5 0.012109 
20.900431 0.5 -0.005858 
21.031468 0.5 0.010085 
21.162505 0.5 -0.007758 
21.293542 0.5 0.008327 
21.424579 0.5 -0.009358 
21.555616 0.5 0.006896 
21.686654 0.5 -0.010613 
21.817691 0.5 0.005821 
21.948728 0.5 -0.011507 
22.079765 0.5 0.005105 
22.210802 0.5 -0.012050 
22.341840 0.5 0.004727 
22.472877 0.5 -0.012272 
22.603914 0.5 0.004650 
22.734951 0.5 -0.012216 
22.865988 0.5 0.004824 
22.997025 0.5 -0.011938 
23.128063 0.5 0.005193 
23.259100 0.5 -0.011493 
23.390137 0.5 0.005699 
23.521174 0.5 -0.010939 
23.652211 0.5 0.006286 
23.783249 0.5 -0.010331 
23.914286 0.5 0.006904 
24.045323 0.5 -0.009715 
24.176360 0.5 0.007507 
24.307397 0.5 -0.009132 
24.438434 0.5 0.008063 
24.569472 0.5 -0.008611 
24.700509 0.5 0.008544 
24.831546 0.5 -0.008173 
24.962583 0.5 0.008935 
25.093620 0.5 -0.007831 
25.224658 0.5 0.009228 
25.355695 0.5 -0.007587 
25.486732 0.5 0.009423 
25.617769 0.5 -0.007441 
25.748806 0.5 0.009524 
25.879843 0.5 -0.007382 
26.010881 0.5 0.009544 
26.141918 0.5 -0.007398 
26.272955 0.5 0.009494 
26.403992 0.5 -0.007476 
26.535029 0.5 0.009392 
26.666067 0.5 -0.007599 
26.797104 0.5 0.009253 
26.928141 0.5 -0.007751 
27.059178 0.5 0.009092 
27.190215 0.5 -0.007917 
27.321252 0.5 0.008923 
27.452290 0.5 -0.008085 
27.583327 0.5 0.008759 
27.714364 0.5 -0.008244 
27.845401 0.5 0.008608 
27.976438 0.5 -0.008385 
28.107476 0.5 0.008477 
28.238513 0.5 -0.008504 
28.369550 0.5 0.008372 
28.500587 0.5 -0.008596 
28.631624 0.5 0.008293 
28.762661 0.5 -0.008660 
28.893699 0.5 0.008242 
29.024736 0.5 -0.008699 
29.155773 0.5 0.008216 
29.286810 0.5 -0.008713 
29.417847 0.5 0.008212 
29.548885 0.5 -0.008707 
29.679922 0.5 0.008228 
29.810959 0.5 -0.008684 
29.941996 0.5 0.008257 
30.073033 0.5 -0.008649 
30.204070 0.5 0.008296 
30.335108 0.5 -0.008606 
30.466145 0.5 0.008342 
30.597182 0.5 -0.008559 
30.728219 0.5 0.008389 
30.859256 0.5 -0.008512 
30.990294 0.5 0.008435 
31.121331 0.5 -0.008468 
31.252368 0.5 0.008477 
31.383405 0.5 -0.008429 
31.514442 0.5 0.008513 
31.645479 0.5 -0.008396 
31.776517 0.5 0.008542 
31.907554 0.5 -0.008370 
32.038591 0.5 0.008564 
32.169628 0.5 -0.008352 
32.300665 0.5 0.008578 
32.431703 0.5 -0.008342 
32.562740 0.5 0.008586 
32.693777 0.5 -0.008338 
32.824814 0.5 0.008587 
32.955851 0.5 -0.008339 
33.086888 0.5 0.008583 
33.217926 0.5 -0.008345 
33.348963 0.5 0.008575 
33.480000 0.5 -0.008355 


==> stdMS38pulse20.dat <==
-33.348963 5 0.078082 
-33.217926 5 -0.077985 
-33.086888 5 0.078170 
-32.955851 5 -0.078056 
-32.824814 5 0.078256 
-32.693777 5 -0.078127 
-32.562740 5 0.078341 
-32.431703 5 -0.078199 
-32.300665 5 0.078426 
-32.169628 5 -0.078272 
-32.038591 5 0.078509 
-31.907554 5 -0.078345 
-31.776517 5 0.078591 
-31.645479 5 -0.078418 
-31.514442 5 0.078672 
-31.383405 5 -0.078492 
-31.252368 5 0.078752 
-31.121331 5 -0.078566 
-30.990294 5 0.078831 
-30.859256 5 -0.078640 
-30.728219 5 0.078909 
-30.597182 5 -0.078715 
-30.466145 5 0.078985 
-30.335108 5 -0.078790 
-30.204070 5 0.079060 
-30.073033 5 -0.078865 
-29.941996 5 0.079133 
-29.810959 5 -0.078940 
-29.679922 5 0.079205 
-29.548885 5 -0.079014 
-29.417847 5 0.079275 
-29.286810 5 -0.079089 
-29.155773 5 0.079344 
-29.024736 5 -0.079165 
-28.893699 5 0.079410 
-28.762661 5 -0.079240 
-28.631624 5 0.079474 
-28.500587 5 -0.079316 
-28.369550 5 0.079536 
-28.238513 5 -0.079393 
-28.107476 5 0.079594 
-27.976438 5 -0.079470 
-27.845401 5 0.079649 
-27.714364 5 -0.079549 
-27.583327 5 0.079701 
-27.452290 5 -0.079629 
-27.321252 5 0.079748 
-27.190215 5 -0.079710 
-27.059178 5 0.079792 
-26.928141 5 -0.079792 
-26.797104 5 0.079831 
-26.666067 5 -0.079876 
-26.535029 5 0.079866 
-26.403992 5 -0.079961 
-26.272955 5 0.079897 
-26.141918 5 -0.080047 
-26.010881 5 0.079925 
-25.879843 5 -0.080133 
-25.748806 5 0.079949 
-25.617769 5 -0.080219 
-25.486732 5 0.079971 
-25.355695 5 -0.080303 
-25.224658 5 0.079992 
-25.093620 5 -0.080384 
-24.962583 5 0.080012 
-24.831546 5 -0.080462 
-24.700509 5 0.080034 
-24.569472 5 -0.080534 
-24.438434 5 0.080058 
-24.307397 5 -0.080599 
-24.176360 5 0.080085 
-24.045323 5 -0.080656 
-23.914286 5 0.080118 
-23.783249 5 -0.080703 
-23.652211 5 0.080156 
-23.521174 5 -0.080740 
-23.390137 5 0.080201 
-23.259100 5 -0.080766 
-23.128063 5 0.080253 
-22.997025 5 -0.080781 
-22.865988 5 0.080313 
-22.734951 5 -0.080785 
-22.603914 5 0.080378 
-22.472877 5 -0.080779 
-22.341840 5 0.080448 
-22.210802 5 -0.080765 
-22.079765 5 0.080520 
-21.948728 5 -0.080746 
-21.817691 5 0.080591 
-21.686654 5 -0.080725 
-21.555616 5 0.080659 
-21.424579 5 -0.080705 
-21.293542 5 0.080718 
-21.162505 5 -0.080692 
-21.031468 5 0.080765 
-20.900431 5 -0.080688 
-20.769393 5 0.080795 
-20.638356 5 -0.080699 
-20.507319 5 0.080804 
-20.376282 5 -0.080727 
-20.245245 5 0.080789 
-20.114207 5 -0.080777 
-19.983170 5 0.080748 
-19.852133 5 -0.080848 
-19.721096 5 0.080681 
-19.590059 5 -0.080942 
-19.459022 5 0.080587 
-19.327984 5 -0.081055 
-19.196947 5 0.080472 
-19.065910 5 -0.081184 
-18.934873 5 0.080340 
-18.803836 5 -0.081320 
-18.672798 5 0.080200 
-18.541761 5 -0.081455 
-18.410724 5 0.080063 
-18.279687 5 -0.081577 
-18.148650 5 0.079942 
-18.017613 5 -0.081672 
-17.886575 5 0.079852 
-17.755538 5 -0.081725 
-17.624501 5 0.079807 
-17.493464 5 -0.081720 
-17.362427 5 0.079823 
-17.231389 5 -0.081643 
-17.100352 5 0.079914 
-16.969315 5 -0.081482 
-16.838278 5 0.080091 
-16.707241 5 -0.081227 
-16.576204 5 0.080361 
-16.445166 5 -0.080875 
-16.314129 5 0.080725 
-16.183092 5 -0.080426 
-16.052055 5 0.081178 
-15.921018 5 -0.079892 
-15.789980 5 0.081705 
-15.658943 5 -0.079291 
-15.527906 5 0.082284 
-15.396869 5 -0.078650 
-15.265832 5 0.082882 
-15.134795 5 -0.078007 
-15.003757 5 0.083459 
-14.872720 5 -0.077407 
-14.741683 5 0.083964 
-14.610646 5 -0.076902 
-14.479609 5 0.084345 
-14.348571 5 -0.076549 
-14.217534 5 0.084542 
-14.086497 5 -0.076407 
-13.955460 5 0.084500 
-13.824423 5 -0.076529 
-13.693386 5 0.084165 
-13.562348 5 -0.076965 
-13.431311 5 0.083497 
-13.300274 5 -0.077748 
-13.169237 5 0.082469 
-13.038200 5 -0.078896 
-12.907162 5 0.081076 
-12.776125 5 -0.080402 
-12.645088 5 0.079338 
-12.514051 5 -0.082230 
-12.383014 5 0.077306 
-12.251977 5 -0.084314 
-12.120939 5 0.075063 
-11.989902 5 -0.086553 
-11.858865 5 0.072726 
-11.727828 5 -0.088813 
-11.596791 5 0.070447 
-11.465753 5 -0.090929 
-11.334716 5 0.068402 
-11.203679 5 -0.092713 
-11.072642 5 0.066791 
-10.941605 5 -0.093958 
-10.810568 5 0.065826 
-10.679530 5 -0.094455 
-10.548493 5 0.065714 
-10.417456 5 -0.094002 
-10.286419 5 0.066644 
-10.155382 5 -0.092429 
-10.024344 5 0.068768 
-9.893307 5 -0.089609 
-9.762270 5 0.072181 
-9.631233 5 -0.085482 
-9.500196 5 0.076900 
-9.369159 5 -0.080073 
-9.238121 5 0.082849 
-9.107084 5 -0.073509 
-8.976047 5 0.089841 
-8.845010 5 -0.066030 
-8.713973 5 0.097567 
-8.582935 5 -0.058000 
-8.451898 5 0.105599 
-8.320861 5 -0.049904 
-8.189824 5 0.113390 
-8.058787 5 -0.042338 
-7.927750 5 0.120295 
-7.796712 5 -0.035992 
-7.665675 5 0.125595 
-7.534638 5 -0.031613 
-7.403601 5 0.128541 
-7.272564 5 -0.029964 
-7.141526 5 0.128394 
-7.010489 5 -0.031769 
-6.879452 5 0.124491 
-6.748415 5 -0.037645 
-6.617378 5 0.116300 
-6.486341 5 -0.048040 
-6.355303 5 0.103488 
-6.224266 5 -0.063149 
-6.093229 5 0.085989 
-5.962192 5 -0.082847 
-5.831155 5 0.064071 
-5.700117 5 -0.106615 
-5.569080 5 0.038395 
-5.438043 5 -0.133489 
-5.307006 5 0.010057 
-5.175969 5 -0.162029 
-5.044932 5 -0.019389 
-4.913894 5 -0.190328 
-4.782857 5 -0.047952 
-4.651820 5 -0.216082 
-4.520783 5 -0.073269 
-4.389746 5 -0.236708 
-4.258708 5 -0.092705 
-4.127671 5 -0.249512 
-3.996634 5 -0.103475 
-3.865597 5 -0.251885 
-3.734560 5 -0.102792 
-3.603523 5 -0.241468 
-3.472485 5 -0.088026 
-3.341448 5 -0.216265 
-3.210411 5 -0.056914 
-3.079374 5 -0.174723 
-2.948337 5 -0.007859 
-2.817299 5 -0.115806 
-2.686262 5 0.059628 
-2.555225 5 -0.039193 
-2.424188 5 0.144319 
-2.293151 5 0.054268 
-2.162114 5 0.242528 
-2.031076 5 0.161880 
-1.900039 5 0.347317 
-1.769002 5 0.278697 
-1.637965 5 0.447982 
-1.506928 5 0.398055 
-1.375890 5 0.530862 
-1.244853 5 0.512314 
-1.113816 5 0.583054 
-0.982779 5 0.611189 
-0.851742 5 0.598865 
-0.720705 5 0.677521 
-0.589667 5 0.583387 
-0.458630 5 0.688021 
-0.327593 5 0.543782 
-0.196556 5 0.624416 
-0.065519 5 0.470575 
0.065519 5 0.481749 
0.196556 5 0.327454 
0.327593 5 0.253539 
0.458630 5 0.053698 
0.589667 5 -0.122435 
0.720705 5 -0.441222 
0.851742 5 -0.803746 
0.982779 5 -0.931867 
1.113816 5 -1.327234 
1.244853 5 -1.358486 
1.375890 5 -1.328311 
1.506928 5 -1.434101 
1.637965 5 -1.566926 
1.769002 5 -1.650442 
1.900039 5 -1.571311 
2.031076 5 -1.495131 
2.162114 5 -1.286773 
2.293151 5 -0.976909 
2.424188 5 -0.883296 
2.555225 5 0.124262 
2.686262 5 0.392101 
2.817299 5 0.564080 
2.948337 5 0.809711 
3.079374 5 0.731225 
3.210411 5 0.920338 
3.341448 5 0.890859 
3.472485 5 0.861212 
3.603523 5 0.957965 
3.734560 5 0.792324 
3.865597 5 0.916978 
3.996634 5 0.742983 
4.127671 5 0.807462 
4.258708 5 0.706940 
4.389746 5 0.660746 
4.520783 5 0.652515 
4.651820 5 0.476590 
4.782857 5 0.488742 
4.913894 5 0.273620 
5.044932 5 0.292420 
5.175969 5 0.077297 
5.307006 5 0.130564 
5.438043 5 -0.070120 
5.569080 5 0.013066 
5.700117 5 -0.157983 
5.831155 5 -0.069918 
5.962192 5 -0.258483 
6.093229 5 -0.158345 
6.224266 5 -0.335128 
6.355303 5 -0.208110 
6.486341 5 -0.365777 
6.617378 5 -0.217625 
6.748415 5 -0.364049 
6.879452 5 -0.208959 
7.010489 5 -0.345279 
7.141526 5 -0.186726 
7.272564 5 -0.317263 
7.403601 5 -0.151566 
7.534638 5 -0.280293 
7.665675 5 -0.109124 
7.796712 5 -0.236072 
7.927750 5 -0.063288 
8.058787 5 -0.189284 
8.189824 5 -0.017413 
8.320861 5 -0.143031 
8.451898 5 0.025022 
8.582935 5 -0.100173 
8.713973 5 0.062396 
8.845010 5 -0.063285 
8.976047 5 0.093766 
9.107084 5 -0.033865 
9.238121 5 0.118567 
9.369159 5 -0.012725 
9.500196 5 0.136730 
9.631233 5 0.000098 
9.762270 5 0.148253 
9.893307 5 0.005551 
10.024344 5 0.153220 
10.155382 5 0.005088 
10.286419 5 0.152159 
10.417456 5 0.000076 
10.548493 5 0.146168 
10.679530 5 -0.008392 
10.810568 5 0.136656 
10.941605 5 -0.019325 
11.072642 5 0.124975 
11.203679 5 -0.031671 
11.334716 5 0.112243 
11.465753 5 -0.044368 
11.596791 5 0.099369 
11.727828 5 -0.056509 
11.858865 5 0.087141 
11.989902 5 -0.067437 
12.120939 5 0.076224 
12.251977 5 -0.076740 
12.383014 5 0.067116 
12.514051 5 -0.084192 
12.645088 5 0.060107 
12.776125 5 -0.089709 
12.907162 5 0.055283 
13.038200 5 -0.093313 
13.169237 5 0.052554 
13.300274 5 -0.095124 
13.431311 5 0.051699 
13.562348 5 -0.095338 
13.693386 5 0.052415 
13.824423 5 -0.094210 
13.955460 5 0.054353 
14.086497 5 -0.092035 
14.217534 5 0.057158 
14.348571 5 -0.089122 
14.479609 5 0.060487 
14.610646 5 -0.085779 
14.741683 5 0.064037 
14.872720 5 -0.082287 
15.003757 5 0.067551 
15.134795 5 -0.078896 
15.265832 5 0.070822 
15.396869 5 -0.075804 
15.527906 5 0.073703 
15.658943 5 -0.073158 
15.789980 5 0.076092 
15.921018 5 -0.071048 
16.052055 5 0.077938 
16.183092 5 -0.069514 
16.314129 5 0.079229 
16.445166 5 -0.068550 
16.576204 5 0.079987 
16.707241 5 -0.068114 
16.838278 5 0.080263 
16.969315 5 -0.068139 
17.100352 5 0.080128 
17.231389 5 -0.068540 
17.362427 5 0.079663 
17.493464 5 -0.069225 
17.624501 5 0.078959 
17.755538 5 -0.070102 
17.886575 5 0.078103 
18.017613 5 -0.071084 
18.148650 5 0.077177 
18.279687 5 -0.072093 
18.410724 5 0.076255 
18.541761 5 -0.073065 
18.672798 5 0.075396 
18.803836 5 -0.073950 
18.934873 5 0.074643 
19.065910 5 -0.074712 
19.196947 5 0.074028 
19.327984 5 -0.075330 
19.459022 5 0.073566 
19.590059 5 -0.075794 
19.721096 5 0.073261 
19.852133 5 -0.076107 
19.983170 5 0.073106 
20.114207 5 -0.076280 
20.245245 5 0.073085 
20.376282 5 -0.076330 
20.507319 5 0.073179 
20.638356 5 -0.076280 
20.769393 5 0.073363 
20.900431 5 -0.076154 
21.031468 5 0.073611 
21.162505 5 -0.075977 
21.293542 5 0.073900 
21.424579 5 -0.075773 
21.555616 5 0.074206 
21.686654 5 -0.075562 
21.817691 5 0.074511 
21.948728 5 -0.075363 
22.079765 5 0.074799 
22.210802 5 -0.075189 
22.341840 5 0.075057 
22.472877 5 -0.075051 
22.603914 5 0.075277 
22.734951 5 -0.074954 
22.865988 5 0.075457 
22.997025 5 -0.074901 
23.128063 5 0.075595 
23.259100 5 -0.074891 
23.390137 5 0.075693 
23.521174 5 -0.074921 
23.652211 5 0.075756 
23.783249 5 -0.074985 
23.914286 5 0.075789 
24.045323 5 -0.075078 
24.176360 5 0.075799 
24.307397 5 -0.075192 
24.438434 5 0.075792 
24.569472 5 -0.075321 
24.700509 5 0.075777 
24.831546 5 -0.075458 
24.962583 5 0.075758 
25.093620 5 -0.075596 
25.224658 5 0.075741 
25.355695 5 -0.075732 
25.486732 5 0.075732 
25.617769 5 -0.075861 
25.748806 5 0.075732 
25.879843 5 -0.075981 
26.010881 5 0.075744 
26.141918 5 -0.076089 
26.272955 5 0.075770 
26.403992 5 -0.076186 
26.535029 5 0.075809 
26.666067 5 -0.076271 
26.797104 5 0.075862 
26.928141 5 -0.076345 
27.059178 5 0.075926 
27.190215 5 -0.076410 
27.321252 5 0.076000 
27.452290 5 -0.076467 
27.583327 5 0.076082 
27.714364 5 -0.076518 
27.845401 5 0.076171 
27.976438 5 -0.076566 
28.107476 5 0.076264 
28.238513 5 -0.076612 
28.369550 5 0.076359 
28.500587 5 -0.076658 
28.631624 5 0.076456 
28.762661 5 -0.076705 
28.893699 5 0.076552 
29.024736 5 -0.076754 
29.155773 5 0.076646 
29.286810 5 -0.076807 
29.417847 5 0.076738 
29.548885 5 -0.076863 
29.679922 5 0.076827 
29.810959 5 -0.076924 
29.941996 5 0.076914 
30.073033 5 -0.076988 
30.204070 5 0.076997 
30.335108 5 -0.077057 
30.466145 5 0.077078 
30.597182 5 -0.077129 
30.728219 5 0.077156 
30.859256 5 -0.077204 
30.990294 5 0.077232 
31.121331 5 -0.077282 
31.252368 5 0.077308 
31.383405 5 -0.077361 
31.514442 5 0.077383 
31.645479 5 -0.077440 
31.776517 5 0.077460 
31.907554 5 -0.077519 
32.038591 5 0.077538 
32.169628 5 -0.077596 
32.300665 5 0.077619 
32.431703 5 -0.077669 
32.562740 5 0.077706 
32.693777 5 -0.077736 
32.824814 5 0.077800 
32.955851 5 -0.077795 
33.086888 5 0.077904 
33.217926 5 -0.077843 
33.348963 5 0.078021 
33.480000 5 -0.077876 


==> stdMS38pulse4.dat <==
-33.348963 1 0.010548 
-33.217926 1 -0.010559 
-33.086888 1 0.010548 
-32.955851 1 -0.010563 
-32.824814 1 0.010548 
-32.693777 1 -0.010567 
-32.562740 1 0.010547 
-32.431703 1 -0.010571 
-32.300665 1 0.010547 
-32.169628 1 -0.010575 
-32.038591 1 0.010546 
-31.907554 1 -0.010579 
-31.776517 1 0.010546 
-31.645479 1 -0.010583 
-31.514442 1 0.010545 
-31.383405 1 -0.010587 
-31.252368 1 0.010544 
-31.121331 1 -0.010591 
-30.990294 1 0.010543 
-30.859256 1 -0.010596 
-30.728219 1 0.010543 
-30.597182 1 -0.010600 
-30.466145 1 0.010542 
-30.335108 1 -0.010604 
-30.204070 1 0.010541 
-30.073033 1 -0.010609 
-29.941996 1 0.010540 
-29.810959 1 -0.010613 
-29.679922 1 0.010539 
-29.548885 1 -0.010618 
-29.417847 1 0.010538 
-29.286810 1 -0.010622 
-29.155773 1 0.010537 
-29.024736 1 -0.010626 
-28.893699 1 0.010536 
-28.762661 1 -0.010630 
-28.631624 1 0.010536 
-28.500587 1 -0.010634 
-28.369550 1 0.010536 
-28.238513 1 -0.010638 
-28.107476 1 0.010536 
-27.976438 1 -0.010641 
-27.845401 1 0.010536 
-27.714364 1 -0.010644 
-27.583327 1 0.010537 
-27.452290 1 -0.010646 
-27.321252 1 0.010538 
-27.190215 1 -0.010648 
-27.059178 1 0.010540 
-26.928141 1 -0.010649 
-26.797104 1 0.010542 
-26.666067 1 -0.010650 
-26.535029 1 0.010545 
-26.403992 1 -0.010651 
-26.272955 1 0.010548 
-26.141918 1 -0.010652 
-26.010881 1 0.010551 
-25.879843 1 -0.010652 
-25.748806 1 0.010554 
-25.617769 1 -0.010652 
-25.486732 1 0.010557 
-25.355695 1 -0.010653 
-25.224658 1 0.010560 
-25.093620 1 -0.010654 
-24.962583 1 0.010562 
-24.831546 1 -0.010656 
-24.700509 1 0.010563 
-24.569472 1 -0.010658 
-24.438434 1 0.010564 
-24.307397 1 -0.010662 
-24.176360 1 0.010563 
-24.045323 1 -0.010667 
-23.914286 1 0.010561 
-23.783249 1 -0.010672 
-23.652211 1 0.010558 
-23.521174 1 -0.010679 
-23.390137 1 0.010554 
-23.259100 1 -0.010687 
-23.128063 1 0.010549 
-22.997025 1 -0.010696 
-22.865988 1 0.010544 
-22.734951 1 -0.010705 
-22.603914 1 0.010538 
-22.472877 1 -0.010714 
-22.341840 1 0.010533 
-22.210802 1 -0.010722 
-22.079765 1 0.010529 
-21.948728 1 -0.010729 
-21.817691 1 0.010527 
-21.686654 1 -0.010733 
-21.555616 1 0.010527 
-21.424579 1 -0.010735 
-21.293542 1 0.010531 
-21.162505 1 -0.010732 
-21.031468 1 0.010539 
-20.900431 1 -0.010726 
-20.769393 1 0.010551 
-20.638356 1 -0.010715 
-20.507319 1 0.010568 
-20.376282 1 -0.010699 
-20.245245 1 0.010590 
-20.114207 1 -0.010678 
-19.983170 1 0.010616 
-19.852133 1 -0.010653 
-19.721096 1 0.010646 
-19.590059 1 -0.010625 
-19.459022 1 0.010679 
-19.327984 1 -0.010596 
-19.196947 1 0.010713 
-19.065910 1 -0.010566 
-18.934873 1 0.010745 
-18.803836 1 -0.010538 
-18.672798 1 0.010774 
-18.541761 1 -0.010516 
-18.410724 1 0.010797 
-18.279687 1 -0.010501 
-18.148650 1 0.010810 
-18.017613 1 -0.010496 
-17.886575 1 0.010813 
-17.755538 1 -0.010504 
-17.624501 1 0.010801 
-17.493464 1 -0.010527 
-17.362427 1 0.010773 
-17.231389 1 -0.010566 
-17.100352 1 0.010729 
-16.969315 1 -0.010623 
-16.838278 1 0.010667 
-16.707241 1 -0.010696 
-16.576204 1 0.010590 
-16.445166 1 -0.010784 
-16.314129 1 0.010500 
-16.183092 1 -0.010882 
-16.052055 1 0.010401 
-15.921018 1 -0.010987 
-15.789980 1 0.010300 
-15.658943 1 -0.011090 
-15.527906 1 0.010203 
-15.396869 1 -0.011185 
-15.265832 1 0.010120 
-15.134795 1 -0.011261 
-15.003757 1 0.010060 
-14.872720 1 -0.011309 
-14.741683 1 0.010033 
-14.610646 1 -0.011319 
-14.479609 1 0.010049 
-14.348571 1 -0.011282 
-14.217534 1 0.010116 
-14.086497 1 -0.011190 
-13.955460 1 0.010242 
-13.824423 1 -0.011037 
-13.693386 1 0.010429 
-13.562348 1 -0.010823 
-13.431311 1 0.010678 
-13.300274 1 -0.010548 
-13.169237 1 0.010983 
-13.038200 1 -0.010221 
-12.907162 1 0.011335 
-12.776125 1 -0.009855 
-12.645088 1 0.011717 
-12.514051 1 -0.009469 
-12.383014 1 0.012108 
-12.251977 1 -0.009087 
-12.120939 1 0.012481 
-11.989902 1 -0.008740 
-11.858865 1 0.012802 
-11.727828 1 -0.008460 
-11.596791 1 0.013038 
-11.465753 1 -0.008285 
-11.334716 1 0.013152 
-11.203679 1 -0.008249 
-11.072642 1 0.013108 
-10.941605 1 -0.008388 
-10.810568 1 0.012876 
-10.679530 1 -0.008728 
-10.548493 1 0.012431 
-10.417456 1 -0.009288 
-10.286419 1 0.011760 
-10.155382 1 -0.010075 
-10.024344 1 0.010866 
-9.893307 1 -0.011080 
-9.762270 1 0.009766 
-9.631233 1 -0.012273 
-9.500196 1 0.008498 
-9.369159 1 -0.013608 
-9.238121 1 0.007121 
-9.107084 1 -0.015014 
-8.976047 1 0.005717 
-8.845010 1 -0.016402 
-8.713973 1 0.004383 
-8.582935 1 -0.017662 
-8.451898 1 0.003239 
-8.320861 1 -0.018671 
-8.189824 1 0.002411 
-8.058787 1 -0.019298 
-7.927750 1 0.002031 
-7.796712 1 -0.019412 
-7.665675 1 0.002228 
-7.534638 1 -0.018891 
-7.403601 1 0.003113 
-7.272564 1 -0.017635 
-7.141526 1 0.004771 
-7.010489 1 -0.015576 
-6.879452 1 0.007246 
-6.748415 1 -0.012695 
-6.617378 1 0.010533 
-6.486341 1 -0.009027 
-6.355303 1 0.014562 
-6.224266 1 -0.004679 
-6.093229 1 0.019194 
-5.962192 1 0.000169 
-5.831155 1 0.024210 
-5.700117 1 0.005260 
-5.569080 1 0.029319 
-5.438043 1 0.010261 
-5.307006 1 0.034155 
-5.175969 1 0.014772 
-5.044932 1 0.038293 
-4.913894 1 0.018343 
-4.782857 1 0.041264 
-4.651820 1 0.020498 
-4.520783 1 0.042587 
-4.389746 1 0.020764 
-4.258708 1 0.041796 
-4.127671 1 0.018704 
-3.996634 1 0.038482 
-3.865597 1 0.013963 
-3.734560 1 0.032339 
-3.603523 1 0.006305 
-3.472485 1 0.023204 
-3.341448 1 -0.004338 
-3.210411 1 0.011111 
-3.079374 1 -0.017831 
-2.948337 1 -0.003673 
-2.817299 1 -0.033792 
-2.686262 1 -0.020611 
-2.555225 1 -0.051571 
-2.424188 1 -0.038875 
-2.293151 1 -0.070235 
-2.162114 1 -0.057355 
-2.031076 1 -0.088572 
-1.900039 1 -0.074678 
-1.769002 1 -0.105126 
-1.637965 1 -0.089268 
-1.506928 1 -0.118250 
-1.375890 1 -0.099427 
-1.244853 1 -0.126196 
-1.113816 1 -0.103439 
-0.982779 1 -0.127216 
-0.851742 1 -0.099680 
-0.720705 1 -0.119688 
-0.589667 1 -0.086740 
-0.458630 1 -0.102251 
-0.327593 1 -0.063538 
-0.196556 1 -0.073969 
-0.065519 1 -0.029458 
0.065519 1 -0.034508 
0.196556 1 0.015501 
0.327593 1 0.015637 
0.458630 1 0.070527 
0.589667 1 0.074903 
0.720705 1 0.133780 
0.851742 1 0.140450 
0.982779 1 0.202188 
1.113816 1 0.208091 
1.244853 1 0.271372 
1.375890 1 0.272486 
1.506928 1 0.335795 
1.637965 1 0.327659 
1.769002 1 0.389129 
1.900039 1 0.367691 
2.031076 1 0.424717 
2.162114 1 0.387234 
2.293151 1 0.436011 
2.424188 1 0.381402 
2.555225 1 0.416946 
2.686262 1 0.344988 
2.817299 1 0.362042 
2.948337 1 0.271473 
3.079374 1 0.265746 
3.210411 1 0.152698 
3.341448 1 0.120803 
3.472485 1 -0.020248 
3.603523 1 -0.082340 
3.734560 1 -0.253469 
3.865597 1 -0.348338 
3.996634 1 -0.534003 
4.127671 1 -0.654947 
4.258708 1 -0.798306 
4.389746 1 -0.945418 
4.520783 1 -0.991475 
4.651820 1 -1.121701 
4.782857 1 -1.182679 
4.913894 1 -1.165102 
5.044932 1 -1.202673 
5.175969 1 -1.267748 
5.307006 1 -1.222931 
5.438043 1 -1.042688 
5.569080 1 -1.033642 
5.700117 1 -1.058533 
5.831155 1 -0.858928 
5.962192 1 0.471531 
6.093229 1 0.865658 
6.224266 1 1.053542 
6.355303 1 1.178899 
6.486341 1 1.236787 
6.617378 1 1.261145 
6.748415 1 1.262313 
6.879452 1 1.249069 
7.010489 1 1.215177 
7.141526 1 1.184267 
7.272564 1 1.107039 
7.403601 1 1.032651 
7.534638 1 0.902296 
7.665675 1 0.756113 
7.796712 1 0.596981 
7.927750 1 0.414101 
8.058787 1 0.269327 
8.189824 1 0.109531 
8.320861 1 0.003706 
8.451898 1 -0.117738 
8.582935 1 -0.187374 
8.713973 1 -0.276021 
8.845010 1 -0.315970 
8.976047 1 -0.378848 
9.107084 1 -0.394764 
9.238121 1 -0.435880 
9.369159 1 -0.433546 
9.500196 1 -0.454105 
9.631233 1 -0.439497 
9.762270 1 -0.439789 
9.893307 1 -0.418101 
10.024344 1 -0.399507 
10.155382 1 -0.374416 
10.286419 1 -0.340277 
10.417456 1 -0.314132 
10.548493 1 -0.269287 
10.679530 1 -0.243760 
10.810568 1 -0.193448 
10.941605 1 -0.169979 
11.072642 1 -0.118839 
11.203679 1 -0.098746 
11.334716 1 -0.050233 
11.465753 1 -0.034661 
11.596791 1 0.009092 
11.727828 1 0.019229 
11.858865 1 0.057243 
11.989902 1 0.061319 
12.120939 1 0.093460 
12.251977 1 0.091177 
12.383014 1 0.117838 
12.514051 1 0.109253 
12.645088 1 0.131118 
12.776125 1 0.116633 
12.907162 1 0.134514 
13.038200 1 0.114837 
13.169237 1 0.129582 
13.300274 1 0.105649 
13.431311 1 0.118097 
13.562348 1 0.090975 
13.693386 1 0.101927 
13.824423 1 0.072716 
13.955460 1 0.082915 
14.086497 1 0.052651 
14.217534 1 0.062764 
14.348571 1 0.032351 
14.479609 1 0.042953 
14.610646 1 0.013113 
14.741683 1 0.024673 
14.872720 1 -0.004071 
15.003757 1 0.008798 
15.134795 1 -0.018517 
15.265832 1 -0.004110 
15.396869 1 -0.029835 
15.527906 1 -0.013782 
15.658943 1 -0.037899 
15.789980 1 -0.020200 
15.921018 1 -0.042802 
16.052055 1 -0.023558 
16.183092 1 -0.044811 
16.314129 1 -0.024201 
16.445166 1 -0.044324 
16.576204 1 -0.022581 
16.707241 1 -0.041821 
16.838278 1 -0.019208 
16.969315 1 -0.037818 
17.100352 1 -0.014609 
17.231389 1 -0.032834 
17.362427 1 -0.009290 
17.493464 1 -0.027354 
17.624501 1 -0.003709 
17.755538 1 -0.021809 
17.886575 1 0.001740 
18.017613 1 -0.016555 
18.148650 1 0.006746 
18.279687 1 -0.011866 
18.410724 1 0.011080 
18.541761 1 -0.007931 
18.672798 1 0.014596 
18.803836 1 -0.004859 
18.934873 1 0.017224 
19.065910 1 -0.002685 
19.196947 1 0.018963 
19.327984 1 -0.001381 
19.459022 1 0.019865 
19.590059 1 -0.000871 
19.721096 1 0.020027 
19.852133 1 -0.001043 
19.983170 1 0.019571 
20.114207 1 -0.001763 
20.245245 1 0.018638 
20.376282 1 -0.002888 
20.507319 1 0.017371 
20.638356 1 -0.004275 
20.769393 1 0.015909 
20.900431 1 -0.005790 
21.031468 1 0.014379 
21.162505 1 -0.007318 
21.293542 1 0.012887 
21.424579 1 -0.008761 
21.555616 1 0.011519 
21.686654 1 -0.010045 
21.817691 1 0.010338 
21.948728 1 -0.011120 
22.079765 1 0.009383 
22.210802 1 -0.011958 
22.341840 1 0.008672 
22.472877 1 -0.012548 
22.603914 1 0.008206 
22.734951 1 -0.012901 
22.865988 1 0.007970 
22.997025 1 -0.013036 
23.128063 1 0.007936 
23.259100 1 -0.012985 
23.390137 1 0.008070 
23.521174 1 -0.012785 
23.652211 1 0.008333 
23.783249 1 -0.012475 
23.914286 1 0.008687 
24.045323 1 -0.012094 
24.176360 1 0.009093 
24.307397 1 -0.011680 
24.438434 1 0.009515 
24.569472 1 -0.011263 
24.700509 1 0.009927 
24.831546 1 -0.010870 
24.962583 1 0.010303 
25.093620 1 -0.010522 
25.224658 1 0.010627 
25.355695 1 -0.010232 
25.486732 1 0.010888 
25.617769 1 -0.010007 
25.748806 1 0.011082 
25.879843 1 -0.009851 
26.010881 1 0.011209 
26.141918 1 -0.009760 
26.272955 1 0.011272 
26.403992 1 -0.009728 
26.535029 1 0.011281 
26.666067 1 -0.009747 
26.797104 1 0.011243 
26.928141 1 -0.009808 
27.059178 1 0.011170 
27.190215 1 -0.009897 
27.321252 1 0.011073 
27.452290 1 -0.010006 
27.583327 1 0.010962 
27.714364 1 -0.010124 
27.845401 1 0.010846 
27.976438 1 -0.010243 
28.107476 1 0.010734 
28.238513 1 -0.010354 
28.369550 1 0.010631 
28.500587 1 -0.010454 
28.631624 1 0.010543 
28.762661 1 -0.010537 
28.893699 1 0.010472 
29.024736 1 -0.010602 
29.155773 1 0.010420 
29.286810 1 -0.010649 
29.417847 1 0.010385 
29.548885 1 -0.010677 
29.679922 1 0.010369 
29.810959 1 -0.010690 
29.941996 1 0.010367 
30.073033 1 -0.010689 
30.204070 1 0.010377 
30.335108 1 -0.010677 
30.466145 1 0.010397 
30.597182 1 -0.010656 
30.728219 1 0.010424 
30.859256 1 -0.010631 
30.990294 1 0.010454 
31.121331 1 -0.010604 
31.252368 1 0.010485 
31.383405 1 -0.010576 
31.514442 1 0.010515 
31.645479 1 -0.010551 
31.776517 1 0.010542 
31.907554 1 -0.010529 
32.038591 1 0.010565 
32.169628 1 -0.010512 
32.300665 1 0.010583 
32.431703 1 -0.010500 
32.562740 1 0.010596 
32.693777 1 -0.010493 
32.824814 1 0.010603 
32.955851 1 -0.010492 
33.086888 1 0.010606 
33.217926 1 -0.010495 
33.348963 1 0.010605 
33.480000 1 -0.010502 


==> stdMS38pulse6.dat <==
-33.348963 1.5 -0.018428 
-33.217926 1.5 0.018482 
-33.086888 1.5 -0.018458 
-32.955851 1.5 0.018514 
-32.824814 1.5 -0.018488 
-32.693777 1.5 0.018546 
-32.562740 1.5 -0.018519 
-32.431703 1.5 0.018579 
-32.300665 1.5 -0.018550 
-32.169628 1.5 0.018611 
-32.038591 1.5 -0.018581 
-31.907554 1.5 0.018643 
-31.776517 1.5 -0.018612 
-31.645479 1.5 0.018675 
-31.514442 1.5 -0.018644 
-31.383405 1.5 0.018708 
-31.252368 1.5 -0.018675 
-31.121331 1.5 0.018739 
-30.990294 1.5 -0.018707 
-30.859256 1.5 0.018771 
-30.728219 1.5 -0.018739 
-30.597182 1.5 0.018803 
-30.466145 1.5 -0.018772 
-30.335108 1.5 0.018834 
-30.204070 1.5 -0.018805 
-30.073033 1.5 0.018865 
-29.941996 1.5 -0.018838 
-29.810959 1.5 0.018896 
-29.679922 1.5 -0.018871 
-29.548885 1.5 0.018927 
-29.417847 1.5 -0.018905 
-29.286810 1.5 0.018957 
-29.155773 1.5 -0.018939 
-29.024736 1.5 0.018988 
-28.893699 1.5 -0.018974 
-28.762661 1.5 0.019018 
-28.631624 1.5 -0.019008 
-28.500587 1.5 0.019048 
-28.369550 1.5 -0.019043 
-28.238513 1.5 0.019079 
-28.107476 1.5 -0.019077 
-27.976438 1.5 0.019109 
-27.845401 1.5 -0.019112 
-27.714364 1.5 0.019140 
-27.583327 1.5 -0.019146 
-27.452290 1.5 0.019171 
-27.321252 1.5 -0.019180 
-27.190215 1.5 0.019202 
-27.059178 1.5 -0.019214 
-26.928141 1.5 0.019233 
-26.797104 1.5 -0.019248 
-26.666067 1.5 0.019266 
-26.535029 1.5 -0.019281 
-26.403992 1.5 0.019298 
-26.272955 1.5 -0.019314 
-26.141918 1.5 0.019331 
-26.010881 1.5 -0.019347 
-25.879843 1.5 0.019364 
-25.748806 1.5 -0.019379 
-25.617769 1.5 0.019397 
-25.486732 1.5 -0.019412 
-25.355695 1.5 0.019430 
-25.224658 1.5 -0.019445 
-25.093620 1.5 0.019463 
-24.962583 1.5 -0.019479 
-24.831546 1.5 0.019495 
-24.700509 1.5 -0.019514 
-24.569472 1.5 0.019526 
-24.438434 1.5 -0.019550 
-24.307397 1.5 0.019556 
-24.176360 1.5 -0.019587 
-24.045323 1.5 0.019585 
-23.914286 1.5 -0.019626 
-23.783249 1.5 0.019611 
-23.652211 1.5 -0.019667 
-23.521174 1.5 0.019636 
-23.390137 1.5 -0.019711 
-23.259100 1.5 0.019659 
-23.128063 1.5 -0.019756 
-22.997025 1.5 0.019680 
-22.865988 1.5 -0.019803 
-22.734951 1.5 0.019699 
-22.603914 1.5 -0.019851 
-22.472877 1.5 0.019717 
-22.341840 1.5 -0.019901 
-22.210802 1.5 0.019735 
-22.079765 1.5 -0.019951 
-21.948728 1.5 0.019753 
-21.817691 1.5 -0.020000 
-21.686654 1.5 0.019771 
-21.555616 1.5 -0.020048 
-21.424579 1.5 0.019792 
-21.293542 1.5 -0.020094 
-21.162505 1.5 0.019816 
-21.031468 1.5 -0.020136 
-20.900431 1.5 0.019844 
-20.769393 1.5 -0.020173 
-20.638356 1.5 0.019878 
-20.507319 1.5 -0.020205 
-20.376282 1.5 0.019918 
-20.245245 1.5 -0.020230 
-20.114207 1.5 0.019964 
-19.983170 1.5 -0.020248 
-19.852133 1.5 0.020018 
-19.721096 1.5 -0.020260 
-19.590059 1.5 0.020078 
-19.459022 1.5 -0.020265 
-19.327984 1.5 0.020145 
-19.196947 1.5 -0.020265 
-19.065910 1.5 0.020216 
-18.934873 1.5 -0.020261 
-18.803836 1.5 0.020289 
-18.672798 1.5 -0.020257 
-18.541761 1.5 0.020362 
-18.410724 1.5 -0.020254 
-18.279687 1.5 0.020432 
-18.148650 1.5 -0.020257 
-18.017613 1.5 0.020494 
-17.886575 1.5 -0.020269 
-17.755538 1.5 0.020545 
-17.624501 1.5 -0.020295 
-17.493464 1.5 0.020581 
-17.362427 1.5 -0.020338 
-17.231389 1.5 0.020598 
-17.100352 1.5 -0.020401 
-16.969315 1.5 0.020592 
-16.838278 1.5 -0.020488 
-16.707241 1.5 0.020563 
-16.576204 1.5 -0.020599 
-16.445166 1.5 0.020510 
-16.314129 1.5 -0.020735 
-16.183092 1.5 0.020432 
-16.052055 1.5 -0.020894 
-15.921018 1.5 0.020335 
-15.789980 1.5 -0.021070 
-15.658943 1.5 0.020222 
-15.527906 1.5 -0.021258 
-15.396869 1.5 0.020102 
-15.265832 1.5 -0.021448 
-15.134795 1.5 0.019985 
-15.003757 1.5 -0.021631 
-14.872720 1.5 0.019883 
-14.741683 1.5 -0.021791 
-14.610646 1.5 0.019809 
-14.479609 1.5 -0.021916 
-14.348571 1.5 0.019778 
-14.217534 1.5 -0.021991 
-14.086497 1.5 0.019806 
-13.955460 1.5 -0.022001 
-13.824423 1.5 0.019904 
-13.693386 1.5 -0.021935 
-13.562348 1.5 0.020084 
-13.431311 1.5 -0.021782 
-13.300274 1.5 0.020354 
-13.169237 1.5 -0.021538 
-13.038200 1.5 0.020715 
-12.907162 1.5 -0.021204 
-12.776125 1.5 0.021164 
-12.645088 1.5 -0.020787 
-12.514051 1.5 0.021688 
-12.383014 1.5 -0.020304 
-12.251977 1.5 0.022269 
-12.120939 1.5 -0.019778 
-11.989902 1.5 0.022876 
-11.858865 1.5 -0.019242 
-11.727828 1.5 0.023475 
-11.596791 1.5 -0.018737 
-11.465753 1.5 0.024020 
-11.334716 1.5 -0.018311 
-11.203679 1.5 0.024462 
-11.072642 1.5 -0.018014 
-10.941605 1.5 0.024747 
-10.810568 1.5 -0.017900 
-10.679530 1.5 0.024824 
-10.548493 1.5 -0.018021 
-10.417456 1.5 0.024643 
-10.286419 1.5 -0.018421 
-10.155382 1.5 0.024165 
-10.024344 1.5 -0.019132 
-9.893307 1.5 0.023364 
-9.762270 1.5 -0.020173 
-9.631233 1.5 0.022232 
-9.500196 1.5 -0.021539 
-9.369159 1.5 0.020786 
-9.238121 1.5 -0.023202 
-9.107084 1.5 0.019069 
-8.976047 1.5 -0.025102 
-8.845010 1.5 0.017156 
-8.713973 1.5 -0.027152 
-8.582935 1.5 0.015152 
-8.451898 1.5 -0.029231 
-8.320861 1.5 0.013193 
-8.189824 1.5 -0.031191 
-8.058787 1.5 0.011440 
-7.927750 1.5 -0.032861 
-7.796712 1.5 0.010075 
-7.665675 1.5 -0.034052 
-7.534638 1.5 0.009289 
-7.403601 1.5 -0.034569 
-7.272564 1.5 0.009274 
-7.141526 1.5 -0.034226 
-7.010489 1.5 0.010203 
-6.879452 1.5 -0.032861 
-6.748415 1.5 0.012217 
-6.617378 1.5 -0.030353 
-6.486341 1.5 0.015407 
-6.355303 1.5 -0.026642 
-6.224266 1.5 0.019797 
-6.093229 1.5 -0.021747 
-5.962192 1.5 0.025323 
-5.831155 1.5 -0.015781 
-5.700117 1.5 0.031829 
-5.569080 1.5 -0.008965 
-5.438043 1.5 0.039045 
-5.307006 1.5 -0.001636 
-5.175969 1.5 0.046594 
-5.044932 1.5 0.005756 
-4.913894 1.5 0.053987 
-4.782857 1.5 0.012661 
-4.651820 1.5 0.060636 
-4.520783 1.5 0.018443 
-4.389746 1.5 0.065881 
-4.258708 1.5 0.022419 
-4.127671 1.5 0.069015 
-3.996634 1.5 0.023894 
-3.865597 1.5 0.069333 
-3.734560 1.5 0.022213 
-3.603523 1.5 0.066185 
-3.472485 1.5 0.016814 
-3.341448 1.5 0.059039 
-3.210411 1.5 0.007286 
-3.079374 1.5 0.047552 
-2.948337 1.5 -0.006577 
-2.817299 1.5 0.031644 
-2.686262 1.5 -0.024712 
-2.555225 1.5 0.011571 
-2.424188 1.5 -0.046742 
-2.293151 1.5 -0.012012 
-2.162114 1.5 -0.071919 
-2.031076 1.5 -0.038010 
-1.900039 1.5 -0.099095 
-1.769002 1.5 -0.064883 
-1.637965 1.5 -0.126706 
-1.506928 1.5 -0.090684 
-1.375890 1.5 -0.152787 
-1.244853 1.5 -0.113158 
-1.113816 1.5 -0.175030 
-0.982779 1.5 -0.129872 
-0.851742 1.5 -0.190887 
-0.720705 1.5 -0.138379 
-0.589667 1.5 -0.197712 
-0.458630 1.5 -0.136365 
-0.327593 1.5 -0.192926 
-0.196556 1.5 -0.121775 
-0.065519 1.5 -0.174204 
0.065519 1.5 -0.092915 
0.196556 1.5 -0.139695 
0.327593 1.5 -0.048560 
0.458630 1.5 -0.088286 
0.589667 1.5 0.011890 
0.720705 1.5 -0.020021 
0.851742 1.5 0.088146 
0.982779 1.5 0.063342 
1.113816 1.5 0.178590 
1.244853 1.5 0.157731 
1.375890 1.5 0.279591 
1.506928 1.5 0.256568 
1.637965 1.5 0.384715 
1.769002 1.5 0.351630 
1.900039 1.5 0.484164 
2.031076 1.5 0.435297 
2.162114 1.5 0.564815 
2.293151 1.5 0.503017 
2.424188 1.5 0.611656 
2.555225 1.5 0.552711 
2.686262 1.5 0.612061 
2.817299 1.5 0.578859 
2.948337 1.5 0.561301 
3.079374 1.5 0.566471 
3.210411 1.5 0.461275 
3.341448 1.5 0.493637 
3.472485 1.5 0.307927 
3.603523 1.5 0.336530 
3.734560 1.5 0.078132 
3.865597 1.5 0.057941 
3.996634 1.5 -0.283906 
4.127671 1.5 -0.398996 
4.258708 1.5 -0.815171 
4.389746 1.5 -0.924521 
4.520783 1.5 -1.118452 
4.651820 1.5 -1.345647 
4.782857 1.5 -1.371624 
4.913894 1.5 -1.332192 
5.044932 1.5 -1.402176 
5.175969 1.5 -1.487700 
5.307006 1.5 -1.517434 
5.438043 1.5 -1.471387 
5.569080 1.5 -1.340051 
5.700117 1.5 -1.181130 
5.831155 1.5 -0.829253 
5.962192 1.5 -0.060253 
6.093229 1.5 0.467867 
6.224266 1.5 0.683284 
6.355303 1.5 0.781871 
6.486341 1.5 0.857989 
6.617378 1.5 0.929860 
6.748415 1.5 0.945100 
6.879452 1.5 0.991860 
7.010489 1.5 1.006248 
7.141526 1.5 0.959311 
7.272564 1.5 0.962896 
7.403601 1.5 0.907877 
7.534638 1.5 0.815155 
7.665675 1.5 0.796844 
7.796712 1.5 0.637982 
7.927750 1.5 0.613271 
8.058787 1.5 0.447065 
8.189824 1.5 0.402779 
8.320861 1.5 0.251363 
8.451898 1.5 0.205638 
8.582935 1.5 0.072301 
8.713973 1.5 0.040413 
8.845010 1.5 -0.074843 
8.976047 1.5 -0.089099 
9.107084 1.5 -0.185136 
9.238121 1.5 -0.185016 
9.369159 1.5 -0.259703 
9.500196 1.5 -0.250697 
9.631233 1.5 -0.302074 
9.762270 1.5 -0.289399 
9.893307 1.5 -0.316614 
10.024344 1.5 -0.304094 
10.155382 1.5 -0.308132 
10.286419 1.5 -0.297803 
10.417456 1.5 -0.281653 
10.548493 1.5 -0.274066 
10.679530 1.5 -0.242158 
10.810568 1.5 -0.237138 
10.941605 1.5 -0.194389 
11.072642 1.5 -0.191716 
11.203679 1.5 -0.142743 
11.334716 1.5 -0.142440 
11.465753 1.5 -0.091115 
11.596791 1.5 -0.093437 
11.727828 1.5 -0.042692 
11.858865 1.5 -0.048043 
11.989902 1.5 0.000169 
12.120939 1.5 -0.008676 
12.251977 1.5 0.035941 
12.383014 1.5 0.023158 
12.514051 1.5 0.063832 
12.645088 1.5 0.046779 
12.776125 1.5 0.083651 
12.907162 1.5 0.062199 
13.038200 1.5 0.095696 
13.169237 1.5 0.069961 
13.300274 1.5 0.100643 
13.431311 1.5 0.070990 
13.562348 1.5 0.099457 
13.693386 1.5 0.066456 
13.824423 1.5 0.093297 
13.955460 1.5 0.057656 
14.086497 1.5 0.083425 
14.217534 1.5 0.045912 
14.348571 1.5 0.071116 
14.479609 1.5 0.032484 
14.610646 1.5 0.057576 
14.741683 1.5 0.018504 
14.872720 1.5 0.043877 
15.003757 1.5 0.004930 
15.134795 1.5 0.030914 
15.265832 1.5 -0.007480 
15.396869 1.5 0.019372 
15.527906 1.5 -0.018181 
15.658943 1.5 0.009722 
15.789980 1.5 -0.026830 
15.921018 1.5 0.002229 
16.052055 1.5 -0.033270 
16.183092 1.5 -0.003026 
16.314129 1.5 -0.037509 
16.445166 1.5 -0.006118 
16.576204 1.5 -0.039685 
16.707241 1.5 -0.007247 
16.838278 1.5 -0.040038 
16.969315 1.5 -0.006695 
17.100352 1.5 -0.038874 
17.231389 1.5 -0.004800 
17.362427 1.5 -0.036541 
17.493464 1.5 -0.001922 
17.624501 1.5 -0.033395 
17.755538 1.5 0.001585 
17.886575 1.5 -0.029779 
18.017613 1.5 0.005392 
18.148650 1.5 -0.026004 
18.279687 1.5 0.009210 
18.410724 1.5 -0.022335 
18.541761 1.5 0.012805 
18.672798 1.5 -0.018983 
18.803836 1.5 0.015996 
18.934873 1.5 -0.016101 
19.065910 1.5 0.018660 
19.196947 1.5 -0.013785 
19.327984 1.5 0.020732 
19.459022 1.5 -0.012079 
19.590059 1.5 0.022191 
19.721096 1.5 -0.010980 
19.852133 1.5 0.023059 
19.983170 1.5 -0.010449 
20.114207 1.5 0.023392 
20.245245 1.5 -0.010418 
20.376282 1.5 0.023267 
20.507319 1.5 -0.010800 
20.638356 1.5 0.022776 
20.769393 1.5 -0.011498 
20.900431 1.5 0.022017 
21.031468 1.5 -0.012415 
21.162505 1.5 0.021088 
21.293542 1.5 -0.013455 
21.424579 1.5 0.020078 
21.555616 1.5 -0.014534 
21.686654 1.5 0.019066 
21.817691 1.5 -0.015580 
21.948728 1.5 0.018118 
22.079765 1.5 -0.016536 
22.210802 1.5 0.017282 
22.341840 1.5 -0.017361 
22.472877 1.5 0.016591 
22.603914 1.5 -0.018030 
22.734951 1.5 0.016065 
22.865988 1.5 -0.018531 
22.997025 1.5 0.015707 
23.128063 1.5 -0.018865 
23.259100 1.5 0.015512 
23.390137 1.5 -0.019043 
23.521174 1.5 0.015464 
23.652211 1.5 -0.019086 
23.783249 1.5 0.015541 
23.914286 1.5 -0.019015 
24.045323 1.5 0.015717 
24.176360 1.5 -0.018858 
24.307397 1.5 0.015966 
24.438434 1.5 -0.018643 
24.569472 1.5 0.016261 
24.700509 1.5 -0.018394 
24.831546 1.5 0.016578 
24.962583 1.5 -0.018135 
25.093620 1.5 0.016894 
25.224658 1.5 -0.017885 
25.355695 1.5 0.017192 
25.486732 1.5 -0.017661 
25.617769 1.5 0.017459 
25.748806 1.5 -0.017473 
25.879843 1.5 0.017686 
26.010881 1.5 -0.017329 
26.141918 1.5 0.017867 
26.272955 1.5 -0.017230 
26.403992 1.5 0.018003 
26.535029 1.5 -0.017177 
26.666067 1.5 0.018094 
26.797104 1.5 -0.017167 
26.928141 1.5 0.018145 
27.059178 1.5 -0.017194 
27.190215 1.5 0.018162 
27.321252 1.5 -0.017252 
27.452290 1.5 0.018153 
27.583327 1.5 -0.017333 
27.714364 1.5 0.018123 
27.845401 1.5 -0.017430 
27.976438 1.5 0.018082 
28.107476 1.5 -0.017535 
28.238513 1.5 0.018035 
28.369550 1.5 -0.017643 
28.500587 1.5 0.017989 
28.631624 1.5 -0.017749 
28.762661 1.5 0.017948 
28.893699 1.5 -0.017847 
29.024736 1.5 0.017915 
29.155773 1.5 -0.017935 
29.286810 1.5 0.017895 
29.417847 1.5 -0.018011 
29.548885 1.5 0.017886 
29.679922 1.5 -0.018074 
29.810959 1.5 0.017891 
29.941996 1.5 -0.018124 
30.073033 1.5 0.017907 
30.204070 1.5 -0.018163 
30.335108 1.5 0.017935 
30.466145 1.5 -0.018192 
30.597182 1.5 0.017973 
30.728219 1.5 -0.018213 
30.859256 1.5 0.018017 
30.990294 1.5 -0.018227 
31.121331 1.5 0.018067 
31.252368 1.5 -0.018237 
31.383405 1.5 0.018120 
31.514442 1.5 -0.018245 
31.645479 1.5 0.018175 
31.776517 1.5 -0.018252 
31.907554 1.5 0.018230 
32.038591 1.5 -0.018260 
32.169628 1.5 0.018283 
32.300665 1.5 -0.018271 
32.431703 1.5 0.018333 
32.562740 1.5 -0.018284 
32.693777 1.5 0.018381 
32.824814 1.5 -0.018301 
32.955851 1.5 0.018424 
33.086888 1.5 -0.018322 
33.217926 1.5 0.018464 
33.348963 1.5 -0.018347 
33.480000 1.5 0.018501 


==> stdMS38pulse8.dat <==
-33.348963 2 -0.002648 
-33.217926 2 0.002372 
-33.086888 2 -0.002556 
-32.955851 2 0.002283 
-32.824814 2 -0.002464 
-32.693777 2 0.002193 
-32.562740 2 -0.002373 
-32.431703 2 0.002104 
-32.300665 2 -0.002281 
-32.169628 2 0.002016 
-32.038591 2 -0.002189 
-31.907554 2 0.001927 
-31.776517 2 -0.002097 
-31.645479 2 0.001839 
-31.514442 2 -0.002005 
-31.383405 2 0.001752 
-31.252368 2 -0.001912 
-31.121331 2 0.001664 
-30.990294 2 -0.001819 
-30.859256 2 0.001577 
-30.728219 2 -0.001727 
-30.597182 2 0.001490 
-30.466145 2 -0.001634 
-30.335108 2 0.001404 
-30.204070 2 -0.001541 
-30.073033 2 0.001317 
-29.941996 2 -0.001448 
-29.810959 2 0.001231 
-29.679922 2 -0.001356 
-29.548885 2 0.001145 
-29.417847 2 -0.001263 
-29.286810 2 0.001058 
-29.155773 2 -0.001171 
-29.024736 2 0.000973 
-28.893699 2 -0.001078 
-28.762661 2 0.000887 
-28.631624 2 -0.000985 
-28.500587 2 0.000801 
-28.369550 2 -0.000893 
-28.238513 2 0.000716 
-28.107476 2 -0.000800 
-27.976438 2 0.000631 
-27.845401 2 -0.000707 
-27.714364 2 0.000547 
-27.583327 2 -0.000614 
-27.452290 2 0.000463 
-27.321252 2 -0.000520 
-27.190215 2 0.000381 
-27.059178 2 -0.000425 
-26.928141 2 0.000298 
-26.797104 2 -0.000330 
-26.666067 2 0.000217 
-26.535029 2 -0.000234 
-26.403992 2 0.000137 
-26.272955 2 -0.000138 
-26.141918 2 0.000058 
-26.010881 2 -0.000041 
-25.879843 2 -0.000020 
-25.748806 2 0.000057 
-25.617769 2 -0.000098 
-25.486732 2 0.000155 
-25.355695 2 -0.000175 
-25.224658 2 0.000254 
-25.093620 2 -0.000251 
-24.962583 2 0.000352 
-24.831546 2 -0.000328 
-24.700509 2 0.000451 
-24.569472 2 -0.000404 
-24.438434 2 0.000548 
-24.307397 2 -0.000482 
-24.176360 2 0.000644 
-24.045323 2 -0.000561 
-23.914286 2 0.000738 
-23.783249 2 -0.000641 
-23.652211 2 0.000830 
-23.521174 2 -0.000724 
-23.390137 2 0.000919 
-23.259100 2 -0.000809 
-23.128063 2 0.001006 
-22.997025 2 -0.000897 
-22.865988 2 0.001089 
-22.734951 2 -0.000987 
-22.603914 2 0.001170 
-22.472877 2 -0.001081 
-22.341840 2 0.001247 
-22.210802 2 -0.001177 
-22.079765 2 0.001322 
-21.948728 2 -0.001274 
-21.817691 2 0.001395 
-21.686654 2 -0.001373 
-21.555616 2 0.001467 
-21.424579 2 -0.001471 
-21.293542 2 0.001539 
-21.162505 2 -0.001569 
-21.031468 2 0.001614 
-20.900431 2 -0.001663 
-20.769393 2 0.001692 
-20.638356 2 -0.001753 
-20.507319 2 0.001774 
-20.376282 2 -0.001836 
-20.245245 2 0.001863 
-20.114207 2 -0.001912 
-19.983170 2 0.001960 
-19.852133 2 -0.001979 
-19.721096 2 0.002066 
-19.590059 2 -0.002037 
-19.459022 2 0.002181 
-19.327984 2 -0.002085 
-19.196947 2 0.002306 
-19.065910 2 -0.002124 
-18.934873 2 0.002438 
-18.803836 2 -0.002155 
-18.672798 2 0.002577 
-18.541761 2 -0.002180 
-18.410724 2 0.002721 
-18.279687 2 -0.002202 
-18.148650 2 0.002864 
-18.017613 2 -0.002226 
-17.886575 2 0.003003 
-17.755538 2 -0.002257 
-17.624501 2 0.003132 
-17.493464 2 -0.002299 
-17.362427 2 0.003246 
-17.231389 2 -0.002359 
-17.100352 2 0.003339 
-16.969315 2 -0.002443 
-16.838278 2 0.003405 
-16.707241 2 -0.002556 
-16.576204 2 0.003440 
-16.445166 2 -0.002702 
-16.314129 2 0.003439 
-16.183092 2 -0.002884 
-16.052055 2 0.003400 
-15.921018 2 -0.003103 
-15.789980 2 0.003325 
-15.658943 2 -0.003357 
-15.527906 2 0.003216 
-15.396869 2 -0.003641 
-15.265832 2 0.003081 
-15.134795 2 -0.003947 
-15.003757 2 0.002928 
-14.872720 2 -0.004263 
-14.741683 2 0.002772 
-14.610646 2 -0.004575 
-14.479609 2 0.002630 
-14.348571 2 -0.004863 
-14.217534 2 0.002519 
-14.086497 2 -0.005109 
-13.955460 2 0.002461 
-13.824423 2 -0.005290 
-13.693386 2 0.002478 
-13.562348 2 -0.005386 
-13.431311 2 0.002590 
-13.300274 2 -0.005377 
-13.169237 2 0.002814 
-13.038200 2 -0.005247 
-12.907162 2 0.003165 
-12.776125 2 -0.004987 
-12.645088 2 0.003648 
-12.514051 2 -0.004592 
-12.383014 2 0.004262 
-12.251977 2 -0.004072 
-12.120939 2 0.004993 
-11.989902 2 -0.003444 
-11.858865 2 0.005819 
-11.727828 2 -0.002737 
-11.596791 2 0.006702 
-11.465753 2 -0.001996 
-11.334716 2 0.007594 
-11.203679 2 -0.001276 
-11.072642 2 0.008435 
-10.941605 2 -0.000641 
-10.810568 2 0.009155 
-10.679530 2 -0.000165 
-10.548493 2 0.009677 
-10.417456 2 0.000075 
-10.286419 2 0.009925 
-10.155382 2 0.000001 
-10.024344 2 0.009823 
-9.893307 2 -0.000454 
-9.762270 2 0.009307 
-9.631233 2 -0.001348 
-9.500196 2 0.008330 
-9.369159 2 -0.002715 
-9.238121 2 0.006869 
-9.107084 2 -0.004563 
-8.976047 2 0.004935 
-8.845010 2 -0.006865 
-8.713973 2 0.002575 
-8.582935 2 -0.009554 
-8.451898 2 -0.000120 
-8.320861 2 -0.012520 
-8.189824 2 -0.003013 
-8.058787 2 -0.015606 
-7.927750 2 -0.005922 
-7.796712 2 -0.018614 
-7.665675 2 -0.008623 
-7.534638 2 -0.021306 
-7.403601 2 -0.010861 
-7.272564 2 -0.023412 
-7.141526 2 -0.012360 
-7.010489 2 -0.024649 
-6.879452 2 -0.012840 
-6.748415 2 -0.024735 
-6.617378 2 -0.012038 
-6.486341 2 -0.023411 
-6.355303 2 -0.009726 
-6.224266 2 -0.020471 
-6.093229 2 -0.005743 
-5.962192 2 -0.015785 
-5.831155 2 -0.000012 
-5.700117 2 -0.009331 
-5.569080 2 0.007432 
-5.438043 2 -0.001221 
-5.307006 2 0.016425 
-5.175969 2 0.008277 
-5.044932 2 0.026653 
-4.913894 2 0.018725 
-4.782857 2 0.037641 
-4.651820 2 0.029516 
-4.520783 2 0.048753 
-4.389746 2 0.039884 
-4.258708 2 0.059197 
-4.127671 2 0.048936 
-3.996634 2 0.068047 
-3.865597 2 0.055696 
-3.734560 2 0.074282 
-3.603523 2 0.059161 
-3.472485 2 0.076840 
-3.341448 2 0.058375 
-3.210411 2 0.074691 
-3.079374 2 0.052492 
-2.948337 2 0.066935 
-2.817299 2 0.040848 
-2.686262 2 0.052906 
-2.555225 2 0.023027 
-2.424188 2 0.032300 
-2.293151 2 -0.001071 
-2.162114 2 0.005303 
-2.031076 2 -0.031162 
-1.900039 2 -0.027286 
-1.769002 2 -0.066505 
-1.637965 2 -0.063969 
-1.506928 2 -0.105815 
-1.375890 2 -0.102517 
-1.244853 2 -0.147201 
-1.113816 2 -0.140039 
-0.982779 2 -0.188132 
-0.851742 2 -0.173166 
-0.720705 2 -0.225462 
-0.589667 2 -0.198321 
-0.458630 2 -0.255530 
-0.327593 2 -0.212037 
-0.196556 2 -0.274307 
-0.065519 2 -0.211210 
0.065519 2 -0.277611 
0.196556 2 -0.193199 
0.327593 2 -0.261365 
0.458630 2 -0.155765 
0.589667 2 -0.221905 
0.720705 2 -0.096927 
0.851742 2 -0.156388 
0.982779 2 -0.014903 
1.113816 2 -0.063509 
1.244853 2 0.091733 
1.375890 2 0.055116 
1.506928 2 0.223296 
1.637965 2 0.193011 
1.769002 2 0.376769 
1.900039 2 0.337879 
2.031076 2 0.541651 
2.162114 2 0.475503 
2.293151 2 0.694771 
2.424188 2 0.601617 
2.555225 2 0.797995 
2.686262 2 0.728688 
2.817299 2 0.815698 
2.948337 2 0.852099 
3.079374 2 0.765133 
3.210411 2 0.899829 
3.341448 2 0.723042 
3.472485 2 0.791738 
3.603523 2 0.697923 
3.734560 2 0.542793 
3.865597 2 0.569594 
3.996634 2 0.171110 
4.127671 2 0.124668 
4.258708 2 -0.754045 
4.389746 2 -0.922390 
4.520783 2 -1.208088 
4.651820 2 -1.435794 
4.782857 2 -1.523391 
4.913894 2 -1.561414 
5.044932 2 -1.555341 
5.175969 2 -1.534624 
5.307006 2 -1.466361 
5.438043 2 -1.402785 
5.569080 2 -1.260446 
5.700117 2 -1.014730 
5.831155 2 -0.901615 
5.962192 2 -0.566584 
6.093229 2 -0.067154 
6.224266 2 0.153692 
6.355303 2 0.328148 
6.486341 2 0.396985 
6.617378 2 0.584443 
6.748415 2 0.556373 
6.879452 2 0.737932 
7.010489 2 0.653804 
7.141526 2 0.769334 
7.272564 2 0.717597 
7.403601 2 0.716415 
7.534638 2 0.735984 
7.665675 2 0.626910 
7.796712 2 0.691250 
7.927750 2 0.526264 
8.058787 2 0.590659 
8.189824 2 0.416112 
8.320861 2 0.458876 
8.451898 2 0.295349 
8.582935 2 0.320346 
8.713973 2 0.170496 
8.845010 2 0.191145 
8.976047 2 0.052537 
9.107084 2 0.079160 
9.238121 2 -0.049364 
9.369159 2 -0.012711 
9.500196 2 -0.130178 
9.631233 2 -0.083946 
9.762270 2 -0.188425 
9.893307 2 -0.135075 
10.024344 2 -0.224832 
10.155382 2 -0.167307 
10.286419 2 -0.241351 
10.417456 2 -0.182441 
10.548493 2 -0.240665 
10.679530 2 -0.182703 
10.810568 2 -0.226018 
10.941605 2 -0.170556 
11.072642 2 -0.201035 
11.203679 2 -0.148651 
11.334716 2 -0.169362 
11.465753 2 -0.119873 
11.596791 2 -0.134298 
11.727828 2 -0.087252 
11.858865 2 -0.098606 
11.989902 2 -0.053691 
12.120939 2 -0.064485 
12.251977 2 -0.021695 
12.383014 2 -0.033599 
12.514051 2 0.006801 
12.645088 2 -0.007108 
12.776125 2 0.030487 
12.907162 2 0.014283 
13.038200 2 0.048651 
13.169237 2 0.030274 
13.300274 2 0.061112 
13.431311 2 0.040906 
13.562348 2 0.068114 
13.693386 2 0.046502 
13.824423 2 0.070222 
13.955460 2 0.047612 
14.086497 2 0.068213 
14.217534 2 0.044955 
14.348571 2 0.062975 
14.479609 2 0.039356 
14.610646 2 0.055426 
14.741683 2 0.031688 
14.872720 2 0.046449 
15.003757 2 0.022808 
15.134795 2 0.036843 
15.265832 2 0.013505 
15.396869 2 0.027296 
15.527906 2 0.004457 
15.658943 2 0.018365 
15.789980 2 -0.003798 
15.921018 2 0.010470 
16.052055 2 -0.010869 
16.183092 2 0.003892 
16.314129 2 -0.016516 
16.445166 2 -0.001213 
16.576204 2 -0.020634 
16.707241 2 -0.004806 
16.838278 2 -0.023237 
16.969315 2 -0.006943 
17.100352 2 -0.024433 
17.231389 2 -0.007760 
17.362427 2 -0.024397 
17.493464 2 -0.007448 
17.624501 2 -0.023351 
17.755538 2 -0.006234 
17.886575 2 -0.021538 
18.017613 2 -0.004362 
18.148650 2 -0.019204 
18.279687 2 -0.002070 
18.410724 2 -0.016582 
18.541761 2 0.000415 
18.672798 2 -0.013879 
18.803836 2 0.002899 
18.934873 2 -0.011270 
19.065910 2 0.005221 
19.196947 2 -0.008892 
19.327984 2 0.007258 
19.459022 2 -0.006846 
19.590059 2 0.008930 
19.721096 2 -0.005190 
19.852133 2 0.010192 
19.983170 2 -0.003952 
20.114207 2 0.011034 
20.245245 2 -0.003126 
20.376282 2 0.011473 
20.507319 2 -0.002684 
20.638356 2 0.011551 
20.769393 2 -0.002578 
20.900431 2 0.011320 
21.031468 2 -0.002749 
21.162505 2 0.010847 
21.293542 2 -0.003132 
21.424579 2 0.010197 
21.555616 2 -0.003658 
21.686654 2 0.009438 
21.817691 2 -0.004263 
21.948728 2 0.008629 
22.079765 2 -0.004891 
22.210802 2 0.007825 
22.341840 2 -0.005492 
22.472877 2 0.007067 
22.603914 2 -0.006030 
22.734951 2 0.006389 
22.865988 2 -0.006475 
22.997025 2 0.005812 
23.128063 2 -0.006813 
23.259100 2 0.005348 
23.390137 2 -0.007035 
23.521174 2 0.004999 
23.652211 2 -0.007145 
23.783249 2 0.004760 
23.914286 2 -0.007149 
24.045323 2 0.004619 
24.176360 2 -0.007061 
24.307397 2 0.004563 
24.438434 2 -0.006897 
24.569472 2 0.004573 
24.700509 2 -0.006677 
24.831546 2 0.004631 
24.962583 2 -0.006419 
25.093620 2 0.004718 
25.224658 2 -0.006139 
25.355695 2 0.004818 
25.486732 2 -0.005854 
25.617769 2 0.004917 
25.748806 2 -0.005577 
25.879843 2 0.005003 
26.010881 2 -0.005318 
26.141918 2 0.005066 
26.272955 2 -0.005085 
26.403992 2 0.005102 
26.535029 2 -0.004881 
26.666067 2 0.005106 
26.797104 2 -0.004709 
26.928141 2 0.005079 
27.059178 2 -0.004568 
27.190215 2 0.005022 
27.321252 2 -0.004456 
27.452290 2 0.004938 
27.583327 2 -0.004369 
27.714364 2 0.004831 
27.845401 2 -0.004302 
27.976438 2 0.004707 
28.107476 2 -0.004250 
28.238513 2 0.004569 
28.369550 2 -0.004209 
28.500587 2 0.004424 
28.631624 2 -0.004173 
28.762661 2 0.004276 
28.893699 2 -0.004138 
29.024736 2 0.004129 
29.155773 2 -0.004101 
29.286810 2 0.003986 
29.417847 2 -0.004059 
29.548885 2 0.003849 
29.679922 2 -0.004009 
29.810959 2 0.003720 
29.941996 2 -0.003951 
30.073033 2 0.003601 
30.204070 2 -0.003883 
30.335108 2 0.003490 
30.466145 2 -0.003807 
30.597182 2 0.003388 
30.728219 2 -0.003723 
30.859256 2 0.003294 
30.990294 2 -0.003631 
31.121331 2 0.003206 
31.252368 2 -0.003533 
31.383405 2 0.003124 
31.514442 2 -0.003431 
31.645479 2 0.003046 
31.776517 2 -0.003326 
31.907554 2 0.002970 
32.038591 2 -0.003219 
32.169628 2 0.002896 
32.300665 2 -0.003112 
32.431703 2 0.002822 
32.562740 2 -0.003004 
32.693777 2 0.002747 
32.824814 2 -0.002898 
32.955851 2 0.002670 
33.086888 2 -0.002794 
33.217926 2 0.002592 
33.348963 2 -0.002692 
33.480000 2 0.002512 


==> stdMS38pulseLogenerror.dat <==
0.000000 -Inf 
0.010000 -10.605514 
0.020000 -13.472633 
0.030000 -10.376121 
0.040000 -10.441934 
0.050000 -9.800348 
0.060000 -9.033085 
0.070000 -11.572638 
0.080000 -8.886457 
0.090000 -8.891350 
0.100000 -8.793897 
0.110000 -9.712870 
0.120000 -8.909102 
0.130000 -8.754385 
0.140000 -10.038203 
0.150000 -8.891501 
0.160000 -8.921457 
0.170000 -8.712897 
0.180000 -8.866674 
0.190000 -7.971730 
0.200000 -7.623858 
0.210000 -10.416316 
0.220000 -9.819208 
0.230000 -11.616591 
0.240000 -9.566222 
0.250000 -7.997545 
0.260000 -7.329498 
0.270000 -8.387509 
0.280000 -8.494555 
0.290000 -8.454552 
0.300000 -8.720095 
0.310000 -8.292846 
0.320000 -7.341775 
0.330000 -7.560187 
0.340000 -7.859671 
0.350000 -7.744349 
0.360000 -7.686746 
0.370000 -7.490783 
0.380000 -7.379416 
0.390000 -7.245224 
0.400000 -7.222085 
0.410000 -6.956602 
0.420000 -6.709786 
0.430000 -6.320272 
0.440000 -6.354797 
0.450000 -6.355232 
0.460000 -6.214203 
0.470000 -6.150500 
0.480000 -6.272759 
0.490000 -5.957270 
0.500000 -5.793469 
0.510000 -5.908952 
0.520000 -5.859060 
0.530000 -5.652096 
0.540000 -5.715905 
0.550000 -5.890487 
0.560000 -5.855331 
0.570000 -5.847343 
0.580000 -5.790478 
0.590000 -5.727023 
0.600000 -5.689603 
0.610000 -5.732503 
0.620000 -5.649177 
0.630000 -5.614317 
0.640000 -5.553826 
0.650000 -5.547318 
0.660000 -5.481765 
0.670000 -5.437543 
0.680000 -5.427933 
0.690000 -5.421648 
0.700000 -5.296921 
0.710000 -5.255531 
0.720000 -5.330799 
0.730000 -5.325238 
0.740000 -5.289944 
0.750000 -5.213929 
0.760000 -5.010323 
0.770000 -4.848754 
0.780000 -4.926114 
0.790000 -4.985937 
0.800000 -4.933639 
0.810000 -4.916151 
0.820000 -5.004490 
0.830000 -4.999773 
0.840000 -4.969572 
0.850000 -4.937124 
0.860000 -4.933467 
0.870000 -4.893088 
0.880000 -4.853493 
0.890000 -4.853311 
0.900000 -4.818439 
0.910000 -4.652024 
0.920000 -4.541961 
0.930000 -4.608286 
0.940000 -4.635713 
0.950000 -4.539237 
0.960000 -4.509129 
0.970000 -4.640598 
0.980000 -4.721078 
0.990000 -4.676036 
1.000000 -4.613521 
1.010000 -4.675151 
1.020000 -4.725545 
1.030000 -4.722025 
1.040000 -4.697246 
1.050000 -4.587336 
1.060000 -4.324597 
1.070000 -4.180337 
1.080000 -4.181493 
1.090000 -4.111484 
1.100000 -3.997746 
1.110000 -4.074642 
1.120000 -4.323620 
1.130000 -4.465416 
1.140000 -4.475527 
1.150000 -4.530962 
1.160000 -4.644587 
1.170000 -4.664387 
1.180000 -4.656569 
1.190000 -4.648797 
1.200000 -4.580228 
1.210000 -4.411683 
1.220000 -4.354119 
1.230000 -4.353515 
1.240000 -4.243367 
1.250000 -4.101816 
1.260000 -4.140627 
1.270000 -4.271890 
1.280000 -4.270075 
1.290000 -4.154862 
1.300000 -4.137551 
1.310000 -4.233799 
1.320000 -4.248371 
1.330000 -4.166481 
1.340000 -4.218015 
1.350000 -4.455146 
1.360000 -4.601298 
1.370000 -4.618883 
1.380000 -4.553138 
1.390000 -4.283598 
1.400000 -3.977360 
1.410000 -3.889047 
1.420000 -3.866573 
1.430000 -3.720528 
1.440000 -3.578203 
1.450000 -3.622725 
1.460000 -3.745293 
1.470000 -3.746008 
1.480000 -3.715303 
1.490000 -3.881999 
1.500000 -4.193755 
1.510000 -4.398559 
1.520000 -4.507261 
1.530000 -4.541027 
1.540000 -4.279302 
1.550000 -3.981442 
1.560000 -3.871666 
1.570000 -3.741273 
1.580000 -3.496893 
1.590000 -3.345526 
1.600000 -3.378957 
1.610000 -3.403012 
1.620000 -3.294716 
1.630000 -3.240766 
1.640000 -3.400156 
1.650000 -3.647335 
1.660000 -3.823132 
1.670000 -4.048488 
1.680000 -4.376704 
1.690000 -4.330503 
1.700000 -4.031161 
1.710000 -3.772724 
1.720000 -3.434392 
1.730000 -3.103305 
1.740000 -2.984861 
1.750000 -3.035034 
1.760000 -3.040910 
1.770000 -2.992175 
1.780000 -3.085002 
1.790000 -3.348323 
1.800000 -3.584190 
1.810000 -3.744672 
1.820000 -4.033837 
1.830000 -4.367439 
1.840000 -4.301350 
1.850000 -4.056597 
1.860000 -3.742731 
1.870000 -3.330145 
1.880000 -3.038399 
1.890000 -2.982777 
1.900000 -2.997793 
1.910000 -2.921720 
1.920000 -2.866389 
1.930000 -2.968249 
1.940000 -3.116606 
1.950000 -3.153079 
1.960000 -3.199550 
1.970000 -3.461021 
1.980000 -3.861861 
1.990000 -4.141000 
2.000000 -4.239998 
2.010000 -4.015723 
2.020000 -3.493142 
2.030000 -3.131330 
2.040000 -2.976181 
2.050000 -2.828978 
2.060000 -2.676913 
2.070000 -2.681795 
2.080000 -2.845719 
2.090000 -2.972045 
2.100000 -3.012866 
2.110000 -3.171869 
2.120000 -3.534110 
2.130000 -3.902984 
2.140000 -4.144584 
2.150000 -4.225205 
2.160000 -3.804321 
2.170000 -3.238189 
2.180000 -2.931014 
2.190000 -2.758396 
2.200000 -2.590357 
2.210000 -2.531821 
2.220000 -2.682137 
2.230000 -2.905076 
2.240000 -3.006690 
2.250000 -3.067571 
2.260000 -3.265941 
2.270000 -3.536245 
2.280000 -3.721819 
2.290000 -3.925371 
2.300000 -4.167765 
2.310000 -3.885790 
2.320000 -3.364190 
2.330000 -2.991560 
2.340000 -2.680140 
2.350000 -2.455491 
2.360000 -2.443874 
2.370000 -2.614317 
2.380000 -2.781434 
2.390000 -2.885094 
2.400000 -3.049639 
2.410000 -3.288798 
2.420000 -3.454949 
2.430000 -3.563965 
2.440000 -3.787671 
2.450000 -3.909511 
2.460000 -3.563023 
2.470000 -3.136520 
2.480000 -2.774955 
2.490000 -2.487191 
2.500000 -2.391688 
2.510000 -2.529001 
2.520000 -2.764317 
2.530000 -2.964537 
2.540000 -3.160308 
2.550000 -3.374778 
2.560000 -3.503286 
2.570000 -3.510262 
2.580000 -3.537508 
2.590000 -3.699415 
2.600000 -3.807737 
2.610000 -3.687454 
2.620000 -3.391550 
2.630000 -3.000271 
2.640000 -2.717053 
2.650000 -2.683787 
2.660000 -2.816071 
2.670000 -2.955986 
2.680000 -3.100204 
2.690000 -3.300322 
2.700000 -3.455533 
2.710000 -3.460464 
2.720000 -3.389071 
2.730000 -3.427407 
2.740000 -3.585027 
2.750000 -3.692855 
2.760000 -3.667676 
2.770000 -3.408627 
2.780000 -2.996642 
2.790000 -2.774420 
2.800000 -2.820070 
2.810000 -2.970490 
2.820000 -3.140694 
2.830000 -3.400606 
2.840000 -3.653907 
2.850000 -3.729902 
2.860000 -3.728299 
2.870000 -3.706455 
2.880000 -3.720616 
2.890000 -3.739287 
2.900000 -3.736184 
2.910000 -3.657993 
2.920000 -3.368893 
2.930000 -3.030951 
2.940000 -2.935693 
2.950000 -3.032570 
2.960000 -3.157162 
2.970000 -3.352668 
2.980000 -3.672360 
2.990000 -3.822849 
3.000000 -3.807707 
3.010000 -3.833194 
3.020000 -3.848956 
3.030000 -3.834613 
3.040000 -3.814663 
3.050000 -3.787006 
3.060000 -3.656970 
3.070000 -3.321044 
3.080000 -3.038640 
3.090000 -3.009476 
3.100000 -3.102875 
3.110000 -3.235314 
3.120000 -3.535632 
3.130000 -3.832558 
3.140000 -3.649832 
3.150000 -3.444336 
3.160000 -3.363106 
3.170000 -3.254143 
3.180000 -3.186715 
3.190000 -3.273153 
3.200000 -3.354513 
3.210000 -3.244327 
3.220000 -3.045207 
3.230000 -3.006775 
3.240000 -3.137180 
3.250000 -3.283020 
3.260000 -3.482268 
3.270000 -3.769172 
3.280000 -3.597668 
3.290000 -3.179770 
3.300000 -2.992487 
3.310000 -2.897488 
3.320000 -2.824774 
3.330000 -2.931306 
3.340000 -3.221673 
3.350000 -3.403125 
3.360000 -3.358426 
3.370000 -3.277476 
3.380000 -3.313267 
3.390000 -3.377325 
3.400000 -3.417778 
3.410000 -3.568668 
3.420000 -3.697268 
3.430000 -3.351823 
3.440000 -2.968705 
3.450000 -2.743311 
3.460000 -2.559836 
3.470000 -2.490886 
3.480000 -2.667690 
3.490000 -2.976131 
3.500000 -3.149258 
3.510000 -3.178709 
3.520000 -3.239389 
3.530000 -3.337230 
3.540000 -3.382191 
3.550000 -3.458797 
3.560000 -3.655693 
3.570000 -3.523745 
3.580000 -3.007538 
3.590000 -2.605320 
3.600000 -2.332170 
3.610000 -2.175637 
3.620000 -2.238592 
3.630000 -2.529330 
3.640000 -2.869806 
3.650000 -3.105180 
3.660000 -3.268264 
3.670000 -3.391207 
3.680000 -3.439377 
3.690000 -3.451073 
3.700000 -3.540398 
3.710000 -3.584474 
3.720000 -3.250299 
3.730000 -2.768417 
3.740000 -2.370210 
3.750000 -2.109930 
3.760000 -2.056407 
3.770000 -2.226743 
3.780000 -2.530859 
3.790000 -2.857313 
3.800000 -3.149017 
3.810000 -3.340016 
3.820000 -3.386213 
3.830000 -3.360561 
3.840000 -3.408170 
3.850000 -3.535501 
3.860000 -3.432540 
3.870000 -2.963465 
3.880000 -2.402890 
3.890000 -1.991327 
3.900000 -1.842043 
3.910000 -1.932212 
3.920000 -2.171058 
3.930000 -2.536179 
3.940000 -3.019345 
3.950000 -3.394475 
3.960000 -3.496954 
3.970000 -3.478930 
3.980000 -3.462188 
3.990000 -3.428451 
4.000000 -3.246608 
4.010000 -2.890122 
4.020000 -2.389630 
4.030000 -1.938163 
4.040000 -1.753215 
4.050000 -1.830722 
4.060000 -2.027201 
4.070000 -2.329380 
4.080000 -2.814369 
4.090000 -3.243458 
4.100000 -3.353131 
4.110000 -3.334304 
4.120000 -3.294860 
4.130000 -3.265335 
4.140000 -3.178832 
4.150000 -3.022940 
4.160000 -2.664738 
4.170000 -2.137606 
4.180000 -1.822127 
4.190000 -1.824426 
4.200000 -1.941388 
4.210000 -2.093957 
4.220000 -2.455288 
4.230000 -2.949481 
4.240000 -3.173343 
4.250000 -3.205433 
4.260000 -3.198336 
4.270000 -3.227116 
4.280000 -3.210729 
4.290000 -3.141407 
4.300000 -2.905692 
4.310000 -2.379991 
4.320000 -1.962583 
4.330000 -1.914535 
4.340000 -2.031785 
4.350000 -2.138847 
4.360000 -2.432624 
4.370000 -2.962368 
4.380000 -3.200604 
4.390000 -3.247288 
4.400000 -3.290130 
4.410000 -3.301675 
4.420000 -3.261101 
4.430000 -3.228063 
4.440000 -3.159002 
4.450000 -2.822222 
4.460000 -2.304841 
4.470000 -2.115876 
4.480000 -2.196614 
4.490000 -2.246309 
4.500000 -2.363985 
4.510000 -2.823897 
4.520000 -3.270534 
4.530000 -3.336912 
4.540000 -3.361398 
4.550000 -3.353832 
4.560000 -3.306455 
4.570000 -3.304304 
4.580000 -3.321108 
4.590000 -3.137167 
4.600000 -2.610686 
4.610000 -2.261488 
4.620000 -2.284566 
4.630000 -2.358172 
4.640000 -2.401460 
4.650000 -2.777439 
4.660000 -3.404723 
4.670000 -3.351623 
4.680000 -3.224521 
4.690000 -3.179502 
4.700000 -2.992287 
4.710000 -2.896228 
4.720000 -3.067723 
4.730000 -3.135607 
4.740000 -2.830792 
4.750000 -2.471794 
4.760000 -2.446407 
4.770000 -2.578857 
4.780000 -2.603627 
4.790000 -2.769336 
4.800000 -3.348436 
4.810000 -3.491519 
4.820000 -3.174576 
4.830000 -3.038701 
4.840000 -2.837664 
4.850000 -2.653852 
4.860000 -2.796409 
4.870000 -3.092454 
4.880000 -3.085730 
4.890000 -2.819769 
4.900000 -2.696951 
4.910000 -2.779229 
4.920000 -2.785440 
4.930000 -2.763792 
4.940000 -3.098974 
4.950000 -3.556709 
4.960000 -3.262497 
4.970000 -2.913755 
4.980000 -2.616379 
4.990000 -2.327977 
5.000000 -2.312355 

